Not All Entropy Is Equal: Reward-Conditioned Entropy Allocation in Reinforcement Learning with Verifiable Rewards

Policy entropy is widely used to diagnose exploration and collapse in reinforcement learning with verifiable rewards (RLVR), yet its magnitude does not consistently track reasoning performance across optimization objectives. We argue that this ambiguity arises because global token entropy conflates uncertainty in successful and failed trajectories, diversity across correct solution strategies, and variation among realizations of the same strategy. We introduce \textbf{Reward-Conditioned Entropy Allocation (RCEA)}, a hierarchical diagnostic framework that separates complete-trajectory entropy from average token entropy, conditions uncertainty on verifier outcome and process validity, measures correct-solution-mode retention, and connects these population-level quantities to local covariance-driven updates. In controlled sweeps over six RLVR objectives at two model scales, entropy trajectories do not induce a stable ordering of reasoning accuracy. Token entropy is higher for verifier-failed than successful trajectories under both broad separately aggregated estimates and a common-question paired analysis, whose confidence intervals exclude equality at 10 of 12 displayed endpoints. A local covariance approximation predicts the direction of adjacent-checkpoint entropy change in 95.5\% of nonfailed transitions; a reward-stratified endpoint proxy further shows that positive chosen-token covariance is more tail-concentrated within failed prefixes. Every reportable trained endpoint exhibits some contraction in independently audited correct-solution-mode breadth, whose positive association with large-\(k\) coverage remains exploratory. These results show that entropy collapse should be diagnosed by which uncertainty is removed, rather than by global entropy alone.

==> figure3_6_reproduction/data/figure3_failure_marker.csv <==
run_name,method,model_size,training_failure_detected,collapse_raw_step,collapse_training_progress_pct
outputs_clip_cov_qwen2_5_7b_seed42,Clip-Cov,7b,True,4000,50.0


==> figure3_6_reproduction/data/figure3_training_entropy_curves.csv <==
training_progress_pct,training_entropy,smoothed_training_entropy,method,model_size,smoothing_window_points
0.025,0.30447810888290405,0.3593192565441132,GRPO,3b,50
0.125,0.42780694365501404,0.35812118855015984,GRPO,3b,50
0.22499999999999998,0.3244219124317169,0.3531775808695591,GRPO,3b,50
0.325,0.44430285692214966,0.3495049476623535,GRPO,3b,50
0.42500000000000004,0.34213441610336304,0.3507881309927964,GRPO,3b,50
0.525,0.3129260241985321,0.34882557657029895,GRPO,3b,50
0.625,0.36037516593933105,0.34741887997607795,GRPO,3b,50
0.7250000000000001,0.3227759599685669,0.35254473984241486,GRPO,3b,50
0.8250000000000001,0.30101555585861206,0.35616129577159883,GRPO,3b,50
0.9249999999999999,0.37308600544929504,0.3658397114276886,GRPO,3b,50
1.0250000000000001,0.3310977816581726,0.36333920538425446,GRPO,3b,50
1.125,0.3203778564929962,0.3618119966983795,GRPO,3b,50
1.225,0.36487632989883423,0.3629057997465134,GRPO,3b,50
1.325,0.42299818992614746,0.36836043894290926,GRPO,3b,50
1.425,0.498331755399704,0.37348716735839843,GRPO,3b,50
1.525,0.389807790517807,0.38449972450733183,GRPO,3b,50
1.625,0.364282488822937,0.38794038116931917,GRPO,3b,50
1.725,0.30168217420578003,0.39459743082523346,GRPO,3b,50
1.825,0.4310763478279114,0.3975430607795715,GRPO,3b,50
1.925,0.3726867735385895,0.40876776456832886,GRPO,3b,50
2.025,0.46622711420059204,0.4135412311553955,GRPO,3b,50
2.125,0.377228707075119,0.40057513952255247,GRPO,3b,50
2.225,0.46065640449523926,0.3935484546422958,GRPO,3b,50
2.325,0.31809931993484497,0.3958407288789749,GRPO,3b,50
2.4250000000000003,0.48590391874313354,0.4008288216590881,GRPO,3b,50
2.5250000000000004,0.5169590711593628,0.3990356343984604,GRPO,3b,50
2.625,0.32245934009552,0.3959145849943161,GRPO,3b,50
2.725,0.3030827045440674,0.3905184930562973,GRPO,3b,50
2.825,0.4063318073749542,0.3897793084383011,GRPO,3b,50
2.9250000000000003,0.3757174015045166,0.39229835450649264,GRPO,3b,50
3.025,0.3892645537853241,0.39542091310024263,GRPO,3b,50
3.125,0.33686816692352295,0.3937567937374115,GRPO,3b,50
3.225,0.3824271559715271,0.38976056814193727,GRPO,3b,50
3.325,0.354070246219635,0.39135882914066317,GRPO,3b,50
3.4250000000000003,0.499769002199173,0.39363149523735047,GRPO,3b,50
3.5249999999999995,0.38818973302841187,0.39249093770980836,GRPO,3b,50
3.6249999999999996,0.40654081106185913,0.39394613027572634,GRPO,3b,50
3.7249999999999996,0.4744102954864502,0.39772692680358884,GRPO,3b,50
3.8249999999999997,0.4123436212539673,0.3984386098384857,GRPO,3b,50
3.925,0.3280049264431,0.39709016382694245,GRPO,3b,50
4.025,0.3607041537761688,0.39430917501449586,GRPO,3b,50
4.125,0.38361695408821106,0.38135594069957734,GRPO,3b,50
4.2250000000000005,0.4578956961631775,0.37520280420780183,GRPO,3b,50
4.324999999999999,0.35871240496635437,0.37643895447254183,GRPO,3b,50
4.425,0.36028358340263367,0.37485856175422666,GRPO,3b,50
4.5249999999999995,0.3364691436290741,0.37416154086589815,GRPO,3b,50
4.625,0.2962164282798767,0.37553040742874144,GRPO,3b,50
4.725,0.31559303402900696,0.37356586158275606,GRPO,3b,50
4.825,0.4098787307739258,0.3729522734880447,GRPO,3b,50
4.925,0.43970292806625366,0.3752512639760971,GRPO,3b,50
5.025,0.4328209459781647,0.37243864953517913,GRPO,3b,50
5.125,0.37851572036743164,0.3707596617937088,GRPO,3b,50
5.225,0.32947224378585815,0.3744536477327347,GRPO,3b,50
5.325,0.32530975341796875,0.37900210797786715,GRPO,3b,50
5.425,0.5049207806587219,0.3823640328645706,GRPO,3b,50
5.525,0.358154833316803,0.3791315633058548,GRPO,3b,50
5.625,0.31866157054901123,0.3762035471200943,GRPO,3b,50
5.7250000000000005,0.3971603810787201,0.37158686339855196,GRPO,3b,50
5.825,0.3637046813964844,0.36964797854423526,GRPO,3b,50
5.925,0.3614901304244995,0.37404016733169554,GRPO,3b,50
6.0249999999999995,0.32775694131851196,0.3779463183879852,GRPO,3b,50
6.125,0.39945629239082336,0.373158900141716,GRPO,3b,50
6.225,0.38417288661003113,0.3692533165216446,GRPO,3b,50
6.325,0.35437044501304626,0.3756638902425766,GRPO,3b,50
6.425,0.4088442921638489,0.3763783246278763,GRPO,3b,50
6.525,0.3578595817089081,0.3763772374391556,GRPO,3b,50
6.625,0.4258391261100769,0.3755401349067688,GRPO,3b,50
6.7250000000000005,0.32276463508605957,0.38123792588710786,GRPO,3b,50
6.825,0.41578513383865356,0.385389039516449,GRPO,3b,50
6.925000000000001,0.38788750767707825,0.3873103827238083,GRPO,3b,50
7.025,0.3836229145526886,0.38772649645805357,GRPO,3b,50
7.124999999999999,0.3353479504585266,0.3879569774866104,GRPO,3b,50
7.225,0.39887240529060364,0.3822823703289032,GRPO,3b,50
7.324999999999999,0.4330994486808777,0.375866180062294,GRPO,3b,50
7.425,0.4340044856071472,0.37997041404247284,GRPO,3b,50
7.5249999999999995,0.3454810380935669,0.37816682577133176,GRPO,3b,50
7.625,0.43066155910491943,0.3795860683917999,GRPO,3b,50
7.725,0.2999270260334015,0.37732050657272337,GRPO,3b,50
7.825,0.2993047535419464,0.3863748109340668,GRPO,3b,50
7.925,0.4175998568534851,0.39457281231880187,GRPO,3b,50
8.025,0.3466233015060425,0.39605364382267,GRPO,3b,50
8.125,0.4406958818435669,0.40426179468631745,GRPO,3b,50
8.225,0.3280688524246216,0.40276486456394195,GRPO,3b,50
8.325000000000001,0.44200438261032104,0.39483919501304626,GRPO,3b,50
8.425,0.5165537595748901,0.3937467133998871,GRPO,3b,50
8.525,0.3927118182182312,0.39844476103782656,GRPO,3b,50
8.625,0.5950396656990051,0.3997067266702652,GRPO,3b,50
8.725,0.3616664707660675,0.4043364703655243,GRPO,3b,50
8.825,0.31002452969551086,0.4028867906332016,GRPO,3b,50
8.924999999999999,0.31063467264175415,0.4077392715215683,GRPO,3b,50
9.025,0.34617453813552856,0.40184182703495025,GRPO,3b,50
9.125,0.3933773338794708,0.3914992958307266,GRPO,3b,50
9.225,0.43548595905303955,0.3887164843082428,GRPO,3b,50
9.325,0.38310426473617554,0.3828899955749512,GRPO,3b,50
9.425,0.4466220736503601,0.3820008313655853,GRPO,3b,50
9.525,0.328798770904541,0.38583261251449585,GRPO,3b,50
9.625,0.3728507161140442,0.38766187489032744,GRPO,3b,50
9.725,0.35502830147743225,0.39033331751823425,GRPO,3b,50
9.825000000000001,0.4895392060279846,0.3945832449197769,GRPO,3b,50
9.925,0.4169769883155823,0.391875422000885,GRPO,3b,50
10.025,0.38528695702552795,0.3875768858194351,GRPO,3b,50
10.125,0.32834503054618835,0.38873824179172517,GRPO,3b,50
10.225,0.3477526903152466,0.390034983754158,GRPO,3b,50
10.325,0.4390625059604645,0.3944694435596466,GRPO,3b,50
10.424999999999999,0.42178311944007874,0.4000815778970718,GRPO,3b,50
10.525,0.2990948259830475,0.38917174994945525,GRPO,3b,50
10.625,0.4718891978263855,0.3816776043176651,GRPO,3b,50
10.725,0.3651926815509796,0.39020848393440244,GRPO,3b,50
10.825,0.4025612473487854,0.3923593634366989,GRPO,3b,50
10.925,0.4619468152523041,0.39274263620376587,GRPO,3b,50
11.025,0.3341899514198303,0.3897773724794388,GRPO,3b,50
11.125,0.27549177408218384,0.3893834501504898,GRPO,3b,50
11.225,0.5396437048912048,0.3980967378616333,GRPO,3b,50
11.325000000000001,0.37912482023239136,0.394787911772728,GRPO,3b,50
11.425,0.3402886390686035,0.39595320641994475,GRPO,3b,50
11.525,0.3689397871494293,0.39297812163829804,GRPO,3b,50
11.625,0.40839913487434387,0.3857795733213425,GRPO,3b,50
11.725,0.4593089520931244,0.38363574028015135,GRPO,3b,50
11.825,0.37550705671310425,0.386782813668251,GRPO,3b,50
11.924999999999999,0.42372965812683105,0.3772404807806015,GRPO,3b,50
12.025,0.35417288541793823,0.37484639286994936,GRPO,3b,50
12.125,0.36123159527778625,0.37769376575946806,GRPO,3b,50
12.225,0.344502329826355,0.3779588294029236,GRPO,3b,50
12.325,0.32508382201194763,0.37597212195396423,GRPO,3b,50
12.425,0.34298887848854065,0.372061665058136,GRPO,3b,50
12.525,0.3886485695838928,0.3725267660617828,GRPO,3b,50
12.625,0.39293786883354187,0.37057234287261964,GRPO,3b,50
12.725,0.36464962363243103,0.37346589922904966,GRPO,3b,50
12.825000000000001,0.367163747549057,0.3776034188270569,GRPO,3b,50
12.925,0.3940066397190094,0.37857420206069947,GRPO,3b,50
13.025,0.4086683392524719,0.37749997079372405,GRPO,3b,50
13.125,0.3819376230239868,0.3747017991542816,GRPO,3b,50
13.225000000000001,0.4026747941970825,0.3777508330345154,GRPO,3b,50
13.325000000000001,0.425645112991333,0.3769668787717819,GRPO,3b,50
13.425,0.3689424693584442,0.38534213304519654,GRPO,3b,50
13.525,0.3358575701713562,0.3877196115255356,GRPO,3b,50
13.625000000000002,0.2576063871383667,0.40422631680965426,GRPO,3b,50
13.725000000000001,0.4412851333618164,0.4259836411476135,GRPO,3b,50
13.825000000000001,0.33627694845199585,0.4295726042985916,GRPO,3b,50
13.925,0.5190693736076355,0.42886013448238375,GRPO,3b,50
14.025000000000002,0.34878087043762207,0.42387319564819337,GRPO,3b,50
14.124999999999998,0.5391913056373596,0.431949280500412,GRPO,3b,50
14.224999999999998,0.7565507292747498,0.4334444588422775,GRPO,3b,50
14.325,0.4388218820095062,0.4398792618513107,GRPO,3b,50
14.424999999999999,0.41723939776420593,0.43214199066162107,GRPO,3b,50
14.524999999999999,0.30099835991859436,0.4305641484260559,GRPO,3b,50
14.625,0.5259301662445068,0.4212971729040146,GRPO,3b,50
14.725,0.35653355717658997,0.42426084220409394,GRPO,3b,50
14.825,0.3823690414428711,0.41856887578964236,GRPO,3b,50
14.924999999999999,0.283039927482605,0.3957861441373825,GRPO,3b,50
15.024999999999999,0.3454856872558594,0.39066731214523315,GRPO,3b,50
15.125,0.333543062210083,0.3893730795383453,GRPO,3b,50
15.225,0.429409921169281,0.3914716011285782,GRPO,3b,50
15.325,0.4266590178012848,0.38424546241760255,GRPO,3b,50
15.425,0.4017919600009918,0.38214711010456087,GRPO,3b,50
15.525,0.46443307399749756,0.3804487770795822,GRPO,3b,50
15.625,0.42623937129974365,0.3832889759540558,GRPO,3b,50
15.725,0.3478383421897888,0.38454402089118955,GRPO,3b,50
15.825,0.38027840852737427,0.3868020647764206,GRPO,3b,50
15.925,0.3772682547569275,0.38390532553195955,GRPO,3b,50
16.025,0.3580567240715027,0.37951896131038665,GRPO,3b,50
16.125,0.3443736433982849,0.3800084435939789,GRPO,3b,50
16.225,0.34045907855033875,0.368810710310936,GRPO,3b,50
16.325,0.3615218997001648,0.3623670732975006,GRPO,3b,50
16.425,0.3766017556190491,0.3704887682199478,GRPO,3b,50
16.525000000000002,0.3467317819595337,0.3692144095897675,GRPO,3b,50
16.625,0.4490254521369934,0.36476191878318787,GRPO,3b,50
16.725,0.30928051471710205,0.36398173391819,GRPO,3b,50
16.825000000000003,0.30610600113868713,0.3669499844312668,GRPO,3b,50
16.925,0.5019180774688721,0.3742778861522675,GRPO,3b,50
17.025000000000002,0.3703319728374481,0.37802832424640653,GRPO,3b,50
17.125,0.31394851207733154,0.3789093816280365,GRPO,3b,50
17.224999999999998,0.3484991192817688,0.3788413053750992,GRPO,3b,50
17.325,0.3664513826370239,0.37000690400600433,GRPO,3b,50
17.424999999999997,0.44172248244285583,0.37303493559360507,GRPO,3b,50
17.525,0.40851062536239624,0.3768423461914063,GRPO,3b,50
17.625,0.38618189096450806,0.3683187562227249,GRPO,3b,50
17.724999999999998,0.3753270208835602,0.3667689561843872,GRPO,3b,50
17.825,0.2875954508781433,0.37503763020038605,GRPO,3b,50
17.925,0.389551043510437,0.3772175204753876,GRPO,3b,50
18.025,0.3587612807750702,0.3750968426465988,GRPO,3b,50
18.125,0.34135550260543823,0.36916919410228727,GRPO,3b,50
18.224999999999998,0.362238347530365,0.3624933314323425,GRPO,3b,50
18.325,0.44880300760269165,0.3535213816165924,GRPO,3b,50
18.425,0.3791363835334778,0.35102476239204405,GRPO,3b,50
18.525,0.33158987760543823,0.3586183911561966,GRPO,3b,50
18.625,0.3460557460784912,0.36021220564842227,GRPO,3b,50
18.725,0.35672613978385925,0.35876398205757143,GRPO,3b,50
18.825,0.26353445649147034,0.3614354234933853,GRPO,3b,50
18.925,0.3275935649871826,0.36059092223644257,GRPO,3b,50
19.025,0.405826210975647,0.35319515883922575,GRPO,3b,50
19.125,0.4006496071815491,0.3532119232416153,GRPO,3b,50
19.225,0.3361191153526306,0.35411815345287323,GRPO,3b,50
19.325,0.38552361726760864,0.3603891235589981,GRPO,3b,50
19.425,0.3598572015762329,0.35734733164310456,GRPO,3b,50
19.525000000000002,0.3056775629520416,0.3609275758266449,GRPO,3b,50
19.625,0.4221217632293701,0.361307789683342,GRPO,3b,50
19.725,0.3201870620250702,0.36152569711208343,GRPO,3b,50
19.825,0.4587959945201874,0.3565251266956329,GRPO,3b,50
19.925,0.3061474859714508,0.35133108973503113,GRPO,3b,50
20.025000000000002,0.3457508683204651,0.35929317474365235,GRPO,3b,50
20.125,0.28964853286743164,0.3792493033409119,GRPO,3b,50
20.225,0.39613282680511475,0.37889698684215545,GRPO,3b,50
20.325,0.3681753873825073,0.37070243179798124,GRPO,3b,50
20.424999999999997,0.2525603771209717,0.3641455101966858,GRPO,3b,50
20.525,0.3917802572250366,0.3575743144750595,GRPO,3b,50
20.625,0.7155998349189758,0.3603376793861389,GRPO,3b,50
20.724999999999998,0.31773656606674194,0.361342950463295,GRPO,3b,50
20.825,0.3062083423137665,0.3677943128347397,GRPO,3b,50
20.925,0.24342840909957886,0.36571933031082154,GRPO,3b,50
21.025,0.3246711492538452,0.36470568120479585,GRPO,3b,50
21.125,0.3941209316253662,0.3703907698392868,GRPO,3b,50
21.224999999999998,0.3304949402809143,0.3768956571817398,GRPO,3b,50
21.325,0.40115100145339966,0.3596979993581772,GRPO,3b,50
21.425,0.33306071162223816,0.3528757947683334,GRPO,3b,50
21.525,0.37511497735977173,0.3587423640489578,GRPO,3b,50
21.625,0.3253132104873657,0.3722939732670784,GRPO,3b,50
21.725,0.43287691473960876,0.3851625043153763,GRPO,3b,50
21.825,0.45382294058799744,0.383097283244133,GRPO,3b,50
21.925,0.3169880211353302,0.38030332028865815,GRPO,3b,50
22.025,0.37433144450187683,0.37648998081684115,GRPO,3b,50
22.125,0.4055236876010895,0.3747436165809631,GRPO,3b,50
22.225,0.4980512857437134,0.36978695511817933,GRPO,3b,50
22.325,0.3673585057258606,0.368042693734169,GRPO,3b,50
22.425,0.30383560061454773,0.36622580647468567,GRPO,3b,50
22.525000000000002,0.33614546060562134,0.3623795509338379,GRPO,3b,50
22.625,0.33613890409469604,0.365473575592041,GRPO,3b,50
22.725,0.3047020137310028,0.3640987932682037,GRPO,3b,50
22.825,0.2955511510372162,0.358745813369751,GRPO,3b,50
22.925,0.3776884973049164,0.35265764594078064,GRPO,3b,50
23.025000000000002,0.40036633610725403,0.3525725537538528,GRPO,3b,50
23.125,0.4010990858078003,0.36605713605880735,GRPO,3b,50
23.225,0.35677099227905273,0.3673288089036941,GRPO,3b,50
23.325000000000003,0.30306586623191833,0.3693879675865173,GRPO,3b,50
23.425,0.4140663146972656,0.37406040608882907,GRPO,3b,50
23.525,0.35275912284851074,0.3838836771249771,GRPO,3b,50
23.625,0.5385018587112427,0.3873321384191513,GRPO,3b,50
23.724999999999998,0.33629313111305237,0.390653635263443,GRPO,3b,50
23.825,0.3658125102519989,0.3861376142501831,GRPO,3b,50
23.925,0.3499109745025635,0.3816876494884491,GRPO,3b,50
24.025,0.43427208065986633,0.3837826883792877,GRPO,3b,50
24.125,0.37942367792129517,0.3808108508586884,GRPO,3b,50
24.224999999999998,0.462505578994751,0.37452143788337705,GRPO,3b,50
24.325,0.3573700785636902,0.362109472155571,GRPO,3b,50
24.425,0.30551251769065857,0.36268515050411226,GRPO,3b,50
24.525,0.3323301672935486,0.36817230105400084,GRPO,3b,50
24.625,0.37345296144485474,0.3674510675668716,GRPO,3b,50
24.725,0.27739420533180237,0.3671823382377625,GRPO,3b,50
24.825,0.3253898322582245,0.3672780156135559,GRPO,3b,50
24.925,0.3716869056224823,0.36241878747940065,GRPO,3b,50
25.025,0.46219849586486816,0.35966075241565704,GRPO,3b,50
25.124999999999996,0.3216070532798767,0.3565799671411514,GRPO,3b,50
25.224999999999998,0.41361260414123535,0.35425613194704053,GRPO,3b,50
25.324999999999996,0.3984704613685608,0.34691105902194974,GRPO,3b,50
25.424999999999997,0.382130891084671,0.35341457545757293,GRPO,3b,50
25.525,0.3765867352485657,0.3567275607585907,GRPO,3b,50
25.624999999999996,0.26733821630477905,0.35598253309726713,GRPO,3b,50
25.724999999999998,0.31800705194473267,0.3450658321380615,GRPO,3b,50
25.825,0.2306036502122879,0.3416326665878296,GRPO,3b,50
25.924999999999997,0.39359959959983826,0.3332144170999527,GRPO,3b,50
26.025,0.3497486114501953,0.32713507771492006,GRPO,3b,50
26.125,0.3695572316646576,0.32098147630691526,GRPO,3b,50
26.224999999999998,0.2940855920314789,0.32071624815464017,GRPO,3b,50
26.325,0.3298538625240326,0.3213516753911972,GRPO,3b,50
26.424999999999997,0.26639074087142944,0.32742418348789215,GRPO,3b,50
26.525,0.3424827754497528,0.34590588629245755,GRPO,3b,50
26.625,0.2778908610343933,0.3544505161046982,GRPO,3b,50
26.724999999999998,0.40428921580314636,0.35199632942676545,GRPO,3b,50
26.825,0.2862634062767029,0.35829878389835357,GRPO,3b,50
26.924999999999997,0.35146933794021606,0.3609011071920395,GRPO,3b,50
27.025,0.4717711806297302,0.3612851890921593,GRPO,3b,50
27.125,0.5191343426704407,0.36072542548179626,GRPO,3b,50
27.224999999999998,0.2808395326137543,0.3637248730659485,GRPO,3b,50
27.325,0.4771663546562195,0.36653291881084443,GRPO,3b,50
27.425,0.34269294142723083,0.3626491004228592,GRPO,3b,50
27.525,0.3535078465938568,0.361063044667244,GRPO,3b,50
27.625,0.2427210658788681,0.3630681264400482,GRPO,3b,50
27.725,0.37281593680381775,0.35745624780654905,GRPO,3b,50
27.825,0.32590368390083313,0.337688717842102,GRPO,3b,50
27.925,0.3387731611728668,0.33566826581954956,GRPO,3b,50
28.025,0.28018179535865784,0.3266944643855095,GRPO,3b,50
28.125,0.3424093723297119,0.31708195477724077,GRPO,3b,50
28.225,0.41379302740097046,0.3179998335242271,GRPO,3b,50
28.325,0.24506160616874695,0.3273112428188324,GRPO,3b,50
28.425,0.30544087290763855,0.3246585527062416,GRPO,3b,50
28.525,0.3458290100097656,0.32176149398088455,GRPO,3b,50
28.625,0.22671501338481903,0.31935589760541916,GRPO,3b,50
28.725,0.34548214077949524,0.318548843562603,GRPO,3b,50
28.825,0.41224539279937744,0.3159255960583687,GRPO,3b,50
28.925,0.31038811802864075,0.30409849792718885,GRPO,3b,50
29.025000000000002,0.29674673080444336,0.30264199793338775,GRPO,3b,50
29.125,0.3149256408214569,0.3062648564577103,GRPO,3b,50
29.225,0.276629775762558,0.3041091561317444,GRPO,3b,50
29.325000000000003,0.30901986360549927,0.30876034587621687,GRPO,3b,50
29.425,0.24897578358650208,0.3103371772170067,GRPO,3b,50
29.525000000000002,0.24395278096199036,0.3059457865357399,GRPO,3b,50
29.625,0.34442710876464844,0.30094260394573213,GRPO,3b,50
29.725,0.30789363384246826,0.2972671937942505,GRPO,3b,50
29.825000000000003,0.3103148341178894,0.29583186626434327,GRPO,3b,50
29.925,0.32766926288604736,0.2956001704931259,GRPO,3b,50
30.025000000000002,0.35952261090278625,0.2991675871610642,GRPO,3b,50
30.125,0.28509703278541565,0.30627123653888705,GRPO,3b,50
30.225,0.23853148519992828,0.3086599138379097,GRPO,3b,50
30.325000000000003,0.3015773296356201,0.3029950475692749,GRPO,3b,50
30.425,0.266154944896698,0.29722334653139115,GRPO,3b,50
30.525000000000002,0.335146963596344,0.295163913667202,GRPO,3b,50
30.625000000000004,0.37678128480911255,0.2924930581450462,GRPO,3b,50
30.725,0.28232142329216003,0.2889629116654396,GRPO,3b,50
30.825000000000003,0.2541455626487732,0.2875660642981529,GRPO,3b,50
30.925000000000004,0.23211412131786346,0.29015297412872315,GRPO,3b,50
31.025000000000002,0.2845396399497986,0.2932761943340301,GRPO,3b,50
31.125000000000004,0.28248196840286255,0.29325525760650634,GRPO,3b,50
31.225,0.3116094470024109,0.2929834192991257,GRPO,3b,50
31.324999999999996,0.2946570813655853,0.2834733897447586,GRPO,3b,50
31.424999999999997,0.2602636516094208,0.2811782228946686,GRPO,3b,50
31.525,0.3483227491378784,0.2816443729400635,GRPO,3b,50
31.624999999999996,0.2528000771999359,0.28452332586050033,GRPO,3b,50
31.724999999999998,0.3407555818557739,0.28445359170436857,GRPO,3b,50
31.825,0.2365376055240631,0.28399477124214173,GRPO,3b,50
31.924999999999997,0.2814466059207916,0.28141812205314637,GRPO,3b,50
32.025,0.26426059007644653,0.2794313704967499,GRPO,3b,50
32.125,0.27593207359313965,0.27538311898708345,GRPO,3b,50
32.225,0.26653918623924255,0.2681980964541435,GRPO,3b,50
32.324999999999996,0.2817143499851227,0.2675492563843727,GRPO,3b,50
32.425,0.26482415199279785,0.26612636536359785,GRPO,3b,50
32.525,0.2939643859863281,0.26738898605108263,GRPO,3b,50
32.625,0.21417048573493958,0.2659719902276993,GRPO,3b,50
32.725,0.23011907935142517,0.268949613571167,GRPO,3b,50
32.824999999999996,0.2566928565502167,0.26844759434461596,GRPO,3b,50
32.925,0.3031907081604004,0.2688559141755104,GRPO,3b,50
33.025,0.2943193018436432,0.27289541214704516,GRPO,3b,50
33.125,0.23050419986248016,0.2733267143368721,GRPO,3b,50
33.225,0.3170016407966614,0.2718835678696632,GRPO,3b,50
33.324999999999996,0.2723994255065918,0.27257270395755767,GRPO,3b,50
33.425,0.2497578114271164,0.27588350206613543,GRPO,3b,50
33.525,0.34661221504211426,0.2758010342717171,GRPO,3b,50
33.625,0.2724277377128601,0.27331797093153,GRPO,3b,50
33.725,0.280817449092865,0.27283331483602524,GRPO,3b,50
33.825,0.23218998312950134,0.2758214819431305,GRPO,3b,50
33.925,0.2737279236316681,0.27302604079246523,GRPO,3b,50
34.025,0.2483387142419815,0.26939487785100935,GRPO,3b,50
34.125,0.2508317828178406,0.268863810300827,GRPO,3b,50
34.225,0.2907731533050537,0.2647991132736206,GRPO,3b,50
34.325,0.2889697551727295,0.26277902722358704,GRPO,3b,50
34.425,0.2683522403240204,0.2619707924127579,GRPO,3b,50
34.525,0.2371593415737152,0.2626139226555824,GRPO,3b,50
34.625,0.24090887606143951,0.25806817442178726,GRPO,3b,50
34.725,0.2738323509693146,0.2558049690723419,GRPO,3b,50
34.825,0.2650434672832489,0.2538625165820122,GRPO,3b,50
34.925,0.26798322796821594,0.25038820654153826,GRPO,3b,50
35.025,0.2701694667339325,0.24685604631900787,GRPO,3b,50
35.125,0.20013950765132904,0.24866144955158234,GRPO,3b,50
35.225,0.22845660150051117,0.2521092209219933,GRPO,3b,50
35.325,0.22084634006023407,0.25767853707075117,GRPO,3b,50
35.425000000000004,0.2410743087530136,0.25837652534246447,GRPO,3b,50
35.525,0.22573313117027283,0.2624470642209053,GRPO,3b,50
35.625,0.3031653165817261,0.2633980348706245,GRPO,3b,50
35.725,0.27447447180747986,0.26643403738737104,GRPO,3b,50
35.825,0.32674235105514526,0.27082773715257646,GRPO,3b,50
35.925000000000004,0.2531958818435669,0.27292933970689776,GRPO,3b,50
36.025,0.33494412899017334,0.2736467319726944,GRPO,3b,50
36.125,0.26608073711395264,0.27413881868124007,GRPO,3b,50
36.225,0.3168033957481384,0.2750460770726204,GRPO,3b,50
36.325,0.2780059278011322,0.2714831134676933,GRPO,3b,50
36.425000000000004,0.2538052797317505,0.2698197340965271,GRPO,3b,50
36.525,0.22817589342594147,0.2700208920240402,GRPO,3b,50
36.625,0.2424291968345642,0.2712464517354965,GRPO,3b,50
36.725,0.24130654335021973,0.28104870557785033,GRPO,3b,50
36.825,0.2405080795288086,0.3025478798151016,GRPO,3b,50
36.925000000000004,0.2354985475540161,0.3054353538155556,GRPO,3b,50
37.025000000000006,0.33677226305007935,0.30307690978050233,GRPO,3b,50
37.125,0.2571622133255005,0.30481236577034,GRPO,3b,50
37.225,0.3792712390422821,0.30273760110139847,GRPO,3b,50
37.325,0.6117311716079712,0.30524267196655275,GRPO,3b,50
37.425000000000004,0.3737480044364929,0.30973106652498245,GRPO,3b,50
37.525,0.24030853807926178,0.315452566742897,GRPO,3b,50
37.625,0.3128182888031006,0.31378424525260923,GRPO,3b,50
37.724999999999994,0.18932786583900452,0.3068152895569801,GRPO,3b,50
37.824999999999996,0.2660660743713379,0.30602064698934556,GRPO,3b,50
37.925,0.28259336948394775,0.2948356971144676,GRPO,3b,50
38.025,0.3425983488559723,0.2670816841721535,GRPO,3b,50
38.125,0.22022563219070435,0.24966864198446273,GRPO,3b,50
38.224999999999994,0.20390169322490692,0.2478829300403595,GRPO,3b,50
38.324999999999996,0.2861967980861664,0.24808189809322356,GRPO,3b,50
38.425,0.2101563811302185,0.2532956063747406,GRPO,3b,50
38.525,0.20614895224571228,0.256620072722435,GRPO,3b,50
38.625,0.20922546088695526,0.2570399734377861,GRPO,3b,50
38.725,0.2351578176021576,0.24897248059511184,GRPO,3b,50
38.824999999999996,0.3008103668689728,0.24672010749578477,GRPO,3b,50
38.925,0.2858700454235077,0.24819306820631026,GRPO,3b,50
39.025,0.2840152382850647,0.2481220355629921,GRPO,3b,50
39.125,0.30270349979400635,0.24934444606304168,GRPO,3b,50
39.225,0.22688691318035126,0.2547930771112442,GRPO,3b,50
39.324999999999996,0.226833313703537,0.262834649682045,GRPO,3b,50
39.425,0.2106383889913559,0.26403426975011823,GRPO,3b,50
39.525,0.27336472272872925,0.26042642563581464,GRPO,3b,50
39.625,0.2398468255996704,0.2572267445921898,GRPO,3b,50
39.725,0.25746312737464905,0.2513533064723015,GRPO,3b,50
39.825,0.3293159604072571,0.24584512740373612,GRPO,3b,50
39.925,0.24794608354568481,0.24538675516843797,GRPO,3b,50
40.025,0.23107199370861053,0.2469641962647438,GRPO,3b,50
40.125,0.2643462121486664,0.24979740232229233,GRPO,3b,50
40.225,0.20617905259132385,0.251446478664875,GRPO,3b,50
40.325,0.22662502527236938,0.2506340420246124,GRPO,3b,50
40.425,0.23632870614528656,0.2568913275003433,GRPO,3b,50
40.525,0.2514054775238037,0.25643972277641297,GRPO,3b,50
40.625,0.23254363238811493,0.25830217897892,GRPO,3b,50
40.725,0.302459716796875,0.2627973738312721,GRPO,3b,50
40.825,0.205046147108078,0.2557833468914032,GRPO,3b,50
40.925,0.33634060621261597,0.2565290206670761,GRPO,3b,50
41.025,0.31608110666275024,0.25548894941806793,GRPO,3b,50
41.125,0.2755005955696106,0.25439745873212816,GRPO,3b,50
41.225,0.3407457172870636,0.25523498833179475,GRPO,3b,50
41.325,0.14522744715213776,0.2597422242164612,GRPO,3b,50
41.425,0.23779615759849548,0.25565902471542357,GRPO,3b,50
41.525,0.20653684437274933,0.2559734335541725,GRPO,3b,50
41.625,0.21355362236499786,0.2520077416300774,GRPO,3b,50
41.725,0.2394825965166092,0.2452966633439064,GRPO,3b,50
41.825,0.312563419342041,0.23901464372873307,GRPO,3b,50
41.925000000000004,0.23590828478336334,0.23405366092920304,GRPO,3b,50
42.025,0.22647812962532043,0.24139153271913527,GRPO,3b,50
42.125,0.25499027967453003,0.24504260331392289,GRPO,3b,50
42.225,0.25214046239852905,0.25337321519851685,GRPO,3b,50
42.325,0.19294971227645874,0.25716605335474013,GRPO,3b,50
42.425000000000004,0.24861131608486176,0.254784534573555,GRPO,3b,50
42.525,0.3017798662185669,0.24969924062490464,GRPO,3b,50
42.625,0.23679669201374054,0.2433760294318199,GRPO,3b,50
42.725,0.3302876055240631,0.2405476215481758,GRPO,3b,50
42.825,0.28358572721481323,0.24079226106405258,GRPO,3b,50
42.925000000000004,0.18844205141067505,0.23584162890911103,GRPO,3b,50
43.025000000000006,0.24844467639923096,0.2366267102956772,GRPO,3b,50
43.125,0.18018488585948944,0.2378761550784111,GRPO,3b,50
43.225,0.16770562529563904,0.23928592205047608,GRPO,3b,50
43.325,0.27447709441185,0.23208339899778366,GRPO,3b,50
43.425000000000004,0.18187111616134644,0.22296803206205368,GRPO,3b,50
43.525000000000006,0.21859672665596008,0.21691352397203445,GRPO,3b,50
43.625,0.21486523747444153,0.21658897459506987,GRPO,3b,50
43.725,0.3569605052471161,0.2106348866224289,GRPO,3b,50
43.824999999999996,0.15606285631656647,0.2071080693602562,GRPO,3b,50
43.925,0.1851840317249298,0.2061646604537964,GRPO,3b,50
44.025,0.21810203790664673,0.20118858695030212,GRPO,3b,50
44.125,0.2244810163974762,0.19876281440258026,GRPO,3b,50
44.224999999999994,0.16044113039970398,0.19641378551721572,GRPO,3b,50
44.324999999999996,0.154073104262352,0.19553596675395965,GRPO,3b,50
44.425,0.14818406105041504,0.18885887533426285,GRPO,3b,50
44.525,0.18882742524147034,0.18698276162147523,GRPO,3b,50
44.625,0.17322416603565216,0.187235406935215,GRPO,3b,50
44.725,0.17710210382938385,0.18698664575815202,GRPO,3b,50
44.824999999999996,0.18784961104393005,0.18800359189510346,GRPO,3b,50
44.925,0.25570541620254517,0.1892605072259903,GRPO,3b,50
45.025,0.1838638037443161,0.19321717590093612,GRPO,3b,50
45.125,0.17702455818653107,0.19371914654970168,GRPO,3b,50
45.225,0.19063009321689606,0.192944096326828,GRPO,3b,50
45.324999999999996,0.252463698387146,0.19456396967172623,GRPO,3b,50
45.425,0.18226481974124908,0.19346144735813142,GRPO,3b,50
45.525,0.2211538553237915,0.1915639165043831,GRPO,3b,50
45.625,0.15587285161018372,0.18789738208055495,GRPO,3b,50
45.725,0.15589004755020142,0.1895817592740059,GRPO,3b,50
45.824999999999996,0.20796774327754974,0.1909333947300911,GRPO,3b,50
45.925,0.16429854929447174,0.19491439878940583,GRPO,3b,50
46.025,0.15627147257328033,0.18615732848644256,GRPO,3b,50
46.125,0.17699037492275238,0.18142228186130524,GRPO,3b,50
46.225,0.2408626526594162,0.17586531847715378,GRPO,3b,50
46.325,0.16953246295452118,0.1728336790204048,GRPO,3b,50
46.425,0.27614057064056396,0.17152185648679732,GRPO,3b,50
46.525,0.1251915544271469,0.16815585970878602,GRPO,3b,50
46.625,0.13999322056770325,0.1683330649137497,GRPO,3b,50
46.725,0.14565768837928772,0.1712128436565399,GRPO,3b,50
46.825,0.13372169435024261,0.17402386486530305,GRPO,3b,50
46.925,0.13749608397483826,0.16747585237026213,GRPO,3b,50
47.025,0.14518007636070251,0.16631718039512633,GRPO,3b,50
47.125,0.17646051943302155,0.15952035903930664,GRPO,3b,50
47.225,0.18139530718326569,0.1617937758564949,GRPO,3b,50
47.325,0.23244580626487732,0.1670482462644577,GRPO,3b,50
47.425,0.13073955476284027,0.17639346659183502,GRPO,3b,50
47.525,0.17953410744667053,0.17718394637107848,GRPO,3b,50
47.625,0.15270625054836273,0.17871031612157823,GRPO,3b,50
47.725,0.19829459488391876,0.17932006984949111,GRPO,3b,50
47.825,0.1683870553970337,0.17636510968208313,GRPO,3b,50
47.925000000000004,0.29963743686676025,0.17325308680534363,GRPO,3b,50
48.025,0.14361420273780823,0.1661012676358223,GRPO,3b,50
48.125,0.15484274923801422,0.16594976246356963,GRPO,3b,50
48.225,0.1594921350479126,0.16751163512468337,GRPO,3b,50
48.325,0.12668929994106293,0.16960492342710495,GRPO,3b,50
48.425000000000004,0.14664219319820404,0.1677899393439293,GRPO,3b,50
48.525,0.1253872960805893,0.1639398418366909,GRPO,3b,50
48.625,0.14359626173973083,0.15207186847925186,GRPO,3b,50
48.725,0.18612343072891235,0.14676540955901146,GRPO,3b,50
48.825,0.18870584666728973,0.144363384693861,GRPO,3b,50
48.925000000000004,0.1747777909040451,0.1417858149111271,GRPO,3b,50
49.025,0.12966249883174896,0.14216407746076584,GRPO,3b,50
49.125,0.11934705823659897,0.14480161160230637,GRPO,3b,50
49.225,0.11470700055360794,0.1455016753077507,GRPO,3b,50
49.325,0.11956606805324554,0.1453352203965187,GRPO,3b,50
49.425000000000004,0.1258317232131958,0.14435596019029617,GRPO,3b,50
49.525000000000006,0.1242874264717102,0.13962526619434357,GRPO,3b,50
49.625,0.18515394628047943,0.13675112813711165,GRPO,3b,50
49.725,0.14362099766731262,0.1387454715371132,GRPO,3b,50
49.825,0.1237296611070633,0.1435735122859478,GRPO,3b,50
49.925000000000004,0.17550115287303925,0.1491556978225708,GRPO,3b,50
50.025,0.1268579214811325,0.15207796007394792,GRPO,3b,50
50.125,0.13572433590888977,0.15908272102475166,GRPO,3b,50
50.224999999999994,0.16261599957942963,0.16686561152338983,GRPO,3b,50
50.324999999999996,0.17620447278022766,0.16463164269924163,GRPO,3b,50
50.425,0.20127156376838684,0.16579390376806258,GRPO,3b,50
50.525,0.14064130187034607,0.16855708569288252,GRPO,3b,50
50.625,0.19894757866859436,0.16620055824518204,GRPO,3b,50
50.724999999999994,0.2514989674091339,0.16647419780492784,GRPO,3b,50
50.824999999999996,0.1334783285856247,0.16677496790885926,GRPO,3b,50
50.925,0.16685646772384644,0.16801012456417083,GRPO,3b,50
51.025,0.17575126886367798,0.17023528963327408,GRPO,3b,50
51.125,0.12883302569389343,0.16801984012126922,GRPO,3b,50
51.225,0.1465843915939331,0.1697845596075058,GRPO,3b,50
51.324999999999996,0.13033249974250793,0.1692805427312851,GRPO,3b,50
51.425,0.15730918943881989,0.16305967062711715,GRPO,3b,50
51.525,0.21284866333007812,0.16230910241603852,GRPO,3b,50
51.625,0.16379958391189575,0.1682412403821945,GRPO,3b,50
51.725,0.1775677502155304,0.17105653494596482,GRPO,3b,50
51.824999999999996,0.18039077520370483,0.1718296641111374,GRPO,3b,50
51.925,0.17192234098911285,0.17338211044669152,GRPO,3b,50
52.025,0.127187117934227,0.17240139737725257,GRPO,3b,50
52.125,0.23292198777198792,0.16966874420642852,GRPO,3b,50
52.225,0.2308483123779297,0.164500942081213,GRPO,3b,50
52.325,0.14219063520431519,0.16324920043349267,GRPO,3b,50
52.425,0.1734437197446823,0.16217607006430626,GRPO,3b,50
52.525,0.12483587116003036,0.16305369541049003,GRPO,3b,50
52.625,0.11363798379898071,0.16495578721165657,GRPO,3b,50
52.725,0.12469077110290527,0.1689964662492275,GRPO,3b,50
52.825,0.16270147264003754,0.1672727136313915,GRPO,3b,50
52.925,0.15098221600055695,0.16193268731236457,GRPO,3b,50
53.025,0.18705794215202332,0.16099890246987342,GRPO,3b,50
53.125,0.20095892250537872,0.15806532189249992,GRPO,3b,50
53.225,0.1877555549144745,0.1607894118130207,GRPO,3b,50
53.325,0.1922038197517395,0.16218338415026665,GRPO,3b,50
53.425,0.16357579827308655,0.16346973538398743,GRPO,3b,50
53.525,0.16664420068264008,0.1611993905901909,GRPO,3b,50
53.625,0.11056961119174957,0.1597256624698639,GRPO,3b,50
53.725,0.18469004333019257,0.15590224027633667,GRPO,3b,50
53.825,0.1304740458726883,0.15123480021953584,GRPO,3b,50
53.925,0.14411720633506775,0.1483081555366516,GRPO,3b,50
54.025,0.12102648615837097,0.1435004687309265,GRPO,3b,50
54.125,0.1379830688238144,0.13929441511631013,GRPO,3b,50
54.225,0.12971441447734833,0.13577364683151244,GRPO,3b,50
54.325,0.13223329186439514,0.1343275275826454,GRPO,3b,50
54.425000000000004,0.1600281149148941,0.13441851362586021,GRPO,3b,50
54.525,0.13715523481369019,0.13559572651982307,GRPO,3b,50
54.625,0.11316396296024323,0.13404943645000458,GRPO,3b,50
54.725,0.1339292824268341,0.13304909110069274,GRPO,3b,50
54.825,0.08661675453186035,0.13233407437801362,GRPO,3b,50
54.925000000000004,0.16632242500782013,0.13364751189947127,GRPO,3b,50
55.025,0.17048263549804688,0.1353612372279167,GRPO,3b,50
55.125,0.12383769452571869,0.13512731701135636,GRPO,3b,50
55.225,0.1127186194062233,0.1362781023979187,GRPO,3b,50
55.325,0.11726270616054535,0.13892003566026687,GRPO,3b,50
55.425000000000004,0.145840585231781,0.13767577528953553,GRPO,3b,50
55.525000000000006,0.1542142778635025,0.1404848037660122,GRPO,3b,50
55.625,0.14882026612758636,0.13966327145695687,GRPO,3b,50
55.725,0.15345878899097443,0.13884067550301551,GRPO,3b,50
55.825,0.16735151410102844,0.14092029973864556,GRPO,3b,50
55.925000000000004,0.10574479401111603,0.1421724584698677,GRPO,3b,50
56.025000000000006,0.1346488893032074,0.14658370107412338,GRPO,3b,50
56.125,0.13007564842700958,0.14861246317625046,GRPO,3b,50
56.225,0.15298272669315338,0.14895047813653947,GRPO,3b,50
56.325,0.1762409806251526,0.1471680933237076,GRPO,3b,50
56.425000000000004,0.1170494481921196,0.1464865103363991,GRPO,3b,50
56.525000000000006,0.17444483935832977,0.14481231480836868,GRPO,3b,50
56.625,0.16269148886203766,0.14971377775073053,GRPO,3b,50
56.725,0.168206125497818,0.15260561436414719,GRPO,3b,50
56.825,0.12114894390106201,0.15293828278779983,GRPO,3b,50
56.925000000000004,0.14892834424972534,0.15246128916740417,GRPO,3b,50
57.025000000000006,0.1290147304534912,0.15028952330350875,GRPO,3b,50
57.125,0.1851872205734253,0.14961352825164795,GRPO,3b,50
57.225,0.17292580008506775,0.14920209601521492,GRPO,3b,50
57.325,0.13487066328525543,0.14843292847275735,GRPO,3b,50
57.425000000000004,0.13757334649562836,0.14522323101758958,GRPO,3b,50
57.525000000000006,0.15316122770309448,0.1459719155728817,GRPO,3b,50
57.62500000000001,0.11437173187732697,0.14434074714779854,GRPO,3b,50
57.725,0.1506667137145996,0.14438770532608033,GRPO,3b,50
57.825,0.16847079992294312,0.14650041103363037,GRPO,3b,50
57.925000000000004,0.11956046521663666,0.1465779909491539,GRPO,3b,50
58.025000000000006,0.14801239967346191,0.14583581626415254,GRPO,3b,50
58.12500000000001,0.12461357563734055,0.1441815036535263,GRPO,3b,50
58.225,0.11264064162969589,0.1410735610127449,GRPO,3b,50
58.325,0.20030871033668518,0.1455400349199772,GRPO,3b,50
58.425000000000004,0.190221905708313,0.14556411698460578,GRPO,3b,50
58.525000000000006,0.13788475096225739,0.14284943744540216,GRPO,3b,50
58.62500000000001,0.12709307670593262,0.14387853279709817,GRPO,3b,50
58.72500000000001,0.08369827270507812,0.14507864326238631,GRPO,3b,50
58.825,0.19065386056900024,0.15097648724913598,GRPO,3b,50
58.925000000000004,0.14807429909706116,0.152740618288517,GRPO,3b,50
59.025000000000006,0.12371715903282166,0.14742791712284087,GRPO,3b,50
59.12500000000001,0.14854544401168823,0.14122364580631255,GRPO,3b,50
59.22500000000001,0.13389194011688232,0.14137941986322403,GRPO,3b,50
59.325,0.2240794599056244,0.14199661672115327,GRPO,3b,50
59.425,0.14533579349517822,0.14436180785298347,GRPO,3b,50
59.52499999999999,0.11542904376983643,0.14303140163421632,GRPO,3b,50
59.62499999999999,0.10195236653089523,0.14004933342337608,GRPO,3b,50
59.724999999999994,0.15555161237716675,0.14078735440969467,GRPO,3b,50
59.824999999999996,0.14568258821964264,0.14184520706534387,GRPO,3b,50
59.925,0.1133398562669754,0.13996977746486663,GRPO,3b,50
60.02499999999999,0.15676923096179962,0.1328394503891468,GRPO,3b,50
60.12499999999999,0.11861193180084229,0.13068503007292748,GRPO,3b,50
60.224999999999994,0.12968765199184418,0.13076212868094444,GRPO,3b,50
60.324999999999996,0.16837885975837708,0.13288622990250587,GRPO,3b,50
60.425,0.11765168607234955,0.1354390127956867,GRPO,3b,50
60.525,0.10238996893167496,0.13465866610407828,GRPO,3b,50
60.62499999999999,0.14169010519981384,0.13580973610281943,GRPO,3b,50
60.724999999999994,0.12715265154838562,0.13474911108613014,GRPO,3b,50
60.824999999999996,0.11394021660089493,0.13343976244330405,GRPO,3b,50
60.925,0.1856699287891388,0.1335078364610672,GRPO,3b,50
61.025,0.13940370082855225,0.13426139757037162,GRPO,3b,50
61.12499999999999,0.13467320799827576,0.13321180656552314,GRPO,3b,50
61.224999999999994,0.1392320990562439,0.1360755096375942,GRPO,3b,50
61.324999999999996,0.11300258338451385,0.13964027509093285,GRPO,3b,50
61.425,0.10819970071315765,0.1380097670853138,GRPO,3b,50
61.525,0.18548741936683655,0.13884125620126725,GRPO,3b,50
61.625,0.11511728912591934,0.13783176645636558,GRPO,3b,50
61.724999999999994,0.12300209701061249,0.13590946689248085,GRPO,3b,50
61.824999999999996,0.1986396312713623,0.13708123087882995,GRPO,3b,50
61.925,0.109220489859581,0.1346612773835659,GRPO,3b,50
62.025,0.113773413002491,0.13307789698243142,GRPO,3b,50
62.125,0.16822443902492523,0.1325480382144451,GRPO,3b,50
62.224999999999994,0.11452743411064148,0.12852028608322144,GRPO,3b,50
62.324999999999996,0.163690984249115,0.1288210353255272,GRPO,3b,50
62.425,0.11047854274511337,0.12976489797234536,GRPO,3b,50
62.525,0.0991520881652832,0.1278737060725689,GRPO,3b,50
62.625,0.10130131244659424,0.12642072677612304,GRPO,3b,50
62.724999999999994,0.10700792074203491,0.12778423443436623,GRPO,3b,50
62.824999999999996,0.14214599132537842,0.12513188943266867,GRPO,3b,50
62.925,0.11943230777978897,0.12798426076769828,GRPO,3b,50
63.025,0.17291796207427979,0.12707721337676048,GRPO,3b,50
63.125,0.10508126020431519,0.12757505238056183,GRPO,3b,50
63.224999999999994,0.1381683200597763,0.12961932346224786,GRPO,3b,50
63.324999999999996,0.10523795336484909,0.13193556115031244,GRPO,3b,50
63.425,0.17074665427207947,0.1348102056980133,GRPO,3b,50
63.525,0.14331258833408356,0.13476850911974908,GRPO,3b,50
63.625,0.13082262873649597,0.13325004458427428,GRPO,3b,50
63.725,0.12816017866134644,0.130649354159832,GRPO,3b,50
63.824999999999996,0.1261669397354126,0.1301011212170124,GRPO,3b,50
63.925,0.140543594956398,0.12990598663687705,GRPO,3b,50
64.025,0.14447921514511108,0.1331584133207798,GRPO,3b,50
64.125,0.09789709001779556,0.12882812947034836,GRPO,3b,50
64.225,0.13057948648929596,0.12581355333328248,GRPO,3b,50
64.325,0.11621205508708954,0.12522841408848762,GRPO,3b,50
64.425,0.11194318532943726,0.1255881042778492,GRPO,3b,50
64.525,0.17272672057151794,0.12552737802267075,GRPO,3b,50
64.625,0.09734475612640381,0.12361595258116723,GRPO,3b,50
64.725,0.10848182439804077,0.12183579996228218,GRPO,3b,50
64.825,0.12394274026155472,0.12174644500017166,GRPO,3b,50
64.925,0.13391117751598358,0.12056495293974877,GRPO,3b,50
65.025,0.13170287013053894,0.12052984014153481,GRPO,3b,50
65.125,0.10881031304597855,0.12458889931440353,GRPO,3b,50
65.225,0.12581512331962585,0.12115469470620155,GRPO,3b,50
65.325,0.10782942175865173,0.12137124463915824,GRPO,3b,50
65.425,0.11083154380321503,0.12181706994771957,GRPO,3b,50
65.525,0.09890080988407135,0.12261253178119659,GRPO,3b,50
65.625,0.18135973811149597,0.12308238446712494,GRPO,3b,50
65.725,0.11205518990755081,0.12479630708694459,GRPO,3b,50
65.825,0.12357492744922638,0.12665897279977797,GRPO,3b,50
65.925,0.1051684319972992,0.1255764989554882,GRPO,3b,50
66.025,0.12949441373348236,0.1280231784284115,GRPO,3b,50
66.125,0.1316685974597931,0.12988102078437805,GRPO,3b,50
66.225,0.1542055606842041,0.13231575831770898,GRPO,3b,50
66.325,0.15190450847148895,0.13118604928255082,GRPO,3b,50
66.425,0.09562234580516815,0.13027904704213142,GRPO,3b,50
66.525,0.14510032534599304,0.1295478244125843,GRPO,3b,50
66.625,0.13612140715122223,0.12903505593538284,GRPO,3b,50
66.725,0.12454426288604736,0.12812497332692147,GRPO,3b,50
66.825,0.15552234649658203,0.12720971837639808,GRPO,3b,50
66.925,0.118678517639637,0.12677782014012337,GRPO,3b,50
67.025,0.11525867134332657,0.12563180431723595,GRPO,3b,50
67.125,0.10022744536399841,0.12937527403235435,GRPO,3b,50
67.225,0.11262878030538559,0.13097238555550575,GRPO,3b,50
67.325,0.11095128208398819,0.12850825011730194,GRPO,3b,50
67.425,0.14613085985183716,0.12999257177114487,GRPO,3b,50
67.525,0.13382048904895782,0.12861056506633758,GRPO,3b,50
67.625,0.15092849731445312,0.1282937353849411,GRPO,3b,50
67.72500000000001,0.1727885901927948,0.12738968670368195,GRPO,3b,50
67.825,0.09307592362165451,0.12895941957831383,GRPO,3b,50
67.925,0.15109038352966309,0.13195885524153708,GRPO,3b,50
68.025,0.13042032718658447,0.13182284250855447,GRPO,3b,50
68.125,0.13090696930885315,0.13195783615112305,GRPO,3b,50
68.22500000000001,0.10295339673757553,0.13351303339004517,GRPO,3b,50
68.325,0.1109343022108078,0.13381633549928665,GRPO,3b,50
68.425,0.1619562953710556,0.1310264492034912,GRPO,3b,50
68.525,0.10176735371351242,0.13315142348408698,GRPO,3b,50
68.625,0.13341403007507324,0.13443924367427826,GRPO,3b,50
68.72500000000001,0.15645292401313782,0.13610673278570176,GRPO,3b,50
68.825,0.15665002167224884,0.13694474041461946,GRPO,3b,50
68.925,0.1310976892709732,0.13904991120100021,GRPO,3b,50
69.025,0.1359163373708725,0.1419743075966835,GRPO,3b,50
69.125,0.15027432143688202,0.13940656960010528,GRPO,3b,50
69.22500000000001,0.1602691113948822,0.1400185687839985,GRPO,3b,50
69.325,0.14512458443641663,0.14092117965221404,GRPO,3b,50
69.425,0.129891037940979,0.13986215323209764,GRPO,3b,50
69.525,0.1556023806333542,0.13753022968769074,GRPO,3b,50
69.625,0.11625821888446808,0.13599386766552926,GRPO,3b,50
69.72500000000001,0.12085999548435211,0.1345715978741646,GRPO,3b,50
69.825,0.1359502375125885,0.13271071165800094,GRPO,3b,50
69.925,0.1400638073682785,0.12941339567303659,GRPO,3b,50
70.025,0.13021241128444672,0.12924356505274773,GRPO,3b,50
70.125,0.12034641206264496,0.12923910290002824,GRPO,3b,50
70.22500000000001,0.11298877000808716,0.1261054354906082,GRPO,3b,50
70.325,0.12918351590633392,0.12581342846155166,GRPO,3b,50
70.42500000000001,0.10597890615463257,0.1263347840309143,GRPO,3b,50
70.525,0.14803266525268555,0.1277154304087162,GRPO,3b,50
70.625,0.14300009608268738,0.1268942655622959,GRPO,3b,50
70.72500000000001,0.10507144778966904,0.12552979707717896,GRPO,3b,50
70.825,0.12408292293548584,0.12364265605807305,GRPO,3b,50
70.92500000000001,0.11637945473194122,0.12278554633259774,GRPO,3b,50
71.025,0.1552032083272934,0.12445796236395835,GRPO,3b,50
71.125,0.13141393661499023,0.12948309779167175,GRPO,3b,50
71.22500000000001,0.1197148859500885,0.13834352552890777,GRPO,3b,50
71.325,0.10240679979324341,0.1373615899682045,GRPO,3b,50
71.42500000000001,0.08909843862056732,0.13917335882782936,GRPO,3b,50
71.525,0.14903052151203156,0.13741664275527,GRPO,3b,50
71.625,0.13636809587478638,0.13495739966630935,GRPO,3b,50
71.72500000000001,0.2893138825893402,0.13088561818003655,GRPO,3b,50
71.825,0.1261296570301056,0.1292111298441887,GRPO,3b,50
71.925,0.14991137385368347,0.12651929929852485,GRPO,3b,50
72.02499999999999,0.10027053207159042,0.12725763157010078,GRPO,3b,50
72.125,0.08895417302846909,0.13178687617182733,GRPO,3b,50
72.225,0.0836779773235321,0.13056579902768134,GRPO,3b,50
72.32499999999999,0.12722404301166534,0.12695315062999726,GRPO,3b,50
72.425,0.08448287099599838,0.11580381289124489,GRPO,3b,50
72.52499999999999,0.10265493392944336,0.1113292182981968,GRPO,3b,50
72.625,0.1558864712715149,0.1083698333799839,GRPO,3b,50
72.725,0.12860454618930817,0.11177778169512749,GRPO,3b,50
72.82499999999999,0.08951409161090851,0.11350502073764801,GRPO,3b,50
72.925,0.1091337651014328,0.11547229826450348,GRPO,3b,50
73.02499999999999,0.1191600039601326,0.11550505697727204,GRPO,3b,50
73.125,0.08619053661823273,0.11776733130216599,GRPO,3b,50
73.225,0.16839665174484253,0.11962902322411537,GRPO,3b,50
73.32499999999999,0.11504388600587845,0.11614064663648606,GRPO,3b,50
73.425,0.10764452815055847,0.11308668166399002,GRPO,3b,50
73.52499999999999,0.11498752236366272,0.11348802283406258,GRPO,3b,50
73.625,0.12166768312454224,0.11356725603342056,GRPO,3b,50
73.725,0.128413587808609,0.11275240123271942,GRPO,3b,50
73.825,0.10037630796432495,0.11384689196944237,GRPO,3b,50
73.925,0.09480823576450348,0.11147895723581314,GRPO,3b,50
74.02499999999999,0.10421981662511826,0.11160413905978203,GRPO,3b,50
74.125,0.10461194813251495,0.11393193110823631,GRPO,3b,50
74.225,0.10643891990184784,0.11685903266072273,GRPO,3b,50
74.325,0.10604188591241837,0.11553708106279373,GRPO,3b,50
74.425,0.11438913643360138,0.1140997762978077,GRPO,3b,50
74.52499999999999,0.12980923056602478,0.1166274182498455,GRPO,3b,50
74.625,0.12994849681854248,0.11770664751529694,GRPO,3b,50
74.725,0.16436389088630676,0.11739648252725601,GRPO,3b,50
74.825,0.10602273792028427,0.11744955480098725,GRPO,3b,50
74.925,0.09593622386455536,0.1187789136171341,GRPO,3b,50
75.02499999999999,0.14767256379127502,0.11976547032594681,GRPO,3b,50
75.125,0.11365048587322235,0.12435925111174584,GRPO,3b,50
75.225,0.09838072955608368,0.12543588623404503,GRPO,3b,50
75.325,0.09681273996829987,0.12363438546657562,GRPO,3b,50
75.425,0.13057485222816467,0.1190794962644577,GRPO,3b,50
75.52499999999999,0.09911086410284042,0.117688118070364,GRPO,3b,50
75.625,0.17681729793548584,0.11779740363359452,GRPO,3b,50
75.725,0.14907807111740112,0.11734402641654014,GRPO,3b,50
75.825,0.11174887418746948,0.11450031504034996,GRPO,3b,50
75.925,0.0955495685338974,0.1131220754981041,GRPO,3b,50
76.02499999999999,0.10902345925569534,0.11515039816498757,GRPO,3b,50
76.125,0.0856161043047905,0.11695066303014755,GRPO,3b,50
76.225,0.1421644240617752,0.1193430970609188,GRPO,3b,50
76.325,0.08968040347099304,0.12720409110188485,GRPO,3b,50
76.425,0.07709600031375885,0.12720671713352202,GRPO,3b,50
76.525,0.10893755406141281,0.12632749274373054,GRPO,3b,50
76.625,0.1637815684080124,0.12726813241839408,GRPO,3b,50
76.725,0.08787377923727036,0.12590684056282042,GRPO,3b,50
76.825,0.28371503949165344,0.1261511580646038,GRPO,3b,50
76.925,0.17215991020202637,0.1264916831254959,GRPO,3b,50
77.025,0.10726658254861832,0.12832696184515954,GRPO,3b,50
77.125,0.11816468089818954,0.1312744602560997,GRPO,3b,50
77.225,0.09102918207645416,0.13112593516707421,GRPO,3b,50
77.325,0.08136573433876038,0.12717906773090362,GRPO,3b,50
77.425,0.1339663565158844,0.12599221885204315,GRPO,3b,50
77.525,0.1262047439813614,0.11522694796323776,GRPO,3b,50
77.625,0.12323573231697083,0.10802579522132874,GRPO,3b,50
77.725,0.09753170609474182,0.10621842309832573,GRPO,3b,50
77.825,0.1038825586438179,0.10457170322537422,GRPO,3b,50
77.925,0.0904514268040657,0.10748128488659858,GRPO,3b,50
78.025,0.09657236188650131,0.11017162054777145,GRPO,3b,50
78.125,0.11070767045021057,0.10826723158359527,GRPO,3b,50
78.225,0.10728468000888824,0.10734204292297363,GRPO,3b,50
78.325,0.08097495883703232,0.10530299440026283,GRPO,3b,50
78.425,0.13644614815711975,0.10680079594254493,GRPO,3b,50
78.525,0.12723465263843536,0.10727891281247139,GRPO,3b,50
78.625,0.08768576383590698,0.10768969997763633,GRPO,3b,50
78.725,0.12570397555828094,0.10815799355506897,GRPO,3b,50
78.825,0.08939403295516968,0.1092251119017601,GRPO,3b,50
78.925,0.12666261196136475,0.11054268538951874,GRPO,3b,50
79.025,0.11108164489269257,0.11301489070057869,GRPO,3b,50
79.125,0.10021334886550903,0.11151572287082673,GRPO,3b,50
79.225,0.09462511539459229,0.11160444110631942,GRPO,3b,50
79.325,0.11938588321208954,0.11125532269477845,GRPO,3b,50
79.425,0.12374083697795868,0.10931934654712677,GRPO,3b,50
79.525,0.1278185099363327,0.10878255009651185,GRPO,3b,50
79.625,0.09053824841976166,0.1078775155544281,GRPO,3b,50
79.725,0.14319561421871185,0.10874978512525559,GRPO,3b,50
79.825,0.09338730573654175,0.10869629696011543,GRPO,3b,50
79.925,0.09276652336120605,0.11011322647333145,GRPO,3b,50
80.025,0.09060479700565338,0.10772743999958038,GRPO,3b,50
80.125,0.0958300232887268,0.10549660459160805,GRPO,3b,50
80.22500000000001,0.13659518957138062,0.10254379630088806,GRPO,3b,50
80.325,0.09452740103006363,0.10384242027997971,GRPO,3b,50
80.425,0.12602965533733368,0.10174478903412819,GRPO,3b,50
80.525,0.07785768061876297,0.10233263343572617,GRPO,3b,50
80.625,0.09981375932693481,0.10568103656172752,GRPO,3b,50
80.72500000000001,0.07969102263450623,0.10797412514686584,GRPO,3b,50
80.825,0.12017107754945755,0.11029723197221757,GRPO,3b,50
80.925,0.1035960465669632,0.11226681903004647,GRPO,3b,50
81.025,0.1043751984834671,0.11491090685129166,GRPO,3b,50
81.125,0.13902553915977478,0.11347539082169533,GRPO,3b,50
81.22500000000001,0.1215338408946991,0.11282454207539558,GRPO,3b,50
81.325,0.11390680819749832,0.11353159710764885,GRPO,3b,50
81.425,0.15176190435886383,0.11703886657953262,GRPO,3b,50
81.525,0.14779937267303467,0.11858700573444367,GRPO,3b,50
81.625,0.10784105956554413,0.11654970318078994,GRPO,3b,50
81.72500000000001,0.07688843458890915,0.11556290477514267,GRPO,3b,50
81.825,0.09654596447944641,0.11484788492321968,GRPO,3b,50
81.925,0.12313921749591827,0.11308341354131698,GRPO,3b,50
82.025,0.14535444974899292,0.1103180281817913,GRPO,3b,50
82.125,0.08279332518577576,0.10703182056546211,GRPO,3b,50
82.22500000000001,0.0813775509595871,0.10287326380610466,GRPO,3b,50
82.325,0.124203160405159,0.10146614983677864,GRPO,3b,50
82.425,0.11406843364238739,0.10151602953672409,GRPO,3b,50
82.525,0.07365813851356506,0.10075929209589958,GRPO,3b,50
82.625,0.1037105917930603,0.09849463701248169,GRPO,3b,50
82.72500000000001,0.09431923925876617,0.09469608440995217,GRPO,3b,50
82.825,0.1048295870423317,0.09454821527004242,GRPO,3b,50
82.92500000000001,0.08666500449180603,0.09549972340464592,GRPO,3b,50
83.025,0.08026158809661865,0.09462938264012337,GRPO,3b,50
83.125,0.08733689039945602,0.09460482180118561,GRPO,3b,50
83.22500000000001,0.09009294956922531,0.0970248045027256,GRPO,3b,50
83.325,0.09786467254161835,0.09905973494052887,GRPO,3b,50
83.42500000000001,0.09203637391328812,0.0992889504134655,GRPO,3b,50
83.525,0.09723152220249176,0.09881897315382958,GRPO,3b,50
83.625,0.11844370514154434,0.10149534806609153,GRPO,3b,50
83.72500000000001,0.10968729853630066,0.1034795631468296,GRPO,3b,50
83.825,0.12751130759716034,0.10492565676569938,GRPO,3b,50
83.92500000000001,0.10438311845064163,0.10583813339471818,GRPO,3b,50
84.025,0.08500658720731735,0.10651138409972191,GRPO,3b,50
84.125,0.1307692527770996,0.10453517347574234,GRPO,3b,50
84.22500000000001,0.10706646740436554,0.10296892195940018,GRPO,3b,50
84.325,0.10652309656143188,0.10039615511894226,GRPO,3b,50
84.425,0.09552182257175446,0.0983317169547081,GRPO,3b,50
84.52499999999999,0.11670996248722076,0.09809333324432373,GRPO,3b,50
84.625,0.06712441146373749,0.09725700244307518,GRPO,3b,50
84.725,0.07397445291280746,0.09736321687698364,GRPO,3b,50
84.82499999999999,0.08355293422937393,0.09460869625210762,GRPO,3b,50
84.925,0.07267165184020996,0.09335018619894982,GRPO,3b,50
85.02499999999999,0.12606017291545868,0.0937210889160633,GRPO,3b,50
85.125,0.10164355486631393,0.09268993467092514,GRPO,3b,50
85.225,0.09364604949951172,0.09109541460871697,GRPO,3b,50
85.32499999999999,0.08306854963302612,0.09294388398528099,GRPO,3b,50
85.425,0.08968279510736465,0.09493194177746772,GRPO,3b,50
85.52499999999999,0.11976991593837738,0.09849614739418029,GRPO,3b,50
85.625,0.08540426194667816,0.09809237852692604,GRPO,3b,50
85.725,0.08548680692911148,0.09626407533884049,GRPO,3b,50
85.82499999999999,0.11004980653524399,0.09549189269542695,GRPO,3b,50
85.925,0.08080777525901794,0.09652242392301559,GRPO,3b,50
86.02499999999999,0.14609292149543762,0.09778521180152894,GRPO,3b,50
86.125,0.0644153505563736,0.09699491173028946,GRPO,3b,50
86.225,0.08825330436229706,0.09658208042383194,GRPO,3b,50
86.325,0.09504729509353638,0.09828730762004852,GRPO,3b,50
86.425,0.10720257461071014,0.10036599591374397,GRPO,3b,50
86.52499999999999,0.11229566484689713,0.10089195027947426,GRPO,3b,50
86.625,0.06914027780294418,0.1044923098385334,GRPO,3b,50
86.725,0.10444697737693787,0.1022533793747425,GRPO,3b,50
86.825,0.11510726064443588,0.10375527784228325,GRPO,3b,50
86.925,0.11557736247777939,0.10349745482206345,GRPO,3b,50
87.02499999999999,0.09899041056632996,0.10331190809607506,GRPO,3b,50
87.125,0.14481227099895477,0.10281376719474793,GRPO,3b,50
87.225,0.09825378656387329,0.10230467379093171,GRPO,3b,50
87.325,0.11282198131084442,0.10526806429028511,GRPO,3b,50
87.425,0.07595464587211609,0.10393159478902816,GRPO,3b,50
87.52499999999999,0.08848109841346741,0.1019311462342739,GRPO,3b,50
87.625,0.09857916086912155,0.1010619780421257,GRPO,3b,50
87.725,0.0964372307062149,0.10089180335402488,GRPO,3b,50
87.825,0.12989602982997894,0.09933860570192338,GRPO,3b,50
87.925,0.07852578908205032,0.09674711182713508,GRPO,3b,50
88.02499999999999,0.0804033875465393,0.0970381486415863,GRPO,3b,50
88.125,0.10885562002658844,0.1004736328125,GRPO,3b,50
88.225,0.09161077439785004,0.1016685850918293,GRPO,3b,50
88.325,0.1291877180337906,0.10044511839747429,GRPO,3b,50
88.425,0.06801415234804153,0.1008743591606617,GRPO,3b,50
88.52499999999999,0.10569380223751068,0.09827977895736695,GRPO,3b,50
88.625,0.13414616882801056,0.09907260954380036,GRPO,3b,50
88.725,0.1095781922340393,0.10354163765907287,GRPO,3b,50
88.825,0.07245291024446487,0.10342217087745667,GRPO,3b,50
88.925,0.10632018744945526,0.10421487897634506,GRPO,3b,50
89.025,0.09039865434169769,0.10271639958024024,GRPO,3b,50
89.125,0.08559953421354294,0.10451471090316772,GRPO,3b,50
89.225,0.14862699806690216,0.10433742448687554,GRPO,3b,50
89.325,0.09758440405130386,0.10240837648510932,GRPO,3b,50
89.425,0.10831676423549652,0.10171109169721604,GRPO,3b,50
89.525,0.0979684591293335,0.10118923902511597,GRPO,3b,50
89.625,0.11010202765464783,0.1007049836218357,GRPO,3b,50
89.725,0.0929107666015625,0.10091874733567238,GRPO,3b,50
89.825,0.09757037460803986,0.10260608643293381,GRPO,3b,50
89.925,0.11945860087871552,0.09859466597437859,GRPO,3b,50
90.025,0.06937220692634583,0.09579871520400048,GRPO,3b,50
90.125,0.09191552549600601,0.09525312647223473,GRPO,3b,50
90.225,0.09104195237159729,0.09616215258836747,GRPO,3b,50
90.325,0.11479955911636353,0.09512091264128684,GRPO,3b,50
90.425,0.08686825633049011,0.09427979931235314,GRPO,3b,50
90.525,0.06938385963439941,0.09432497903704644,GRPO,3b,50
90.625,0.09312129020690918,0.09334997177124023,GRPO,3b,50
90.725,0.11661462485790253,0.09650857090950012,GRPO,3b,50
90.825,0.09806095063686371,0.09853626117110252,GRPO,3b,50
90.925,0.08276140689849854,0.10053176566958427,GRPO,3b,50
91.025,0.09811180830001831,0.09887634694576264,GRPO,3b,50
91.125,0.09340940415859222,0.10092742368578911,GRPO,3b,50
91.225,0.1266048103570938,0.10333349540829659,GRPO,3b,50
91.325,0.10564373433589935,0.10383307591080665,GRPO,3b,50
91.425,0.12955322861671448,0.1020940138399601,GRPO,3b,50
91.525,0.07614147663116455,0.10196196272969246,GRPO,3b,50
91.625,0.12380041182041168,0.10470288708806037,GRPO,3b,50
91.725,0.10677748918533325,0.10447384104132652,GRPO,3b,50
91.825,0.09496716409921646,0.10571011781692505,GRPO,3b,50
91.925,0.08855447173118591,0.10399752125144004,GRPO,3b,50
92.025,0.0902751088142395,0.10117525100708008,GRPO,3b,50
92.125,0.13296836614608765,0.09775772735476494,GRPO,3b,50
92.225,0.08454016596078873,0.09897702127695084,GRPO,3b,50
92.325,0.11221177875995636,0.09902016416192055,GRPO,3b,50
92.425,0.10389461368322372,0.09819816410541535,GRPO,3b,50
92.525,0.07629363983869553,0.09806415781378747,GRPO,3b,50
92.625,0.07391785830259323,0.0998450519144535,GRPO,3b,50
92.72500000000001,0.101193867623806,0.10102155193686485,GRPO,3b,50
92.825,0.1153058260679245,0.09849307432770729,GRPO,3b,50
92.925,0.10421484708786011,0.09969421014189721,GRPO,3b,50
93.025,0.09077133238315582,0.09936045616865158,GRPO,3b,50
93.125,0.11264611780643463,0.09958459556102753,GRPO,3b,50
93.22500000000001,0.11187915503978729,0.10428088292479515,GRPO,3b,50
93.325,0.0827610045671463,0.1078111007809639,GRPO,3b,50
93.425,0.1145595908164978,0.10750297650694847,GRPO,3b,50
93.525,0.1028759628534317,0.10623333409428597,GRPO,3b,50
93.625,0.09605376422405243,0.10836401626467705,GRPO,3b,50
93.72500000000001,0.1466418355703354,0.11002198591828347,GRPO,3b,50
93.825,0.1271076202392578,0.10809633955359459,GRPO,3b,50
93.925,0.09338469803333282,0.10546001732349396,GRPO,3b,50
94.025,0.08232249319553375,0.10423512727022172,GRPO,3b,50
94.125,0.1364549696445465,0.10316597864031792,GRPO,3b,50
94.22500000000001,0.1252308487892151,0.1035249663889408,GRPO,3b,50
94.325,0.08345092833042145,0.10356821969151497,GRPO,3b,50
94.425,0.08195634186267853,0.0996166330575943,GRPO,3b,50
94.525,0.07071275264024734,0.09660701230168342,GRPO,3b,50
94.625,0.08660567551851273,0.09508640766143799,GRPO,3b,50
94.72500000000001,0.11239615082740784,0.094252091050148,GRPO,3b,50
94.825,0.1042308658361435,0.09199083715677261,GRPO,3b,50
94.925,0.0806448683142662,0.09041750133037567,GRPO,3b,50
95.025,0.0966327041387558,0.09220915853977203,GRPO,3b,50
95.125,0.08725522458553314,0.09497949093580246,GRPO,3b,50
95.22500000000001,0.06920257955789566,0.09993321776390075,GRPO,3b,50
95.325,0.09090861678123474,0.10278171509504318,GRPO,3b,50
95.42500000000001,0.1050088182091713,0.1020497241616249,GRPO,3b,50
95.525,0.11859295517206192,0.1008693490922451,GRPO,3b,50
95.625,0.10946106165647507,0.10162694245576859,GRPO,3b,50
95.72500000000001,0.13914106786251068,0.10179249122738838,GRPO,3b,50
95.825,0.12478093057870865,0.10211085170507431,GRPO,3b,50
95.92500000000001,0.09900335967540741,0.10352840080857277,GRPO,3b,50
96.025,0.0897444486618042,0.10540516674518585,GRPO,3b,50
96.125,0.09636439383029938,0.10846218034625053,GRPO,3b,50
96.22500000000001,0.09478431940078735,0.10833215698599816,GRPO,3b,50
96.325,0.09502273797988892,0.1079321762919426,GRPO,3b,50
96.42500000000001,0.08990587294101715,0.10548671841621399,GRPO,3b,50
96.525,0.09600189328193665,0.10327032685279847,GRPO,3b,50
96.625,0.148080974817276,0.10309587731957436,GRPO,3b,50
96.72500000000001,0.11532027274370193,0.10349697947502136,GRPO,3b,50
96.825,0.1082872524857521,0.10426386326551437,GRPO,3b,50
96.925,0.10193423181772232,0.10334192797541618,GRPO,3b,50
97.02499999999999,0.09847766906023026,0.10311821833252907,GRPO,3b,50
97.125,0.10715543478727341,0.10403791949152946,GRPO,3b,50
97.225,0.0921287015080452,0.10504523411393166,GRPO,3b,50
97.32499999999999,0.11201795935630798,0.10014655694365501,GRPO,3b,50
97.425,0.08126834034919739,0.09948812201619148,GRPO,3b,50
97.52499999999999,0.09075241535902023,0.10086415812373162,GRPO,3b,50
97.625,0.09631359577178955,0.09874823465943336,GRPO,3b,50
97.725,0.12177290767431259,0.0981400541961193,GRPO,3b,50
97.82499999999999,0.06333155184984207,0.0983924575150013,GRPO,3b,50
97.925,0.10512136667966843,0.10347490102052688,GRPO,3b,50
98.02499999999999,0.1455262452363968,0.1087547317147255,GRPO,3b,50
98.125,0.07247228920459747,0.10902828067541122,GRPO,3b,50
98.225,0.09065898507833481,0.10874268025159836,GRPO,3b,50
98.32499999999999,0.09527438879013062,0.10959923833608627,GRPO,3b,50
98.425,0.1462439000606537,0.10914288491010665,GRPO,3b,50
98.52499999999999,0.19845449924468994,0.11272147312760353,GRPO,3b,50
98.625,0.09708596020936966,0.11620703458786011,GRPO,3b,50
98.725,0.07807310670614243,0.11396382287144662,GRPO,3b,50
98.825,0.1046745553612709,0.11569160923361778,GRPO,3b,50
98.925,0.10841929167509079,0.11763971149921418,GRPO,3b,50
99.02499999999999,0.1138792335987091,0.1189971426129341,GRPO,3b,50
99.125,0.1491483449935913,0.1156568157672882,GRPO,3b,50
99.225,0.10511597245931625,0.10890103563666344,GRPO,3b,50
99.325,0.11410613358020782,0.10656471252441406,GRPO,3b,50
99.425,0.10755451768636703,0.1075680997906899,GRPO,3b,50
99.52499999999999,0.1189131811261177,0.10841654936472575,GRPO,3b,50
99.625,0.08799043297767639,0.10851454971040167,GRPO,3b,50
99.725,0.103300541639328,0.10808946796365686,GRPO,3b,50
99.825,0.09382613003253937,0.10418000094818347,GRPO,3b,50
99.925,0.09132321178913116,0.1025156227165255,GRPO,3b,50
0.025,0.3024322986602783,0.3533273434638977,DAPO,3b,50
0.125,0.41468101739883423,0.3482664689935487,DAPO,3b,50
0.22499999999999998,0.3627319037914276,0.34993095379887207,DAPO,3b,50
0.325,0.38926297426223755,0.35522983283609955,DAPO,3b,50
0.42500000000000004,0.30322855710983276,0.3536927358406346,DAPO,3b,50
0.525,0.3597726821899414,0.34710703359709844,DAPO,3b,50
0.625,0.3072538673877716,0.34629253769407464,DAPO,3b,50
0.7250000000000001,0.34603351354599,0.35284490942955016,DAPO,3b,50
0.8250000000000001,0.41093477606773376,0.3553915446996689,DAPO,3b,50
0.9249999999999999,0.36371418833732605,0.3548607194423676,DAPO,3b,50
1.0250000000000001,0.26560598611831665,0.3553080195188522,DAPO,3b,50
1.125,0.3225896656513214,0.3551346403360367,DAPO,3b,50
1.225,0.3808024525642395,0.3503340554237366,DAPO,3b,50
1.325,0.43866443634033203,0.3521498727798462,DAPO,3b,50
1.425,0.35685795545578003,0.36291086494922636,DAPO,3b,50
1.525,0.405862420797348,0.3615815943479538,DAPO,3b,50
1.625,0.33501121401786804,0.3598483580350876,DAPO,3b,50
1.725,0.2834332585334778,0.36575104236602785,DAPO,3b,50
1.825,0.2919814884662628,0.3685110569000244,DAPO,3b,50
1.925,0.4968472123146057,0.37667458564043044,DAPO,3b,50
2.025,0.39063340425491333,0.36208106875419616,DAPO,3b,50
2.125,0.3402891159057617,0.3574667990207672,DAPO,3b,50
2.225,0.3949474096298218,0.3498377496004105,DAPO,3b,50
2.325,0.27257633209228516,0.34787236332893373,DAPO,3b,50
2.4250000000000003,0.5536381602287292,0.35722754538059237,DAPO,3b,50
2.5250000000000004,0.21295545995235443,0.3650922256708145,DAPO,3b,50
2.625,0.32639697194099426,0.35559804618358615,DAPO,3b,50
2.725,0.2977863550186157,0.35200926661491394,DAPO,3b,50
2.825,0.3003799319267273,0.34749417662620546,DAPO,3b,50
2.9250000000000003,0.4129645824432373,0.3426926547288895,DAPO,3b,50
3.025,0.41701558232307434,0.33878462880849836,DAPO,3b,50
3.125,0.3014969825744629,0.3239948263764381,DAPO,3b,50
3.225,0.4037169814109802,0.3213572359085083,DAPO,3b,50
3.325,0.2789337635040283,0.31889793068170547,DAPO,3b,50
3.4250000000000003,0.3499223291873932,0.31485583931207656,DAPO,3b,50
3.5249999999999995,0.23530671000480652,0.32125251680612565,DAPO,3b,50
3.6249999999999996,0.31268876791000366,0.3153950247168541,DAPO,3b,50
3.7249999999999996,0.2576873302459717,0.30486037403345106,DAPO,3b,50
3.8249999999999997,0.2881234884262085,0.29576749354600906,DAPO,3b,50
3.925,0.20516183972358704,0.28331077814102174,DAPO,3b,50
4.025,0.4019603431224823,0.283223871588707,DAPO,3b,50
4.125,0.3139455020427704,0.282561206817627,DAPO,3b,50
4.2250000000000005,0.3040838837623596,0.2863873890042305,DAPO,3b,50
4.324999999999999,0.22390365600585938,0.28672122925519944,DAPO,3b,50
4.425,0.19506999850273132,0.2953303638100624,DAPO,3b,50
4.5249999999999995,0.3045182228088379,0.3046898302435875,DAPO,3b,50
4.625,0.32308146357536316,0.3153938582539558,DAPO,3b,50
4.725,0.3242220878601074,0.30990580886602404,DAPO,3b,50
4.825,0.2725401818752289,0.3063347038626671,DAPO,3b,50
4.925,0.3705480992794037,0.3129001459479332,DAPO,3b,50
5.025,0.4030107259750366,0.32360141634941103,DAPO,3b,50
5.125,0.3825133442878723,0.3315634486079216,DAPO,3b,50
5.225,0.29123562574386597,0.33481463670730593,DAPO,3b,50
5.325,0.2600478231906891,0.3297009390592575,DAPO,3b,50
5.425,0.3827664852142334,0.3287466448545456,DAPO,3b,50
5.525,0.4076380133628845,0.3323469221591949,DAPO,3b,50
5.625,0.28732234239578247,0.3344496464729309,DAPO,3b,50
5.7250000000000005,0.3451688587665558,0.32516430735588076,DAPO,3b,50
5.825,0.2352164387702942,0.3155966192483902,DAPO,3b,50
5.925,0.3140299320220947,0.31328215152025224,DAPO,3b,50
6.0249999999999995,0.3075248599052429,0.30745545208454134,DAPO,3b,50
6.125,0.4003766179084778,0.30403334856033326,DAPO,3b,50
6.225,0.289619117975235,0.2921143862605095,DAPO,3b,50
6.325,0.24703076481819153,0.29278177887201307,DAPO,3b,50
6.425,0.33131352066993713,0.28756949573755264,DAPO,3b,50
6.525,0.14818449318408966,0.2896691444516182,DAPO,3b,50
6.625,0.3404673933982849,0.29296994775533675,DAPO,3b,50
6.7250000000000005,0.22141367197036743,0.29117359191179276,DAPO,3b,50
6.825,0.3474908769130707,0.2812363123893738,DAPO,3b,50
6.925000000000001,0.26458796858787537,0.2750000089406967,DAPO,3b,50
7.025,0.26915085315704346,0.2736261633038521,DAPO,3b,50
7.124999999999999,0.34844696521759033,0.26567294836044314,DAPO,3b,50
7.225,0.29622358083724976,0.26559661477804186,DAPO,3b,50
7.324999999999999,0.2588365375995636,0.2600063782930374,DAPO,3b,50
7.425,0.2364780753850937,0.263142304122448,DAPO,3b,50
7.5249999999999995,0.24904143810272217,0.25902229428291323,DAPO,3b,50
7.625,0.2167036384344101,0.2693432754278183,DAPO,3b,50
7.725,0.19427034258842468,0.266953364610672,DAPO,3b,50
7.825,0.18765562772750854,0.26527548909187315,DAPO,3b,50
7.925,0.32256177067756653,0.2619489693641663,DAPO,3b,50
8.025,0.1913922131061554,0.2606157207489014,DAPO,3b,50
8.125,0.48114126920700073,0.2697595554590225,DAPO,3b,50
8.225,0.21284553408622742,0.2642057901620865,DAPO,3b,50
8.325000000000001,0.31302109360694885,0.2621362200379372,DAPO,3b,50
8.425,0.2914541959762573,0.2633039581775665,DAPO,3b,50
8.525,0.1957453489303589,0.2625320452451706,DAPO,3b,50
8.625,0.4179908037185669,0.2560977441072464,DAPO,3b,50
8.725,0.1720333993434906,0.25416791170835495,DAPO,3b,50
8.825,0.18785329163074493,0.23757404059171677,DAPO,3b,50
8.924999999999999,0.22993557155132294,0.23246929168701172,DAPO,3b,50
9.025,0.1700710952281952,0.2209339600801468,DAPO,3b,50
9.125,0.20929460227489471,0.21086428105831145,DAPO,3b,50
9.225,0.20421135425567627,0.21102157294750212,DAPO,3b,50
9.325,0.186924010515213,0.19988031923770905,DAPO,3b,50
9.425,0.24220538139343262,0.18982614755630492,DAPO,3b,50
9.525,0.1388673335313797,0.19032646507024764,DAPO,3b,50
9.625,0.16003210842609406,0.18717049762606622,DAPO,3b,50
9.725,0.20588771998882294,0.18200548529624938,DAPO,3b,50
9.825000000000001,0.2710238993167877,0.17812294244766236,DAPO,3b,50
9.925,0.0811898410320282,0.17748242110013962,DAPO,3b,50
10.025,0.19025614857673645,0.1737329003214836,DAPO,3b,50
10.125,0.20205503702163696,0.16662208020687103,DAPO,3b,50
10.225,0.11789118498563766,0.16104898914694787,DAPO,3b,50
10.325,0.12958814203739166,0.16132611081004142,DAPO,3b,50
10.424999999999999,0.21717846393585205,0.15836651757359504,DAPO,3b,50
10.525,0.13962322473526,0.1460328568518162,DAPO,3b,50
10.625,0.1607895791530609,0.14432284280657767,DAPO,3b,50
10.725,0.075566366314888,0.14291409060359,DAPO,3b,50
10.825,0.15210002660751343,0.13752538934350014,DAPO,3b,50
10.925,0.17492668330669403,0.13363058969378472,DAPO,3b,50
11.025,0.10134969651699066,0.13502101466059685,DAPO,3b,50
11.125,0.0947541818022728,0.12952447190880775,DAPO,3b,50
11.225,0.14102567732334137,0.12675275459885596,DAPO,3b,50
11.325000000000001,0.14935463666915894,0.12739383324980735,DAPO,3b,50
11.425,0.06931711733341217,0.1338954372704029,DAPO,3b,50
11.525,0.14714379608631134,0.13447029814124106,DAPO,3b,50
11.625,0.13001905381679535,0.13441873833537102,DAPO,3b,50
11.725,0.1144174188375473,0.1349346397817135,DAPO,3b,50
11.825,0.15257985889911652,0.13932970643043519,DAPO,3b,50
11.924999999999999,0.19547849893569946,0.14086460217833519,DAPO,3b,50
12.025,0.12482698261737823,0.14064927592873575,DAPO,3b,50
12.125,0.18593862652778625,0.1435240712761879,DAPO,3b,50
12.225,0.11740435659885406,0.14653741091489791,DAPO,3b,50
12.325,0.15309277176856995,0.1502100282907486,DAPO,3b,50
12.425,0.1468210220336914,0.1543250072002411,DAPO,3b,50
12.525,0.1552296280860901,0.1547020483016968,DAPO,3b,50
12.625,0.1136549860239029,0.1512674182653427,DAPO,3b,50
12.725,0.16039954125881195,0.15086742326617242,DAPO,3b,50
12.825000000000001,0.1813696026802063,0.1490961380302906,DAPO,3b,50
12.925,0.17664813995361328,0.15177732244133949,DAPO,3b,50
13.025,0.14934776723384857,0.1542355616390705,DAPO,3b,50
13.125,0.14377006888389587,0.15630895629525185,DAPO,3b,50
13.225000000000001,0.13563990592956543,0.15876904979348183,DAPO,3b,50
13.325000000000001,0.14278452098369598,0.16100061625242235,DAPO,3b,50
13.425,0.16471830010414124,0.16078992962837219,DAPO,3b,50
13.525,0.17733874917030334,0.1579187774658203,DAPO,3b,50
13.625000000000002,0.16754984855651855,0.1582127445936203,DAPO,3b,50
13.725000000000001,0.19438721239566803,0.16024452209472656,DAPO,3b,50
13.825000000000001,0.152083620429039,0.15972269505262374,DAPO,3b,50
13.925,0.1521662473678589,0.16193272098898887,DAPO,3b,50
14.025000000000002,0.12903577089309692,0.16002584606409073,DAPO,3b,50
14.124999999999998,0.17506960034370422,0.16025778263807297,DAPO,3b,50
14.224999999999998,0.20158758759498596,0.1570911854505539,DAPO,3b,50
14.325,0.12193857133388519,0.15355439379811286,DAPO,3b,50
14.424999999999999,0.18879345059394836,0.14638426393270493,DAPO,3b,50
14.524999999999999,0.099423848092556,0.14597720056772232,DAPO,3b,50
14.625,0.17294874787330627,0.14502465903759001,DAPO,3b,50
14.725,0.1320389360189438,0.146431542634964,DAPO,3b,50
14.825,0.14276757836341858,0.14421971946954726,DAPO,3b,50
14.924999999999999,0.07554400712251663,0.14131069242954253,DAPO,3b,50
15.024999999999999,0.16531847417354584,0.14594951450824736,DAPO,3b,50
15.125,0.13393773138523102,0.14867768406867982,DAPO,3b,50
15.225,0.15919086337089539,0.15273222014307974,DAPO,3b,50
15.325,0.13243940472602844,0.15104102075099946,DAPO,3b,50
15.425,0.14612524211406708,0.1486615316569805,DAPO,3b,50
15.525,0.19574368000030518,0.14654534846544265,DAPO,3b,50
15.625,0.21347154676914215,0.14855723559856415,DAPO,3b,50
15.725,0.18274685740470886,0.14454784855246544,DAPO,3b,50
15.825,0.1397016942501068,0.14141957730054855,DAPO,3b,50
15.925,0.11312642693519592,0.1396116541326046,DAPO,3b,50
16.025,0.10959839820861816,0.1384536926448345,DAPO,3b,50
16.125,0.12569251656532288,0.1391817170381546,DAPO,3b,50
16.225,0.09347686171531677,0.1319645695388317,DAPO,3b,50
16.325,0.0912008285522461,0.12382626563310623,DAPO,3b,50
16.425,0.1373397260904312,0.11839634999632835,DAPO,3b,50
16.525000000000002,0.1086987629532814,0.11558995217084884,DAPO,3b,50
16.625,0.1722411960363388,0.11467790484428406,DAPO,3b,50
16.725,0.08990643173456192,0.11359312549233437,DAPO,3b,50
16.825000000000003,0.10150207579135895,0.11415759786963463,DAPO,3b,50
16.925,0.12444676458835602,0.11977274402976036,DAPO,3b,50
17.025000000000002,0.11559297144412994,0.12406260505318642,DAPO,3b,50
17.125,0.11389033496379852,0.12531286403536795,DAPO,3b,50
17.224999999999998,0.09183690696954727,0.12669753402471542,DAPO,3b,50
17.325,0.11136461794376373,0.12262784749269486,DAPO,3b,50
17.424999999999997,0.18009822070598602,0.12447378486394882,DAPO,3b,50
17.525,0.1471979320049286,0.12275330439209937,DAPO,3b,50
17.625,0.13950695097446442,0.12010871767997741,DAPO,3b,50
17.724999999999998,0.14802062511444092,0.11748640909790993,DAPO,3b,50
17.825,0.08961242437362671,0.11529136329889297,DAPO,3b,50
17.925,0.15421853959560394,0.11449040278792381,DAPO,3b,50
18.025,0.07434316724538803,0.11638562470674514,DAPO,3b,50
18.125,0.08680369704961777,0.11565300896763801,DAPO,3b,50
18.224999999999998,0.08274904638528824,0.11688491731882095,DAPO,3b,50
18.325,0.09118817746639252,0.11163730293512344,DAPO,3b,50
18.425,0.07370603829622269,0.10796081081032753,DAPO,3b,50
18.525,0.12795250117778778,0.11138262182474136,DAPO,3b,50
18.625,0.13703188300132751,0.10766838625073433,DAPO,3b,50
18.725,0.20227496325969696,0.1056722541898489,DAPO,3b,50
18.825,0.07452426105737686,0.10751957528293132,DAPO,3b,50
18.925,0.07862153649330139,0.10969653464853764,DAPO,3b,50
19.025,0.16158440709114075,0.1127617398649454,DAPO,3b,50
19.125,0.10281594842672348,0.11602548278868198,DAPO,3b,50
19.225,0.05615248531103134,0.11610459007322788,DAPO,3b,50
19.325,0.10728666186332703,0.11579148314893245,DAPO,3b,50
19.425,0.10469497740268707,0.11450951240956783,DAPO,3b,50
19.525000000000002,0.13005079329013824,0.11625504799187183,DAPO,3b,50
19.625,0.11935476958751678,0.12067963741719723,DAPO,3b,50
19.725,0.11594738066196442,0.12170329384505749,DAPO,3b,50
19.825,0.11346426606178284,0.12484852202236653,DAPO,3b,50
19.925,0.18407420814037323,0.13317596040666102,DAPO,3b,50
20.025000000000002,0.12937314808368683,0.13761451452970505,DAPO,3b,50
20.125,0.12556491792201996,0.14628719598054885,DAPO,3b,50
20.225,0.15629695355892181,0.14473638355731963,DAPO,3b,50
20.325,0.14553721249103546,0.1438472504913807,DAPO,3b,50
20.424999999999997,0.18965044617652893,0.14440565451979637,DAPO,3b,50
20.525,0.11788661777973175,0.14547038778662683,DAPO,3b,50
20.625,0.25065913796424866,0.14247026443481445,DAPO,3b,50
20.724999999999998,0.10401999950408936,0.14197222128510475,DAPO,3b,50
20.825,0.10723745822906494,0.14508905082941057,DAPO,3b,50
20.925,0.12360622733831406,0.1424914237856865,DAPO,3b,50
21.025,0.12597054243087769,0.14065595597028732,DAPO,3b,50
21.125,0.1319829523563385,0.1356273813545704,DAPO,3b,50
21.224999999999998,0.12145340442657471,0.13700484067201615,DAPO,3b,50
21.325,0.18474288284778595,0.1301575042307377,DAPO,3b,50
21.425,0.11049044877290726,0.12859551966190338,DAPO,3b,50
21.525,0.13329672813415527,0.13442198172211647,DAPO,3b,50
21.625,0.10269613564014435,0.13654664859175683,DAPO,3b,50
21.725,0.15659937262535095,0.13880468547344207,DAPO,3b,50
21.825,0.14279401302337646,0.13864480197429657,DAPO,3b,50
21.925,0.09734492748975754,0.1374397872388363,DAPO,3b,50
22.025,0.19176329672336578,0.13162831112742424,DAPO,3b,50
22.125,0.14136207103729248,0.13081059008836746,DAPO,3b,50
22.225,0.16065576672554016,0.1300520858168602,DAPO,3b,50
22.325,0.13205792009830475,0.13242915585637094,DAPO,3b,50
22.425,0.11555764079093933,0.13035267129540443,DAPO,3b,50
22.525000000000002,0.08714751899242401,0.12943780213594436,DAPO,3b,50
22.625,0.12223390489816666,0.13786168977618218,DAPO,3b,50
22.725,0.10851097106933594,0.13602368995547295,DAPO,3b,50
22.825,0.14604955911636353,0.1320803026854992,DAPO,3b,50
22.925,0.1219722256064415,0.12741864189505578,DAPO,3b,50
23.025000000000002,0.10205896943807602,0.12253390848636628,DAPO,3b,50
23.125,0.23204898834228516,0.1185140885412693,DAPO,3b,50
23.225,0.15818515419960022,0.1193820844590664,DAPO,3b,50
23.325000000000003,0.10560224950313568,0.1221287976205349,DAPO,3b,50
23.425,0.10226911306381226,0.12296104341745377,DAPO,3b,50
23.525,0.08287477493286133,0.12037467464804649,DAPO,3b,50
23.625,0.0628606528043747,0.118552785217762,DAPO,3b,50
23.724999999999998,0.08833741396665573,0.12250154674053192,DAPO,3b,50
23.825,0.15342383086681366,0.11735033094882966,DAPO,3b,50
23.925,0.12599679827690125,0.10981371141970157,DAPO,3b,50
24.025,0.10844938457012177,0.10409589506685733,DAPO,3b,50
24.125,0.08897534012794495,0.10169032208621502,DAPO,3b,50
24.224999999999998,0.16180086135864258,0.10074426911771298,DAPO,3b,50
24.325,0.148245707154274,0.1032681030780077,DAPO,3b,50
24.425,0.09744521230459213,0.10872175388038158,DAPO,3b,50
24.525,0.038414958864450455,0.11198243044316769,DAPO,3b,50
24.625,0.07334567606449127,0.108169831559062,DAPO,3b,50
24.725,0.0720105841755867,0.10795169450342655,DAPO,3b,50
24.825,0.09028260409832001,0.1099172518402338,DAPO,3b,50
24.925,0.13036061823368073,0.10835328988730908,DAPO,3b,50
25.025,0.21300941705703735,0.10067161165177822,DAPO,3b,50
25.124999999999996,0.07796932011842728,0.09363425023853779,DAPO,3b,50
25.224999999999998,0.11099240928888321,0.09518869794905185,DAPO,3b,50
25.324999999999996,0.11220632493495941,0.09574908606708049,DAPO,3b,50
25.424999999999997,0.1378544270992279,0.10242487408220768,DAPO,3b,50
25.525,0.07268346101045609,0.10147592976689339,DAPO,3b,50
25.624999999999996,0.0,0.10388279303908349,DAPO,3b,50
25.724999999999998,0.08712214231491089,0.10196057423949241,DAPO,3b,50
25.825,0.03185424953699112,0.10317820683121681,DAPO,3b,50
25.924999999999997,0.1912178099155426,0.09997195571660995,DAPO,3b,50
26.025,0.05100392550230026,0.09246922835707665,DAPO,3b,50
26.125,0.1416437327861786,0.08785029098391534,DAPO,3b,50
26.224999999999998,0.17637839913368225,0.08742240607738495,DAPO,3b,50
26.325,0.1413813829421997,0.09211273953318595,DAPO,3b,50
26.424999999999997,0.08345344662666321,0.09308802574872971,DAPO,3b,50
26.525,0.0,0.09467119239270687,DAPO,3b,50
26.625,0.06949052959680557,0.08947440817952156,DAPO,3b,50
26.724999999999998,0.08649495244026184,0.10369019247591496,DAPO,3b,50
26.825,0.07491561770439148,0.1433097516745329,DAPO,3b,50
26.924999999999997,0.08385251462459564,0.13596383385360242,DAPO,3b,50
27.025,0.0582851767539978,0.128184060677886,DAPO,3b,50
27.125,0.08538475632667542,0.12423409443348646,DAPO,3b,50
27.224999999999998,0.08592576533555984,0.13203996773809196,DAPO,3b,50
27.325,0.7926393151283264,0.13383922580629587,DAPO,3b,50
27.425,0.07967692613601685,0.13198438253253697,DAPO,3b,50
27.525,0.06255684047937393,0.1307492458447814,DAPO,3b,50
27.625,0.021222926676273346,0.12659265946596862,DAPO,3b,50
27.725,0.13001666963100433,0.12909610111266376,DAPO,3b,50
27.825,0.08182183653116226,0.12650909934192897,DAPO,3b,50
27.925,0.05044121667742729,0.12675057131797074,DAPO,3b,50
28.025,0.08183301985263824,0.08409609217196704,DAPO,3b,50
28.125,0.0,0.06770837049931287,DAPO,3b,50
28.225,0.11681172996759415,0.06719490718096495,DAPO,3b,50
28.325,0.032254427671432495,0.07714652270078659,DAPO,3b,50
28.425,0.0891154557466507,0.0802044553309679,DAPO,3b,50
28.525,0.08974741399288177,0.08134742341935634,DAPO,3b,50
28.625,0.06103502959012985,0.08623453453183175,DAPO,3b,50
28.725,0.028328295797109604,0.08914888717234135,DAPO,3b,50
28.825,0.156296044588089,0.09400418765842915,DAPO,3b,50
28.925,0.15275980532169342,0.0887526274472475,DAPO,3b,50
29.025000000000002,0.10357491672039032,0.0898034093528986,DAPO,3b,50
29.125,0.12256301194429398,0.08520160548388958,DAPO,3b,50
29.225,0.11201250553131104,0.08330932103097438,DAPO,3b,50
29.325000000000003,0.10861547291278839,0.08115929991006851,DAPO,3b,50
29.425,0.0,0.07992619410157203,DAPO,3b,50
29.525000000000002,0.08827567100524902,0.07736824482679366,DAPO,3b,50
29.625,0.0,0.0757664592564106,DAPO,3b,50
29.725,0.0690305083990097,0.07915711745619775,DAPO,3b,50
29.825000000000003,0.056252770125865936,0.07574434459209442,DAPO,3b,50
29.925,0.0,0.07418346449732781,DAPO,3b,50
30.025000000000002,0.0851115733385086,0.07395163014531135,DAPO,3b,50
30.125,0.11674287915229797,0.07966151982545852,DAPO,3b,50
30.225,0.18766555190086365,0.08436034172773361,DAPO,3b,50
30.325000000000003,0.07077477872371674,0.0926899553835392,DAPO,3b,50
30.425,0.0894385576248169,0.09420779280364514,DAPO,3b,50
30.525000000000002,0.11049224436283112,0.09793617136776447,DAPO,3b,50
30.625000000000004,0.09149330854415894,0.10631153337657452,DAPO,3b,50
30.725,0.11661982536315918,0.11645899929106235,DAPO,3b,50
30.825000000000003,0.1494089961051941,0.11652020297944546,DAPO,3b,50
30.925000000000004,0.05712675303220749,0.10985823474824429,DAPO,3b,50
31.025000000000002,0.1123996153473854,0.11212107844650746,DAPO,3b,50
31.125000000000004,0.08567539602518082,0.12015949286520482,DAPO,3b,50
31.225,0.21487098932266235,0.12008466057479382,DAPO,3b,50
31.324999999999996,0.1173732578754425,0.11964057542383671,DAPO,3b,50
31.424999999999997,0.08247289806604385,0.11964252032339573,DAPO,3b,50
31.525,0.10029537230730057,0.11895434983074665,DAPO,3b,50
31.624999999999996,0.210371732711792,0.11796266354620456,DAPO,3b,50
31.724999999999998,0.11075567454099655,0.11272993266582489,DAPO,3b,50
31.825,0.08860933780670166,0.1151264587044716,DAPO,3b,50
31.924999999999997,0.09945838153362274,0.10792829617857932,DAPO,3b,50
32.025,0.14739805459976196,0.10462825655937195,DAPO,3b,50
32.125,0.09023776650428772,0.10400137789547444,DAPO,3b,50
32.225,0.0,0.09987982593476773,DAPO,3b,50
32.324999999999996,0.13324517011642456,0.0873927704244852,DAPO,3b,50
32.425,0.0891151875257492,0.08501769222319126,DAPO,3b,50
32.525,0.10463320463895798,0.08526397533714772,DAPO,3b,50
32.625,0.09284675121307373,0.08475923828780652,DAPO,3b,50
32.725,0.059818316251039505,0.08440164662897587,DAPO,3b,50
32.824999999999996,0.0,0.08588649936020375,DAPO,3b,50
32.925,0.10685539990663528,0.09358203627169132,DAPO,3b,50
33.025,0.10404769331216812,0.09567608274519443,DAPO,3b,50
33.125,0.07691098749637604,0.0963589983433485,DAPO,3b,50
33.225,0.1318095475435257,0.09791656039655208,DAPO,3b,50
33.324999999999996,0.1263049840927124,0.09741758801043034,DAPO,3b,50
33.425,0.11321935802698135,0.1033855453133583,DAPO,3b,50
33.525,0.1357445865869522,0.110569506585598,DAPO,3b,50
33.625,0.09912918508052826,0.11828938648104667,DAPO,3b,50
33.725,0.13863025605678558,0.12646028026938438,DAPO,3b,50
33.825,0.06518299132585526,0.12764902234077455,DAPO,3b,50
33.925,0.1595490574836731,0.12596340462565422,DAPO,3b,50
34.025,0.0882207527756691,0.12336642682552337,DAPO,3b,50
34.125,0.15422794222831726,0.12567823261022568,DAPO,3b,50
34.225,0.24237726628780365,0.127207118421793,DAPO,3b,50
34.325,0.09688986837863922,0.12483379997313022,DAPO,3b,50
34.425,0.10217718034982681,0.11872858189046383,DAPO,3b,50
34.525,0.08132871985435486,0.11609030611813069,DAPO,3b,50
34.625,0.13701513409614563,0.11204074539244174,DAPO,3b,50
34.725,0.17005136609077454,0.11310542739927769,DAPO,3b,50
34.825,0.08680552244186401,0.1083202999085188,DAPO,3b,50
34.925,0.05371754243969917,0.09890293441712857,DAPO,3b,50
35.025,0.047897934913635254,0.09678801812231541,DAPO,3b,50
35.125,0.06826448440551758,0.10046536795794964,DAPO,3b,50
35.225,0.13682273030281067,0.1026693493872881,DAPO,3b,50
35.325,0.06800173223018646,0.10322784595191478,DAPO,3b,50
35.425000000000004,0.10804551839828491,0.09569734670221805,DAPO,3b,50
35.525,0.08923161774873734,0.09309492528438568,DAPO,3b,50
35.625,0.16179689764976501,0.09352347895503044,DAPO,3b,50
35.725,0.10120823234319687,0.09714092947542667,DAPO,3b,50
35.825,0.15192990005016327,0.10010889016091823,DAPO,3b,50
35.925000000000004,0.06369534879922867,0.09820472471415996,DAPO,3b,50
36.025,0.08025683462619781,0.09753299437463284,DAPO,3b,50
36.125,0.05939431115984917,0.09480014681816101,DAPO,3b,50
36.225,0.09154988080263138,0.09290685072541237,DAPO,3b,50
36.325,0.09825892746448517,0.08673751294612884,DAPO,3b,50
36.425000000000004,0.10079546272754669,0.08348095200955868,DAPO,3b,50
36.525,0.08206483721733093,0.077231639996171,DAPO,3b,50
36.625,0.06107582896947861,0.07735981024801732,DAPO,3b,50
36.725,0.07342463731765747,0.0888537461310625,DAPO,3b,50
36.825,0.060960523784160614,0.12870207242667675,DAPO,3b,50
36.925000000000004,0.08360504359006882,0.14020104914903642,DAPO,3b,50
37.025000000000006,0.051115188747644424,0.14089856177568436,DAPO,3b,50
37.125,0.09196094423532486,0.14098775446414946,DAPO,3b,50
37.225,0.07251898944377899,0.1397230513393879,DAPO,3b,50
37.325,0.6599515676498413,0.14083863876760006,DAPO,3b,50
37.425000000000004,0.2681958079338074,0.14499477066099645,DAPO,3b,50
37.525,0.10394492000341415,0.14735125057399273,DAPO,3b,50
37.625,0.11087241768836975,0.14695002533495427,DAPO,3b,50
37.724999999999994,0.07329942286014557,0.1502945502847433,DAPO,3b,50
37.824999999999996,0.06389380246400833,0.15308008447289467,DAPO,3b,50
37.925,0.12848275899887085,0.15125766046345235,DAPO,3b,50
38.025,0.1021123006939888,0.11431168273091316,DAPO,3b,50
38.125,0.06758114695549011,0.09103361219167709,DAPO,3b,50
38.224999999999994,0.08949784934520721,0.08480354957282543,DAPO,3b,50
38.324999999999996,0.13592179119586945,0.07975353688001632,DAPO,3b,50
38.425,0.05837200582027435,0.07944630399346352,DAPO,3b,50
38.525,0.04390791803598404,0.08259792849421502,DAPO,3b,50
38.625,0.07514964789152145,0.08214550316333771,DAPO,3b,50
38.725,0.07703566551208496,0.07834886364638806,DAPO,3b,50
38.824999999999996,0.037001367658376694,0.07988679803907871,DAPO,3b,50
38.925,0.07172288000583649,0.08238259561359883,DAPO,3b,50
39.025,0.09888293594121933,0.07881814397871495,DAPO,3b,50
39.125,0.12411376088857651,0.08100925825536251,DAPO,3b,50
39.225,0.05367664247751236,0.08449266381561756,DAPO,3b,50
39.324999999999996,0.0839824303984642,0.08443872563540936,DAPO,3b,50
39.425,0.13031676411628723,0.08686753787100315,DAPO,3b,50
39.525,0.07085881382226944,0.09086941204965114,DAPO,3b,50
39.625,0.10543887317180634,0.09469279997050763,DAPO,3b,50
39.725,0.10374817252159119,0.09463794820010663,DAPO,3b,50
39.825,0.051975615322589874,0.0932216127961874,DAPO,3b,50
39.925,0.11394722759723663,0.09322206474840641,DAPO,3b,50
40.025,0.08992011845111847,0.09108750946819782,DAPO,3b,50
40.125,0.11939117312431335,0.08852315105497838,DAPO,3b,50
40.225,0.08695393055677414,0.08775775246322155,DAPO,3b,50
40.325,0.10681256651878357,0.08698141552507878,DAPO,3b,50
40.425,0.08269479870796204,0.08809309214353561,DAPO,3b,50
40.525,0.03684239089488983,0.08786103285849095,DAPO,3b,50
40.625,0.08814579993486404,0.09289725974202157,DAPO,3b,50
40.725,0.08057288825511932,0.10074464879930019,DAPO,3b,50
40.825,0.06824210286140442,0.09509818650782108,DAPO,3b,50
40.925,0.1451948583126068,0.09263405844569206,DAPO,3b,50
41.025,0.038658853620290756,0.09060000777244567,DAPO,3b,50
41.125,0.13195927441120148,0.08939317747950554,DAPO,3b,50
41.225,0.24667046964168549,0.08935184683650732,DAPO,3b,50
41.325,0.03430793806910515,0.09332818146795034,DAPO,3b,50
41.425,0.06183045357465744,0.09433203663676977,DAPO,3b,50
41.525,0.07114594429731369,0.0963048468157649,DAPO,3b,50
41.625,0.09229205548763275,0.09568805437535048,DAPO,3b,50
41.725,0.019071444869041443,0.096173061914742,DAPO,3b,50
41.825,0.13442927598953247,0.09298847306519747,DAPO,3b,50
41.925000000000004,0.09888265281915665,0.08306435499340296,DAPO,3b,50
42.025,0.08212221413850784,0.08798311110585928,DAPO,3b,50
42.125,0.13326255977153778,0.0892234506458044,DAPO,3b,50
42.225,0.07205715030431747,0.08778851967304944,DAPO,3b,50
42.325,0.06860185414552689,0.08890273187309504,DAPO,3b,50
42.425000000000004,0.0678257867693901,0.09145459912717342,DAPO,3b,50
42.525,0.17000964283943176,0.09134968414902687,DAPO,3b,50
42.625,0.08408519625663757,0.08729737006127834,DAPO,3b,50
42.725,0.02857569046318531,0.08536483511328698,DAPO,3b,50
42.825,0.11599063873291016,0.08254088684916497,DAPO,3b,50
42.925000000000004,0.05233216658234596,0.08091312497854233,DAPO,3b,50
43.025000000000006,0.11894486844539642,0.08567977115511895,DAPO,3b,50
43.125,0.05887641757726669,0.09829064220190048,DAPO,3b,50
43.225,0.05207156389951706,0.09918264999985694,DAPO,3b,50
43.325,0.09408794343471527,0.1000853019952774,DAPO,3b,50
43.425000000000004,0.059475310146808624,0.10301436569541693,DAPO,3b,50
43.525000000000006,0.09024710953235626,0.10076385594904423,DAPO,3b,50
43.625,0.2460990697145462,0.09885437682271003,DAPO,3b,50
43.725,0.16534748673439026,0.09410765260457993,DAPO,3b,50
43.824999999999996,0.1293010115623474,0.0929135524481535,DAPO,3b,50
43.925,0.08080866187810898,0.09633607819676399,DAPO,3b,50
44.025,0.07413876056671143,0.09417868867516517,DAPO,3b,50
44.125,0.04469074308872223,0.09449415609240532,DAPO,3b,50
44.224999999999994,0.04334373027086258,0.09740922391414643,DAPO,3b,50
44.324999999999996,0.04175674170255661,0.0947311669588089,DAPO,3b,50
44.425,0.11027830839157104,0.09194735169410706,DAPO,3b,50
44.525,0.0540211945772171,0.09285181015729904,DAPO,3b,50
44.625,0.06362315267324448,0.08934272341430187,DAPO,3b,50
44.725,0.0963466614484787,0.0890188118070364,DAPO,3b,50
44.824999999999996,0.18584412336349487,0.09024492092430592,DAPO,3b,50
44.925,0.1387311816215515,0.08869540005922318,DAPO,3b,50
45.025,0.18467746675014496,0.09229197166860104,DAPO,3b,50
45.125,0.04322443902492523,0.09004751823842526,DAPO,3b,50
45.225,0.06543108820915222,0.09284079052507878,DAPO,3b,50
45.324999999999996,0.08972350507974625,0.0967729514092207,DAPO,3b,50
45.425,0.0,0.09474519319832325,DAPO,3b,50
45.525,0.09773442149162292,0.08557928837835789,DAPO,3b,50
45.625,0.05482081323862076,0.07891281813383103,DAPO,3b,50
45.725,0.09539251774549484,0.07624446645379067,DAPO,3b,50
45.824999999999996,0.12509743869304657,0.07762056648731232,DAPO,3b,50
45.925,0.0662773996591568,0.08064266048371792,DAPO,3b,50
46.025,0.05279520899057388,0.07866750665009022,DAPO,3b,50
46.125,0.03744828701019287,0.08007240064442157,DAPO,3b,50
46.225,0.1562909483909607,0.07946570180356502,DAPO,3b,50
46.325,0.09214065223932266,0.07788501158356667,DAPO,3b,50
46.425,0.10734406113624573,0.07529123283922673,DAPO,3b,50
46.525,0.068911612033844,0.07088270306587219,DAPO,3b,50
46.625,0.029118724167346954,0.07031840987503529,DAPO,3b,50
46.725,0.07263652980327606,0.07472345001995563,DAPO,3b,50
46.825,0.04497221112251282,0.07542340829968452,DAPO,3b,50
46.925,0.049368929117918015,0.06661214172840119,DAPO,3b,50
47.025,0.06452427804470062,0.06268337279558182,DAPO,3b,50
47.125,0.056724052876234055,0.05931744784116745,DAPO,3b,50
47.225,0.1257583200931549,0.06258369624614715,DAPO,3b,50
47.325,0.066187784075737,0.06530777730047703,DAPO,3b,50
47.425,0.0,0.06426393292844296,DAPO,3b,50
47.525,0.0649547204375267,0.06456192716956138,DAPO,3b,50
47.625,0.0379580557346344,0.06701081991195679,DAPO,3b,50
47.725,0.1316797435283661,0.0667063219100237,DAPO,3b,50
47.825,0.08030848205089569,0.06741079986095429,DAPO,3b,50
47.925000000000004,0.04969722777605057,0.06701647222042084,DAPO,3b,50
48.025,0.045538898557424545,0.0701837682723999,DAPO,3b,50
48.125,0.08562919497489929,0.07757912427186966,DAPO,3b,50
48.225,0.057004544883966446,0.08086079075932502,DAPO,3b,50
48.325,0.056885894387960434,0.0879185888916254,DAPO,3b,50
48.425000000000004,0.09830954670906067,0.08866085812449455,DAPO,3b,50
48.525,0.12135234475135803,0.08684844471514225,DAPO,3b,50
48.625,0.11944794654846191,0.09161027677357197,DAPO,3b,50
48.725,0.07660431414842606,0.09392137296497821,DAPO,3b,50
48.825,0.13189922273159027,0.09186206795275212,DAPO,3b,50
48.925000000000004,0.13931357860565186,0.09129630774259567,DAPO,3b,50
49.025,0.05218646675348282,0.09200207822024822,DAPO,3b,50
49.125,0.1278822124004364,0.09677515521645547,DAPO,3b,50
49.225,0.08552086353302002,0.10006737262010575,DAPO,3b,50
49.325,0.04582810401916504,0.09603350564837455,DAPO,3b,50
49.425000000000004,0.061942800879478455,0.09363441489636898,DAPO,3b,50
49.525000000000006,0.042700476944446564,0.08985065452754498,DAPO,3b,50
49.625,0.13529323041439056,0.08572839684784413,DAPO,3b,50
49.725,0.18355868756771088,0.08730103388428688,DAPO,3b,50
49.825,0.07517872005701065,0.08433663606643677,DAPO,3b,50
49.925000000000004,0.05398687720298767,0.08397042706608772,DAPO,3b,50
50.025,0.06710948050022125,0.08684504859149456,DAPO,3b,50
50.125,0.08045560121536255,0.08883917920291423,DAPO,3b,50
50.224999999999994,0.10230468213558197,0.09235255904495716,DAPO,3b,50
50.324999999999996,0.06569009274244308,0.08882236689329147,DAPO,3b,50
50.425,0.0897623598575592,0.08126292206346988,DAPO,3b,50
50.525,0.09597256779670715,0.08605198226869107,DAPO,3b,50
50.625,0.07842595130205154,0.0885753259062767,DAPO,3b,50
50.724999999999994,0.0960242748260498,0.09738553434610367,DAPO,3b,50
50.824999999999996,0.07816874235868454,0.09778767749667168,DAPO,3b,50
50.925,0.0370245985686779,0.09788407862186432,DAPO,3b,50
51.025,0.19829368591308594,0.09877017706632614,DAPO,3b,50
51.125,0.051825881004333496,0.09921839728951454,DAPO,3b,50
51.225,0.20686863362789154,0.09869333744049072,DAPO,3b,50
51.324999999999996,0.07513482868671417,0.10259094670414924,DAPO,3b,50
51.425,0.1035338044166565,0.1022943215072155,DAPO,3b,50
51.525,0.08277975767850876,0.10225212536752223,DAPO,3b,50
51.625,0.09613468497991562,0.1089039110392332,DAPO,3b,50
51.725,0.06953246891498566,0.10235210485756398,DAPO,3b,50
51.824999999999996,0.14321567118167877,0.10332193456590176,DAPO,3b,50
51.925,0.09750954061746597,0.0963995311409235,DAPO,3b,50
52.025,0.05898023396730423,0.09537874557077884,DAPO,3b,50
52.125,0.152510404586792,0.0921153361350298,DAPO,3b,50
52.225,0.06572133302688599,0.08971715144813061,DAPO,3b,50
52.325,0.1099916398525238,0.08692635089159012,DAPO,3b,50
52.425,0.07276029884815216,0.08647745713591576,DAPO,3b,50
52.525,0.10884347558021545,0.08296878434717656,DAPO,3b,50
52.625,0.05438849329948425,0.08563279934227466,DAPO,3b,50
52.725,0.05978360399603844,0.08989889517426491,DAPO,3b,50
52.825,0.05223271995782852,0.0852390131354332,DAPO,3b,50
52.925,0.0738484263420105,0.0833572806417942,DAPO,3b,50
53.025,0.06044555455446243,0.08105226665735245,DAPO,3b,50
53.125,0.14306871592998505,0.08249124810099602,DAPO,3b,50
53.225,0.13801337778568268,0.08126618877053261,DAPO,3b,50
53.325,0.07278156280517578,0.08074975915253163,DAPO,3b,50
53.425,0.06502290815114975,0.08081966452300549,DAPO,3b,50
53.525,0.05878138542175293,0.08071346007287503,DAPO,3b,50
53.625,0.10302183777093887,0.07748963050544262,DAPO,3b,50
53.725,0.09131485223770142,0.08030642725527287,DAPO,3b,50
53.825,0.06327887624502182,0.07606146611273289,DAPO,3b,50
53.925,0.056284792721271515,0.07572949402034283,DAPO,3b,50
54.025,0.0708182081580162,0.0844040659815073,DAPO,3b,50
54.125,0.0,0.0855567691475153,DAPO,3b,50
54.225,0.11261016875505447,0.08644143886864185,DAPO,3b,50
54.325,0.0586266815662384,0.08469932228326797,DAPO,3b,50
54.425000000000004,0.1017889678478241,0.08611239224672318,DAPO,3b,50
54.525,0.23562757670879364,0.08847862854599953,DAPO,3b,50
54.625,0.08292624354362488,0.08995620861649513,DAPO,3b,50
54.725,0.07677242904901505,0.09333380877971649,DAPO,3b,50
54.825,0.05628222972154617,0.09900623872876167,DAPO,3b,50
54.925000000000004,0.11176890879869461,0.1015674638748169,DAPO,3b,50
55.025,0.11303992569446564,0.10128928802907466,DAPO,3b,50
55.125,0.061471082270145416,0.09901224806904793,DAPO,3b,50
55.225,0.12069210410118103,0.08976920589804649,DAPO,3b,50
55.325,0.07438980787992477,0.08845272824168206,DAPO,3b,50
55.425000000000004,0.1309865564107895,0.08865237280726433,DAPO,3b,50
55.525000000000006,0.07222937047481537,0.09120687916874885,DAPO,3b,50
55.625,0.0574655719101429,0.0911501618474722,DAPO,3b,50
55.725,0.07720816880464554,0.09300372384488582,DAPO,3b,50
55.825,0.11522376537322998,0.09472445584833622,DAPO,3b,50
55.925000000000004,0.07532010227441788,0.09006579875946046,DAPO,3b,50
56.025000000000006,0.09699058532714844,0.08713421411812305,DAPO,3b,50
56.125,0.0813579186797142,0.08387060515582562,DAPO,3b,50
56.225,0.14384418725967407,0.08291099898517132,DAPO,3b,50
56.325,0.11092128604650497,0.08447508625686169,DAPO,3b,50
56.425000000000004,0.04998268187046051,0.08634975045919419,DAPO,3b,50
56.525000000000006,0.040876615792512894,0.08442128911614417,DAPO,3b,50
56.625,0.0769878551363945,0.08634508013725281,DAPO,3b,50
56.725,0.07502356171607971,0.08431650012731552,DAPO,3b,50
56.825,0.07227391749620438,0.0839855982363224,DAPO,3b,50
56.925000000000004,0.10540083050727844,0.07855523258447647,DAPO,3b,50
57.025000000000006,0.06592908501625061,0.07371843829751015,DAPO,3b,50
57.125,0.12578071653842926,0.07605777889490127,DAPO,3b,50
57.225,0.05921435356140137,0.08124061323702335,DAPO,3b,50
57.325,0.08663836121559143,0.08476341232657432,DAPO,3b,50
57.425000000000004,0.06480610370635986,0.08434161067008972,DAPO,3b,50
57.525000000000006,0.04751720279455185,0.08464191928505897,DAPO,3b,50
57.62500000000001,0.09205488860607147,0.08160830464214086,DAPO,3b,50
57.725,0.10205445438623428,0.07835833370685577,DAPO,3b,50
57.825,0.12582379579544067,0.07528762899339199,DAPO,3b,50
57.925000000000004,0.06774919480085373,0.07845752067863941,DAPO,3b,50
58.025000000000006,0.07993892580270767,0.07843758441507816,DAPO,3b,50
58.12500000000001,0.06900623440742493,0.07836655743420123,DAPO,3b,50
58.225,0.030875710770487785,0.07849882632493972,DAPO,3b,50
58.325,0.05439736321568489,0.07753913387656212,DAPO,3b,50
58.425000000000004,0.12721559405326843,0.0742779439687729,DAPO,3b,50
58.525000000000006,0.08048807084560394,0.06654763475060463,DAPO,3b,50
58.62500000000001,0.07582302391529083,0.06721510544419289,DAPO,3b,50
58.72500000000001,0.04888105392456055,0.06873351439833641,DAPO,3b,50
58.825,0.06547456979751587,0.07215635538101196,DAPO,3b,50
58.925000000000004,0.07780091464519501,0.07325241252779961,DAPO,3b,50
59.025000000000006,0.0,0.07315999031066894,DAPO,3b,50
59.12500000000001,0.0927877202630043,0.06971554532647133,DAPO,3b,50
59.22500000000001,0.08325116336345673,0.0696526937186718,DAPO,3b,50
59.325,0.13361519575119019,0.07083305418491363,DAPO,3b,50
59.425,0.0567392036318779,0.07098883710801601,DAPO,3b,50
59.52499999999999,0.04334164783358574,0.06776072598993778,DAPO,3b,50
59.62499999999999,0.057923946529626846,0.06803086042404174,DAPO,3b,50
59.724999999999994,0.08964795619249344,0.07185299463570118,DAPO,3b,50
59.824999999999996,0.09693831950426102,0.07395203836262226,DAPO,3b,50
59.925,0.07734066992998123,0.0733917548507452,DAPO,3b,50
60.02499999999999,0.0,0.06761635519564152,DAPO,3b,50
60.12499999999999,0.0854443684220314,0.0648537253588438,DAPO,3b,50
60.224999999999994,0.056855399161577225,0.06567547395825386,DAPO,3b,50
60.324999999999996,0.09881807118654251,0.0682469967752695,DAPO,3b,50
60.425,0.08709230273962021,0.07191912852227687,DAPO,3b,50
60.525,0.052400141954422,0.0737992363423109,DAPO,3b,50
60.62499999999999,0.038235634565353394,0.07285853430628776,DAPO,3b,50
60.724999999999994,0.05122080445289612,0.07638791888952255,DAPO,3b,50
60.824999999999996,0.07294295728206635,0.07902103140950203,DAPO,3b,50
60.925,0.12590639293193817,0.07890536181628705,DAPO,3b,50
61.025,0.13208766281604767,0.07849082589149475,DAPO,3b,50
61.12499999999999,0.07768234610557556,0.07820375978946686,DAPO,3b,50
61.224999999999994,0.04799273982644081,0.0800387416779995,DAPO,3b,50
61.324999999999996,0.11028167605400085,0.0855826709419489,DAPO,3b,50
61.425,0.05696478486061096,0.08813496500253677,DAPO,3b,50
61.525,0.08052168786525726,0.09128783009946347,DAPO,3b,50
61.625,0.09153369814157486,0.09226671986281872,DAPO,3b,50
61.724999999999994,0.07076409459114075,0.08789511553943158,DAPO,3b,50
61.824999999999996,0.12312048673629761,0.08800683088600636,DAPO,3b,50
61.925,0.07509583234786987,0.08892903618514537,DAPO,3b,50
62.025,0.09471572190523148,0.08720188245177268,DAPO,3b,50
62.125,0.14371663331985474,0.08859001621603965,DAPO,3b,50
62.224999999999994,0.06727771461009979,0.09155031502246856,DAPO,3b,50
62.324999999999996,0.10169842839241028,0.09644226551055908,DAPO,3b,50
62.425,0.06585785001516342,0.09834112495183944,DAPO,3b,50
62.525,0.06876590102910995,0.09676850989460944,DAPO,3b,50
62.625,0.08563458174467087,0.09570159763097763,DAPO,3b,50
62.724999999999994,0.09322033822536469,0.0936861290037632,DAPO,3b,50
62.824999999999996,0.16591644287109375,0.08893726170063018,DAPO,3b,50
62.925,0.10123460739850998,0.09671291351318359,DAPO,3b,50
63.025,0.09582623839378357,0.10498917199671269,DAPO,3b,50
63.125,0.07425439357757568,0.10334947980940341,DAPO,3b,50
63.224999999999994,0.07211115956306458,0.10371010385453701,DAPO,3b,50
63.324999999999996,0.04253806173801422,0.10194245874881744,DAPO,3b,50
63.425,0.16188496351242065,0.10120466105639934,DAPO,3b,50
63.525,0.24753859639167786,0.0937178722023964,DAPO,3b,50
63.625,0.04612292721867561,0.08982228815555572,DAPO,3b,50
63.725,0.08084376156330109,0.0895238085091114,DAPO,3b,50
63.824999999999996,0.048396848142147064,0.0901608867943287,DAPO,3b,50
63.925,0.0926959216594696,0.08881303898990155,DAPO,3b,50
64.025,0.05207594111561775,0.08885666824877263,DAPO,3b,50
64.125,0.06091197952628136,0.0841747435927391,DAPO,3b,50
64.225,0.09164537489414215,0.07402204036712647,DAPO,3b,50
64.325,0.09876205027103424,0.073878712952137,DAPO,3b,50
64.425,0.059723980724811554,0.07328538037836552,DAPO,3b,50
64.525,0.04500596970319748,0.07475129880011082,DAPO,3b,50
64.625,0.0666365697979927,0.07392313405871391,DAPO,3b,50
64.725,0.096645288169384,0.07552185237407684,DAPO,3b,50
64.825,0.10621798038482666,0.07752188116312027,DAPO,3b,50
64.925,0.06017027795314789,0.07918782234191894,DAPO,3b,50
65.025,0.07773105055093765,0.07962340265512466,DAPO,3b,50
65.125,0.06658750772476196,0.08659654013812541,DAPO,3b,50
65.225,0.08514431864023209,0.08787520363926887,DAPO,3b,50
65.325,0.07308432459831238,0.08914789706468582,DAPO,3b,50
65.425,0.11527027189731598,0.08985667392611503,DAPO,3b,50
65.525,0.07401818782091141,0.09271470487117767,DAPO,3b,50
65.625,0.1867384910583496,0.0966094371676445,DAPO,3b,50
65.725,0.06065821647644043,0.10234513536095619,DAPO,3b,50
65.825,0.07598816603422165,0.10298155181109905,DAPO,3b,50
65.925,0.0801534354686737,0.1022681826353073,DAPO,3b,50
66.025,0.15081281960010529,0.10289509736001491,DAPO,3b,50
66.125,0.10555662959814072,0.09810052946209907,DAPO,3b,50
66.225,0.16564472019672394,0.09726496741175651,DAPO,3b,50
66.325,0.08239229768514633,0.09104641765356064,DAPO,3b,50
66.425,0.06215805932879448,0.09106730036437512,DAPO,3b,50
66.525,0.10001221299171448,0.08977107301354409,DAPO,3b,50
66.625,0.035654570907354355,0.08601780667901039,DAPO,3b,50
66.725,0.07406546175479889,0.08452079996466637,DAPO,3b,50
66.825,0.07601158320903778,0.08181114479899407,DAPO,3b,50
66.925,0.09845878183841705,0.07818217352032661,DAPO,3b,50
67.025,0.07486198842525482,0.07426040180027485,DAPO,3b,50
67.125,0.0,0.07252622772008181,DAPO,3b,50
67.225,0.128975510597229,0.07143674705177545,DAPO,3b,50
67.325,0.07076559960842133,0.07066999759525061,DAPO,3b,50
67.425,0.11940579116344452,0.07102603513747453,DAPO,3b,50
67.525,0.06181427091360092,0.07377600092440843,DAPO,3b,50
67.625,0.030827052891254425,0.07306535933166743,DAPO,3b,50
67.72500000000001,0.08951302617788315,0.07293050806969405,DAPO,3b,50
67.825,0.038337063044309616,0.08303308319300413,DAPO,3b,50
67.925,0.052736081182956696,0.08283296462148428,DAPO,3b,50
68.025,0.11411086469888687,0.08021980855613947,DAPO,3b,50
68.125,0.09382492303848267,0.07653451066464186,DAPO,3b,50
68.22500000000001,0.05297568440437317,0.07905230637639761,DAPO,3b,50
68.325,0.1572822779417038,0.0803772597759962,DAPO,3b,50
68.425,0.10688474774360657,0.07689841434359551,DAPO,3b,50
68.525,0.056221023201942444,0.0837067161500454,DAPO,3b,50
68.625,0.04176579415798187,0.09216001115739346,DAPO,3b,50
68.72500000000001,0.11921698600053787,0.09393676973879338,DAPO,3b,50
68.825,0.07319926470518112,0.09654176346957684,DAPO,3b,50
68.925,0.0,0.09681421622633934,DAPO,3b,50
69.025,0.12527704238891602,0.09177615508437156,DAPO,3b,50
69.125,0.16990193724632263,0.08699240393936634,DAPO,3b,50
69.22500000000001,0.1099327802658081,0.08852742895483971,DAPO,3b,50
69.325,0.15342891216278076,0.09630959205329419,DAPO,3b,50
69.425,0.06470676511526108,0.09844710223376751,DAPO,3b,50
69.525,0.07202783226966858,0.10046890653669834,DAPO,3b,50
69.625,0.05699257552623749,0.1055926700681448,DAPO,3b,50
69.72500000000001,0.0683336928486824,0.10393406428396702,DAPO,3b,50
69.825,0.14741340279579163,0.09889122776687145,DAPO,3b,50
69.925,0.13003945350646973,0.09609113834798336,DAPO,3b,50
70.025,0.11742370575666428,0.09115281395614147,DAPO,3b,50
70.125,0.0880560427904129,0.09209354870021343,DAPO,3b,50
70.22500000000001,0.06595487892627716,0.09394521921873093,DAPO,3b,50
70.325,0.09576648473739624,0.09550122633576393,DAPO,3b,50
70.42500000000001,0.09491489827632904,0.10137029066681862,DAPO,3b,50
70.525,0.07557902485132217,0.10160311892628669,DAPO,3b,50
70.625,0.09733404964208603,0.09978716015815735,DAPO,3b,50
70.72500000000001,0.10444991290569305,0.09748367965221405,DAPO,3b,50
70.825,0.06011730059981346,0.09673776254057884,DAPO,3b,50
70.92500000000001,0.13989794254302979,0.09489284425973893,DAPO,3b,50
71.025,0.13405515253543854,0.09418116748332978,DAPO,3b,50
71.125,0.11924977600574493,0.09502778701484203,DAPO,3b,50
71.22500000000001,0.08891594409942627,0.09328042544424534,DAPO,3b,50
71.325,0.10128066688776016,0.09184419073164463,DAPO,3b,50
71.42500000000001,0.042738936841487885,0.09124256826937199,DAPO,3b,50
71.525,0.06534670293331146,0.0921842659264803,DAPO,3b,50
71.625,0.12177662551403046,0.08803677588701248,DAPO,3b,50
71.72500000000001,0.05565744265913963,0.08113111577928066,DAPO,3b,50
71.825,0.06556665152311325,0.07701578237116337,DAPO,3b,50
71.925,0.09777329117059708,0.07517030611634254,DAPO,3b,50
72.02499999999999,0.0852881446480751,0.0730609829723835,DAPO,3b,50
72.125,0.07683872431516647,0.07645715437829495,DAPO,3b,50
72.225,0.042887140065431595,0.07727907851338386,DAPO,3b,50
72.32499999999999,0.06930631399154663,0.07381754249334335,DAPO,3b,50
72.425,0.07878831028938293,0.07277124263346195,DAPO,3b,50
72.52499999999999,0.058278683573007584,0.07465363822877408,DAPO,3b,50
72.625,0.10909818857908249,0.07569914676249027,DAPO,3b,50
72.725,0.07058800011873245,0.07428516358137131,DAPO,3b,50
72.82499999999999,0.06853260844945908,0.07591157868504524,DAPO,3b,50
72.925,0.05435357987880707,0.07683751799166202,DAPO,3b,50
73.02499999999999,0.07670623064041138,0.07694543369114398,DAPO,3b,50
73.125,0.11812475323677063,0.07872854687273502,DAPO,3b,50
73.225,0.05775103718042374,0.08155490256845951,DAPO,3b,50
73.32499999999999,0.11092616617679596,0.07926494374871254,DAPO,3b,50
73.425,0.06591907888650894,0.07814644552767276,DAPO,3b,50
73.52499999999999,0.0531403124332428,0.07971577771008015,DAPO,3b,50
73.625,0.09498172998428345,0.08087030835449696,DAPO,3b,50
73.725,0.10771923512220383,0.0802455249428749,DAPO,3b,50
73.825,0.07124930620193481,0.07613195180892944,DAPO,3b,50
73.925,0.05729509890079498,0.07611803725361824,DAPO,3b,50
74.02499999999999,0.09310939908027649,0.07590986259281635,DAPO,3b,50
74.125,0.07425931841135025,0.0734766224399209,DAPO,3b,50
74.225,0.06558011472225189,0.07595204751938582,DAPO,3b,50
74.325,0.05572525039315224,0.073370499946177,DAPO,3b,50
74.425,0.057962220162153244,0.06996140759438277,DAPO,3b,50
74.52499999999999,0.11626557260751724,0.07035254593938589,DAPO,3b,50
74.625,0.029275603592395782,0.07259339395910501,DAPO,3b,50
74.725,0.09909690916538239,0.07064137782901525,DAPO,3b,50
74.825,0.05144370719790459,0.07051833432167769,DAPO,3b,50
74.925,0.05564390495419502,0.0739036051556468,DAPO,3b,50
75.02499999999999,0.08076463639736176,0.07588730450719595,DAPO,3b,50
75.125,0.09869396686553955,0.08044042203575373,DAPO,3b,50
75.225,0.05913056060671806,0.07723652768880129,DAPO,3b,50
75.325,0.061563439667224884,0.07892475366592407,DAPO,3b,50
75.425,0.12526832520961761,0.07870263330638409,DAPO,3b,50
75.52499999999999,0.06596793979406357,0.08470068641006946,DAPO,3b,50
75.625,0.13349559903144836,0.08751449882984161,DAPO,3b,50
75.725,0.05626213550567627,0.09052682869136333,DAPO,3b,50
75.825,0.07848518341779709,0.08834996424615384,DAPO,3b,50
75.925,0.0528484508395195,0.08765690200030804,DAPO,3b,50
76.02499999999999,0.15797476470470428,0.09347978055477142,DAPO,3b,50
76.125,0.078781358897686,0.0923189340531826,DAPO,3b,50
76.225,0.12359657883644104,0.09019152455031872,DAPO,3b,50
76.325,0.0787605568766594,0.08683344356715679,DAPO,3b,50
76.425,0.03214061260223389,0.09124491922557354,DAPO,3b,50
76.525,0.14256952702999115,0.09504755042493343,DAPO,3b,50
76.625,0.10890529304742813,0.09688228458166122,DAPO,3b,50
76.725,0.05298592150211334,0.097380061596632,DAPO,3b,50
76.825,0.057416267693042755,0.09330806389451027,DAPO,3b,50
76.925,0.1265701800584793,0.09072947040200234,DAPO,3b,50
77.025,0.14354079961776733,0.09241710588335991,DAPO,3b,50
77.125,0.05311574786901474,0.09601025216281414,DAPO,3b,50
77.225,0.1700516790151596,0.09420614659786225,DAPO,3b,50
77.325,0.04106937721371651,0.08848225466907024,DAPO,3b,50
77.425,0.06692995876073837,0.08745576728135347,DAPO,3b,50
77.525,0.12046101689338684,0.09278071250766516,DAPO,3b,50
77.625,0.08314619213342667,0.08988610472530127,DAPO,3b,50
77.725,0.10576967895030975,0.08468076076358556,DAPO,3b,50
77.825,0.05265994369983673,0.08036987785249948,DAPO,3b,50
77.925,0.02431594580411911,0.07659343179315328,DAPO,3b,50
78.025,0.14210501313209534,0.07932744573801756,DAPO,3b,50
78.125,0.06490737199783325,0.07972053293138742,DAPO,3b,50
78.225,0.09835045039653778,0.07289130706340075,DAPO,3b,50
78.325,0.0,0.07067050997167826,DAPO,3b,50
78.425,0.0868871808052063,0.06449116814881563,DAPO,3b,50
78.525,0.11447545886039734,0.06617094460874796,DAPO,3b,50
78.625,0.08675570785999298,0.07107328217476606,DAPO,3b,50
78.725,0.0,0.07285023674368858,DAPO,3b,50
78.825,0.0865996852517128,0.07403223052620887,DAPO,3b,50
78.925,0.0,0.07606834933161735,DAPO,3b,50
79.025,0.09120292961597443,0.08311719939112663,DAPO,3b,50
79.125,0.07361365854740143,0.08742207437753677,DAPO,3b,50
79.225,0.14856958389282227,0.08946618378162384,DAPO,3b,50
79.325,0.09353462606668472,0.08806088253855705,DAPO,3b,50
79.425,0.11557142436504364,0.0939429198205471,DAPO,3b,50
79.525,0.11458898335695267,0.09436976343393326,DAPO,3b,50
79.625,0.10703974962234497,0.10164989963173866,DAPO,3b,50
79.725,0.15506967902183533,0.11010255500674247,DAPO,3b,50
79.825,0.06674213707447052,0.11018563561141491,DAPO,3b,50
79.925,0.10466865450143814,0.10367377310991287,DAPO,3b,50
80.025,0.06617358326911926,0.09893377855420113,DAPO,3b,50
80.125,0.08231906592845917,0.09718378216028213,DAPO,3b,50
80.22500000000001,0.20349176228046417,0.09468390688300132,DAPO,3b,50
80.325,0.08817282319068909,0.09203121617436409,DAPO,3b,50
80.425,0.05344733968377113,0.0876948270201683,DAPO,3b,50
80.525,0.03489118069410324,0.08703512847423553,DAPO,3b,50
80.625,0.08811620622873306,0.08498652033507824,DAPO,3b,50
80.72500000000001,0.08824030309915543,0.08757060699164868,DAPO,3b,50
80.825,0.0709318220615387,0.0882074049860239,DAPO,3b,50
80.925,0.08882658928632736,0.08037348344922066,DAPO,3b,50
81.025,0.08853266388177872,0.08360992833971977,DAPO,3b,50
81.125,0.05702251195907593,0.08601160258054734,DAPO,3b,50
81.22500000000001,0.11054466664791107,0.08774768441915512,DAPO,3b,50
81.325,0.10102151334285736,0.08709105364978313,DAPO,3b,50
81.425,0.04122520983219147,0.08982906259596347,DAPO,3b,50
81.525,0.17652401328086853,0.09090403296053409,DAPO,3b,50
81.625,0.10033416748046875,0.09124713025987148,DAPO,3b,50
81.72500000000001,0.06677406281232834,0.09329474605619907,DAPO,3b,50
81.825,0.04470764100551605,0.09736449286341667,DAPO,3b,50
81.925,0.13232769072055817,0.09480110689997673,DAPO,3b,50
82.025,0.09099289774894714,0.09229696989059448,DAPO,3b,50
82.125,0.08246523141860962,0.09401441797614098,DAPO,3b,50
82.22500000000001,0.10830072313547134,0.08866934098303318,DAPO,3b,50
82.325,0.13320618867874146,0.08554830364882945,DAPO,3b,50
82.425,0.06266261637210846,0.08561652891337872,DAPO,3b,50
82.525,0.07003305107355118,0.08702452138066291,DAPO,3b,50
82.625,0.07865729182958603,0.08260905370116234,DAPO,3b,50
82.72500000000001,0.07372331619262695,0.07837082400918007,DAPO,3b,50
82.825,0.08098825812339783,0.07724363304674625,DAPO,3b,50
82.92500000000001,0.07740471512079239,0.07768284283578396,DAPO,3b,50
83.025,0.07081034779548645,0.0736724153906107,DAPO,3b,50
83.125,0.05839119851589203,0.07886039488017559,DAPO,3b,50
83.22500000000001,0.0467519648373127,0.082008503600955,DAPO,3b,50
83.325,0.052021246403455734,0.08349223904311658,DAPO,3b,50
83.42500000000001,0.12567150592803955,0.08283462293446064,DAPO,3b,50
83.525,0.04991947114467621,0.08257328398525715,DAPO,3b,50
83.625,0.15794292092323303,0.0825880966335535,DAPO,3b,50
83.72500000000001,0.10831988602876663,0.08262165509164333,DAPO,3b,50
83.825,0.10500338673591614,0.08475171081721783,DAPO,3b,50
83.92500000000001,0.06424450129270554,0.0922335658222437,DAPO,3b,50
84.025,0.07455174624919891,0.09595117852091789,DAPO,3b,50
84.125,0.0797489583492279,0.09075422056019306,DAPO,3b,50
84.22500000000001,0.07496654987335205,0.09032659031450749,DAPO,3b,50
84.325,0.06697511672973633,0.08311007186770439,DAPO,3b,50
84.425,0.15177369117736816,0.0791936819255352,DAPO,3b,50
84.52499999999999,0.11871080100536346,0.07838203236460686,DAPO,3b,50
84.625,0.03237057477235794,0.07887554362416267,DAPO,3b,50
84.725,0.07320140302181244,0.07951204814016818,DAPO,3b,50
84.82499999999999,0.033716775476932526,0.07863171346485615,DAPO,3b,50
84.925,0.0618344210088253,0.08190074361860752,DAPO,3b,50
85.02499999999999,0.10145187377929688,0.09066376723349094,DAPO,3b,50
85.125,0.07855543494224548,0.08633506305515766,DAPO,3b,50
85.225,0.08603458851575851,0.0835864170640707,DAPO,3b,50
85.32499999999999,0.06177980825304985,0.08772808454930782,DAPO,3b,50
85.425,0.08490057289600372,0.08916846357285976,DAPO,3b,50
85.52499999999999,0.21269351243972778,0.09643552117049695,DAPO,3b,50
85.625,0.07452716678380966,0.09664966851472855,DAPO,3b,50
85.725,0.08208353817462921,0.09482523702085018,DAPO,3b,50
85.82499999999999,0.12285231053829193,0.09380022011697292,DAPO,3b,50
85.925,0.05421001464128494,0.09454627685248852,DAPO,3b,50
86.02499999999999,0.16128993034362793,0.09553998440504075,DAPO,3b,50
86.125,0.05279991030693054,0.09509611994028092,DAPO,3b,50
86.225,0.0709667056798935,0.0884189110994339,DAPO,3b,50
86.325,0.06283267587423325,0.09203884795308113,DAPO,3b,50
86.425,0.09720014780759811,0.09533220142126084,DAPO,3b,50
86.52499999999999,0.08260801434516907,0.0959965279698372,DAPO,3b,50
86.625,0.07357532531023026,0.09871927358210086,DAPO,3b,50
86.725,0.07488662749528885,0.09302970208227634,DAPO,3b,50
86.825,0.16521689295768738,0.0917485761642456,DAPO,3b,50
86.925,0.12190372496843338,0.09035825848579407,DAPO,3b,50
87.02499999999999,0.12149927020072937,0.0898993768543005,DAPO,3b,50
87.125,0.12010625749826431,0.09132761351764201,DAPO,3b,50
87.225,0.06210314854979515,0.09264954723417759,DAPO,3b,50
87.325,0.06810064613819122,0.09833781443536281,DAPO,3b,50
87.425,0.05159724876284599,0.09985135063529015,DAPO,3b,50
87.52499999999999,0.04077722877264023,0.09280148774385452,DAPO,3b,50
87.625,0.11423184722661972,0.09114322990179062,DAPO,3b,50
87.725,0.08411726355552673,0.08795434400439263,DAPO,3b,50
87.825,0.15777680277824402,0.0848181214928627,DAPO,3b,50
87.925,0.11424317210912704,0.08291124604642391,DAPO,3b,50
88.02499999999999,0.03185579553246498,0.08589206449687481,DAPO,3b,50
88.125,0.12326963245868683,0.09558979406952858,DAPO,3b,50
88.225,0.07817253470420837,0.09710121966898441,DAPO,3b,50
88.325,0.09231583029031754,0.09578741900622845,DAPO,3b,50
88.425,0.048260949552059174,0.09491305761039256,DAPO,3b,50
88.52499999999999,0.06590429693460464,0.0896824600547552,DAPO,3b,50
88.625,0.21685458719730377,0.08637945391237736,DAPO,3b,50
88.725,0.057751379907131195,0.0905538771301508,DAPO,3b,50
88.825,0.07774824649095535,0.09542513087391853,DAPO,3b,50
88.925,0.08364272117614746,0.10371298506855965,DAPO,3b,50
89.025,0.07187171280384064,0.10411672040820122,DAPO,3b,50
89.125,0.08066646754741669,0.10481268279254437,DAPO,3b,50
89.225,0.0924186110496521,0.10440061397850514,DAPO,3b,50
89.325,0.14091354608535767,0.09502525731921196,DAPO,3b,50
89.425,0.2231166660785675,0.09849371910095214,DAPO,3b,50
89.525,0.10189700126647949,0.10043239392340184,DAPO,3b,50
89.625,0.06898562610149384,0.1007766591757536,DAPO,3b,50
89.725,0.06522925198078156,0.09939679734408856,DAPO,3b,50
89.825,0.03116205334663391,0.09991900332272052,DAPO,3b,50
89.925,0.15547066926956177,0.09990943141281605,DAPO,3b,50
90.025,0.09648299962282181,0.09565583534538746,DAPO,3b,50
90.125,0.09885973483324051,0.08742153160274029,DAPO,3b,50
90.225,0.04961489886045456,0.08418268360197544,DAPO,3b,50
90.325,0.08135302364826202,0.08669722415506839,DAPO,3b,50
90.425,0.09729079157114029,0.08680142186582089,DAPO,3b,50
90.525,0.06550786644220352,0.08814079534262419,DAPO,3b,50
90.625,0.10541777312755585,0.08549559585750104,DAPO,3b,50
90.725,0.08208431303501129,0.0851211879402399,DAPO,3b,50
90.825,0.11979138851165771,0.09044304884970188,DAPO,3b,50
90.925,0.07499538362026215,0.09385607816278935,DAPO,3b,50
91.025,0.04362139850854874,0.09462730847299099,DAPO,3b,50
91.125,0.094156414270401,0.09530723370611667,DAPO,3b,50
91.225,0.08163665235042572,0.09594838939607143,DAPO,3b,50
91.325,0.18206006288528442,0.09461329527199268,DAPO,3b,50
91.425,0.11491670459508896,0.09562491379678249,DAPO,3b,50
91.525,0.0746067464351654,0.0949543946236372,DAPO,3b,50
91.625,0.10679258406162262,0.10304745979607105,DAPO,3b,50
91.725,0.08668078482151031,0.10628417477011681,DAPO,3b,50
91.825,0.0669156163930893,0.10500788047909737,DAPO,3b,50
91.925,0.11339841783046722,0.09894205108284951,DAPO,3b,50
92.025,0.06302491575479507,0.09073898181319237,DAPO,3b,50
92.125,0.21938902139663696,0.08670480877161026,DAPO,3b,50
92.225,0.09336715191602707,0.08212156891822815,DAPO,3b,50
92.325,0.0876915231347084,0.08300719246268272,DAPO,3b,50
92.425,0.0,0.08329481542110444,DAPO,3b,50
92.525,0.03580276668071747,0.08179980173707008,DAPO,3b,50
92.625,0.10786543041467667,0.07889205664396286,DAPO,3b,50
92.72500000000001,0.0,0.07942170128226281,DAPO,3b,50
92.825,0.10991713404655457,0.07130508378148079,DAPO,3b,50
92.925,0.1097528338432312,0.06752693049609661,DAPO,3b,50
93.025,0.05098726600408554,0.06923328138887883,DAPO,3b,50
93.125,0.059914276003837585,0.07465064354240894,DAPO,3b,50
93.22500000000001,0.08143983781337738,0.08596094846725463,DAPO,3b,50
93.325,0.08410461246967316,0.09460765950381755,DAPO,3b,50
93.425,0.062486544251441956,0.09914679206907749,DAPO,3b,50
93.525,0.12364514917135239,0.0970373945683241,DAPO,3b,50
93.625,0.07070541381835938,0.08996903292834758,DAPO,3b,50
93.72500000000001,0.14604324102401733,0.091335633918643,DAPO,3b,50
93.825,0.23459388315677643,0.09232851557433605,DAPO,3b,50
93.925,0.08679351210594177,0.09069924488663673,DAPO,3b,50
94.025,0.07444966584444046,0.08879980437457562,DAPO,3b,50
94.125,0.0,0.09248888589441777,DAPO,3b,50
94.22500000000001,0.08607269823551178,0.09387731596827507,DAPO,3b,50
94.325,0.07365294545888901,0.09415175959467888,DAPO,3b,50
94.425,0.059505000710487366,0.09218193545937538,DAPO,3b,50
94.525,0.04457733407616615,0.08253886081278324,DAPO,3b,50
94.625,0.10501095652580261,0.07835931330919266,DAPO,3b,50
94.72500000000001,0.14006435871124268,0.08107108309864998,DAPO,3b,50
94.825,0.08275830745697021,0.08449926495552063,DAPO,3b,50
94.925,0.10189996659755707,0.08603886231780052,DAPO,3b,50
95.025,0.10527453571557999,0.08812376394867898,DAPO,3b,50
95.125,0.05259982869029045,0.09040807083249092,DAPO,3b,50
95.22500000000001,0.12941595911979675,0.10105341911315918,DAPO,3b,50
95.325,0.05824017524719238,0.09900730557739734,DAPO,3b,50
95.42500000000001,0.07161304354667664,0.09457407362759113,DAPO,3b,50
95.525,0.12128744274377823,0.09388548083603382,DAPO,3b,50
95.625,0.04798690974712372,0.09490947686135769,DAPO,3b,50
95.72500000000001,0.22125758230686188,0.09343736343085766,DAPO,3b,50
95.825,0.0611468106508255,0.092376971244812,DAPO,3b,50
95.92500000000001,0.074345663189888,0.08938791073858737,DAPO,3b,50
96.025,0.08020161837339401,0.09033015601336956,DAPO,3b,50
96.125,0.11333394050598145,0.09341637767851353,DAPO,3b,50
96.22500000000001,0.09928985685110092,0.09396010793745518,DAPO,3b,50
96.325,0.04685433208942413,0.09729968346655368,DAPO,3b,50
96.42500000000001,0.06944505870342255,0.08914239592850208,DAPO,3b,50
96.525,0.08254677057266235,0.08708235897123813,DAPO,3b,50
96.625,0.10381756722927094,0.08767547905445099,DAPO,3b,50
96.72500000000001,0.11482406407594681,0.08868127956986427,DAPO,3b,50
96.825,0.11905336380004883,0.08813574530184269,DAPO,3b,50
96.925,0.0762389749288559,0.08367780074477196,DAPO,3b,50
97.02499999999999,0.07504869252443314,0.08433342292904854,DAPO,3b,50
97.125,0.0768105536699295,0.08563497945666314,DAPO,3b,50
97.225,0.08262741565704346,0.08770734801888466,DAPO,3b,50
97.32499999999999,0.11714208871126175,0.08614439800381661,DAPO,3b,50
97.425,0.04015230014920235,0.08381904929876327,DAPO,3b,50
97.52499999999999,0.06823693215847015,0.08043334119021893,DAPO,3b,50
97.625,0.06840192526578903,0.07860219210386277,DAPO,3b,50
97.725,0.11398180574178696,0.08021714448928834,DAPO,3b,50
97.82499999999999,0.07754063606262207,0.08116650640964508,DAPO,3b,50
97.925,0.0827915146946907,0.08312865659594536,DAPO,3b,50
98.02499999999999,0.08281470835208893,0.08539933919906616,DAPO,3b,50
98.125,0.05280201509594917,0.08645511575043202,DAPO,3b,50
98.225,0.09758260101079941,0.0868994365632534,DAPO,3b,50
98.32499999999999,0.08841312676668167,0.08788073360919953,DAPO,3b,50
98.425,0.08843858540058136,0.09107495591044426,DAPO,3b,50
98.52499999999999,0.15772324800491333,0.10149303942918778,DAPO,3b,50
98.625,0.07491663098335266,0.10452271074056625,DAPO,3b,50
98.725,0.06516430526971817,0.1049870528280735,DAPO,3b,50
98.825,0.07133430987596512,0.10890189215540885,DAPO,3b,50
98.925,0.10866421461105347,0.10926200672984124,DAPO,3b,50
99.02499999999999,0.24465781450271606,0.1089609383046627,DAPO,3b,50
99.125,0.1328449845314026,0.10952570512890816,DAPO,3b,50
99.225,0.0803423523902893,0.10427253529429435,DAPO,3b,50
99.325,0.11441999673843384,0.10644702419638634,DAPO,3b,50
99.425,0.0943850576877594,0.11475563657527067,DAPO,3b,50
99.52499999999999,0.08068341016769409,0.11874785191482967,DAPO,3b,50
99.625,0.10537967085838318,0.12064236511544484,DAPO,3b,50
99.725,0.06634794175624847,0.1108996159321553,DAPO,3b,50
99.825,0.1002320945262909,0.10486447901436777,DAPO,3b,50
99.925,0.19045120477676392,0.10646284345922799,DAPO,3b,50
0.025,0.3774667978286743,0.3882353150844574,Clip-Cov,3b,50
0.125,0.4539511203765869,0.3795150960313863,Clip-Cov,3b,50
0.22499999999999998,0.3842605948448181,0.36459089454376337,Clip-Cov,3b,50
0.325,0.4564322233200073,0.35328809312871984,Clip-Cov,3b,50
0.42500000000000004,0.31804168224334717,0.3575394974976051,Clip-Cov,3b,50
0.525,0.3510516285896301,0.3738619320922428,Clip-Cov,3b,50
0.625,0.3455825746059418,0.3731777084117033,Clip-Cov,3b,50
0.7250000000000001,0.26335781812667847,0.374090136885643,Clip-Cov,3b,50
0.8250000000000001,0.23641742765903473,0.38179744362831114,Clip-Cov,3b,50
0.9249999999999999,0.32951676845550537,0.38321910083293914,Clip-Cov,3b,50
1.0250000000000001,0.595992386341095,0.3702104139328003,Clip-Cov,3b,50
1.125,0.37620675563812256,0.3659875178337097,Clip-Cov,3b,50
1.225,0.3326541483402252,0.35855586230754855,Clip-Cov,3b,50
1.325,0.5516113042831421,0.338864666223526,Clip-Cov,3b,50
1.425,0.4685744345188141,0.34730195462703706,Clip-Cov,3b,50
1.525,0.27125585079193115,0.3548835438489914,Clip-Cov,3b,50
1.625,0.2882833778858185,0.35687547981739043,Clip-Cov,3b,50
1.725,0.33297231793403625,0.3426133546233177,Clip-Cov,3b,50
1.825,0.0,0.32999292612075803,Clip-Cov,3b,50
1.925,0.40266895294189453,0.3337846440076828,Clip-Cov,3b,50
2.025,0.3474668264389038,0.32033801436424253,Clip-Cov,3b,50
2.125,0.30975601077079773,0.32090055525302885,Clip-Cov,3b,50
2.225,0.3957202136516571,0.32376567721366883,Clip-Cov,3b,50
2.325,0.21958838403224945,0.3259666299819946,Clip-Cov,3b,50
2.4250000000000003,0.4358363449573517,0.3202404597401619,Clip-Cov,3b,50
2.5250000000000004,0.2573844790458679,0.33635937333106997,Clip-Cov,3b,50
2.625,0.5409949421882629,0.3475337052345276,Clip-Cov,3b,50
2.725,0.36483609676361084,0.3473074558377266,Clip-Cov,3b,50
2.825,0.3299807012081146,0.34269371956586836,Clip-Cov,3b,50
2.9250000000000003,0.25692614912986755,0.3432262077927589,Clip-Cov,3b,50
3.025,0.22884608805179596,0.35226082772016526,Clip-Cov,3b,50
3.125,0.4542543292045593,0.35097090870141984,Clip-Cov,3b,50
3.225,0.4045525789260864,0.35613770633935926,Clip-Cov,3b,50
3.325,0.22154749929904938,0.35197776824235916,Clip-Cov,3b,50
3.4250000000000003,0.38281014561653137,0.3425088462233543,Clip-Cov,3b,50
3.5249999999999995,0.3767678737640381,0.3414109912514687,Clip-Cov,3b,50
3.6249999999999996,0.37616676092147827,0.34878042072057724,Clip-Cov,3b,50
3.7249999999999996,0.3340870141983032,0.3674406537413597,Clip-Cov,3b,50
3.8249999999999997,0.46413320302963257,0.36209599047899244,Clip-Cov,3b,50
3.925,0.2784629464149475,0.34602008014917374,Clip-Cov,3b,50
4.025,0.3265939950942993,0.33333514660596847,Clip-Cov,3b,50
4.125,0.32032838463783264,0.3446950161457062,Clip-Cov,3b,50
4.2250000000000005,0.5101760029792786,0.35890803158283235,Clip-Cov,3b,50
4.324999999999999,0.34532344341278076,0.35791400730609896,Clip-Cov,3b,50
4.425,0.28756657242774963,0.3649333345890045,Clip-Cov,3b,50
4.5249999999999995,0.0,0.3571771824359894,Clip-Cov,3b,50
4.625,0.4348369836807251,0.3678304219245911,Clip-Cov,3b,50
4.725,0.6312803030014038,0.3771392291784286,Clip-Cov,3b,50
4.825,0.325533390045166,0.3776864451169968,Clip-Cov,3b,50
4.925,0.4773436188697815,0.3753689616918564,Clip-Cov,3b,50
5.025,0.2971045970916748,0.36338418304920195,Clip-Cov,3b,50
5.125,0.44906580448150635,0.3696349412202835,Clip-Cov,3b,50
5.225,0.48462194204330444,0.4139834040403366,Clip-Cov,3b,50
5.325,0.2708645761013031,0.4092280960083008,Clip-Cov,3b,50
5.425,0.5011828541755676,0.38467476427555086,Clip-Cov,3b,50
5.525,0.22991609573364258,0.37514421314001084,Clip-Cov,3b,50
5.625,0.2572258710861206,0.3732064214348793,Clip-Cov,3b,50
5.7250000000000005,0.7491363883018494,0.3699571773409843,Clip-Cov,3b,50
5.825,0.2576555609703064,0.3664181718230248,Clip-Cov,3b,50
5.925,0.29355916380882263,0.3595258536934853,Clip-Cov,3b,50
6.0249999999999995,0.22535431385040283,0.3569406744837761,Clip-Cov,3b,50
6.125,0.45844823122024536,0.345817863047123,Clip-Cov,3b,50
6.225,0.2866385281085968,0.3419694119691849,Clip-Cov,3b,50
6.325,0.3472830057144165,0.34786237359046934,Clip-Cov,3b,50
6.425,0.42605671286582947,0.32503567457199095,Clip-Cov,3b,50
6.525,0.2793385982513428,0.3204361641407013,Clip-Cov,3b,50
6.625,0.330314040184021,0.32641258984804156,Clip-Cov,3b,50
6.7250000000000005,0.22861891984939575,0.3245921698212624,Clip-Cov,3b,50
6.825,0.31342342495918274,0.3157900846004486,Clip-Cov,3b,50
6.925000000000001,0.3564063310623169,0.31903508901596067,Clip-Cov,3b,50
7.025,0.29340553283691406,0.3430704438686371,Clip-Cov,3b,50
7.124999999999999,0.4140148162841797,0.3477745248377323,Clip-Cov,3b,50
7.225,0.19420282542705536,0.33468869253993033,Clip-Cov,3b,50
7.324999999999999,0.2939223349094391,0.32901483461260794,Clip-Cov,3b,50
7.425,0.2768268287181854,0.33013438925147054,Clip-Cov,3b,50
7.5249999999999995,0.6504672169685364,0.33295412436127664,Clip-Cov,3b,50
7.625,0.5785486698150635,0.35002047434449196,Clip-Cov,3b,50
7.725,0.12498647719621658,0.35112546518445015,Clip-Cov,3b,50
7.825,0.23420360684394836,0.34773399904370306,Clip-Cov,3b,50
7.925,0.28342878818511963,0.34933138206601144,Clip-Cov,3b,50
8.025,0.22182630002498627,0.3593267054855824,Clip-Cov,3b,50
8.125,0.643576979637146,0.37731308594346047,Clip-Cov,3b,50
8.225,0.3055974245071411,0.3666589887440205,Clip-Cov,3b,50
8.325000000000001,0.3733189105987549,0.36868118956685064,Clip-Cov,3b,50
8.425,0.24618569016456604,0.3789234861731529,Clip-Cov,3b,50
8.525,0.3370843827724457,0.38791325360536577,Clip-Cov,3b,50
8.625,0.5643357038497925,0.3925661626458168,Clip-Cov,3b,50
8.725,0.3312099277973175,0.40545093923807146,Clip-Cov,3b,50
8.825,0.7015843987464905,0.3879432526230812,Clip-Cov,3b,50
8.924999999999999,0.38116395473480225,0.3694619181752205,Clip-Cov,3b,50
9.025,0.3241897523403168,0.36450923174619676,Clip-Cov,3b,50
9.125,0.3047139048576355,0.375591796040535,Clip-Cov,3b,50
9.225,0.4035494029521942,0.3761423087120056,Clip-Cov,3b,50
9.325,0.3829541504383087,0.34095097303390504,Clip-Cov,3b,50
9.425,0.12724867463111877,0.33195172309875487,Clip-Cov,3b,50
9.525,0.25532054901123047,0.30861457288265226,Clip-Cov,3b,50
9.625,0.41247108578681946,0.30052155017852783,Clip-Cov,3b,50
9.725,0.42880773544311523,0.2969806319475174,Clip-Cov,3b,50
9.825000000000001,0.0,0.2966234415769577,Clip-Cov,3b,50
9.925,0.2704179584980011,0.29104293942451476,Clip-Cov,3b,50
10.025,0.29620373249053955,0.2916801738739014,Clip-Cov,3b,50
10.125,0.38272032141685486,0.3137201991677284,Clip-Cov,3b,50
10.225,0.2889832556247711,0.3164180788397789,Clip-Cov,3b,50
10.325,0.30813026428222656,0.3156579014658928,Clip-Cov,3b,50
10.424999999999999,0.29631978273391724,0.31092787951231005,Clip-Cov,3b,50
10.525,0.34636664390563965,0.3261976543068886,Clip-Cov,3b,50
10.625,0.5478919744491577,0.33528470307588576,Clip-Cov,3b,50
10.725,0.22442372143268585,0.336488154232502,Clip-Cov,3b,50
10.825,0.3543225824832916,0.33692129760980605,Clip-Cov,3b,50
10.925,0.39158836007118225,0.3414413520693779,Clip-Cov,3b,50
11.025,0.28872212767601013,0.34079398065805433,Clip-Cov,3b,50
11.125,0.3259168863296509,0.342643081843853,Clip-Cov,3b,50
11.225,0.28731364011764526,0.3473770973086357,Clip-Cov,3b,50
11.325000000000001,0.35699862241744995,0.3390690425038338,Clip-Cov,3b,50
11.425,0.3938738703727722,0.34942529797554017,Clip-Cov,3b,50
11.525,0.2952512502670288,0.34298444211483003,Clip-Cov,3b,50
11.625,0.29608339071273804,0.3182535982131958,Clip-Cov,3b,50
11.725,0.40161022543907166,0.3180983817577362,Clip-Cov,3b,50
11.825,0.36696764826774597,0.32233974039554597,Clip-Cov,3b,50
11.924999999999999,0.47227728366851807,0.324254584312439,Clip-Cov,3b,50
12.025,0.3213995099067688,0.31740910559892654,Clip-Cov,3b,50
12.125,0.0,0.30673341602087023,Clip-Cov,3b,50
12.225,0.2908487319946289,0.30145037412643433,Clip-Cov,3b,50
12.325,0.37776950001716614,0.3083449286222458,Clip-Cov,3b,50
12.425,0.34463781118392944,0.3037948316335678,Clip-Cov,3b,50
12.525,0.2500928044319153,0.30390253365039827,Clip-Cov,3b,50
12.625,0.2680478096008301,0.2967179697751999,Clip-Cov,3b,50
12.725,0.20122897624969482,0.29603141129016874,Clip-Cov,3b,50
12.825000000000001,0.4111216366291046,0.3166073113679886,Clip-Cov,3b,50
12.925,0.29572901129722595,0.3285015034675598,Clip-Cov,3b,50
13.025,0.38451147079467773,0.338887722492218,Clip-Cov,3b,50
13.125,0.35634616017341614,0.34855718314647677,Clip-Cov,3b,50
13.225000000000001,0.35498902201652527,0.3560549393296242,Clip-Cov,3b,50
13.325000000000001,0.3389192819595337,0.3701652792096138,Clip-Cov,3b,50
13.425,0.33080241084098816,0.383144311606884,Clip-Cov,3b,50
13.525,0.47457337379455566,0.37777903795242307,Clip-Cov,3b,50
13.625000000000002,0.5187217593193054,0.3819332158565521,Clip-Cov,3b,50
13.725000000000001,0.3405150771141052,0.3858877545595169,Clip-Cov,3b,50
13.825000000000001,0.4471052885055542,0.3869451200962067,Clip-Cov,3b,50
13.925,0.41756507754325867,0.39817479491233826,Clip-Cov,3b,50
14.025000000000002,0.2702385485172272,0.40071854650974276,Clip-Cov,3b,50
14.124999999999998,0.3549603819847107,0.4048135328292847,Clip-Cov,3b,50
14.224999999999998,0.44099849462509155,0.39437960922718046,Clip-Cov,3b,50
14.325,0.32257920503616333,0.3806018280982971,Clip-Cov,3b,50
14.424999999999999,0.5391718745231628,0.37908744275569917,Clip-Cov,3b,50
14.524999999999999,0.3629533648490906,0.3720735770463943,Clip-Cov,3b,50
14.625,0.4110369086265564,0.36453814566135406,Clip-Cov,3b,50
14.725,0.30398696660995483,0.3716695362329483,Clip-Cov,3b,50
14.825,0.3224831521511078,0.37520320355892184,Clip-Cov,3b,50
14.924999999999999,0.3748925030231476,0.3655835485458374,Clip-Cov,3b,50
15.024999999999999,0.34044262766838074,0.36258249819278715,Clip-Cov,3b,50
15.125,0.3105470538139343,0.33424106121063235,Clip-Cov,3b,50
15.225,0.38876527547836304,0.3420011657476425,Clip-Cov,3b,50
15.325,0.41882050037384033,0.34436087489128114,Clip-Cov,3b,50
15.425,0.2588016092777252,0.34668898284435273,Clip-Cov,3b,50
15.525,0.41991204023361206,0.35009349167346954,Clip-Cov,3b,50
15.625,0.0,0.35518156170845033,Clip-Cov,3b,50
15.725,0.5237677097320557,0.3551575648784637,Clip-Cov,3b,50
15.825,0.4486173987388611,0.35329747438430786,Clip-Cov,3b,50
15.925,0.3686608076095581,0.35143779397010805,Clip-Cov,3b,50
16.025,0.3322877585887909,0.35713970959186553,Clip-Cov,3b,50
16.125,0.4456295669078827,0.3589729994535446,Clip-Cov,3b,50
16.225,0.3663189709186554,0.33403148770332336,Clip-Cov,3b,50
16.325,0.2957538068294525,0.3419134402275085,Clip-Cov,3b,50
16.425,0.29411837458610535,0.31052372336387635,Clip-Cov,3b,50
16.525000000000002,0.5003997087478638,0.28181316435337067,Clip-Cov,3b,50
16.625,0.4284147024154663,0.28362292647361753,Clip-Cov,3b,50
16.725,0.0,0.28360524713993074,Clip-Cov,3b,50
16.825000000000003,0.271194726228714,0.28421679079532625,Clip-Cov,3b,50
16.925,0.0,0.30661950588226317,Clip-Cov,3b,50
17.025000000000002,0.0,0.32326323866844175,Clip-Cov,3b,50
17.125,0.4340437650680542,0.3203702926635742,Clip-Cov,3b,50
17.224999999999998,0.3422517478466034,0.3063633728027344,Clip-Cov,3b,50
17.325,0.337530255317688,0.29354846239089966,Clip-Cov,3b,50
17.424999999999997,0.6836405992507935,0.3096006202697754,Clip-Cov,3b,50
17.525,0.6112352013587952,0.2996365016698837,Clip-Cov,3b,50
17.625,0.2502538561820984,0.3224435365200043,Clip-Cov,3b,50
17.724999999999998,0.2834571897983551,0.35757613599300386,Clip-Cov,3b,50
17.825,0.24496838450431824,0.3601016241312027,Clip-Cov,3b,50
17.925,0.4103616774082184,0.3593203806877136,Clip-Cov,3b,50
18.025,0.0,0.36358562409877776,Clip-Cov,3b,50
18.125,0.3151608109474182,0.35510510206222534,Clip-Cov,3b,50
18.224999999999998,0.4673944115638733,0.32431296944618226,Clip-Cov,3b,50
18.325,0.35496285557746887,0.31499735653400424,Clip-Cov,3b,50
18.425,0.3631306290626526,0.3174926960468292,Clip-Cov,3b,50
18.525,0.33333125710487366,0.32352739065885544,Clip-Cov,3b,50
18.625,0.5688333511352539,0.32304267287254335,Clip-Cov,3b,50
18.725,0.26040273904800415,0.34645398855209353,Clip-Cov,3b,50
18.825,0.1992710828781128,0.3470572966337204,Clip-Cov,3b,50
18.925,0.29941117763519287,0.33154307007789613,Clip-Cov,3b,50
19.025,0.32772618532180786,0.3260612326860428,Clip-Cov,3b,50
19.125,0.337007611989975,0.31771443486213685,Clip-Cov,3b,50
19.225,0.4411652684211731,0.3113022589683533,Clip-Cov,3b,50
19.325,0.2579127550125122,0.2902355980873108,Clip-Cov,3b,50
19.425,0.2018837332725525,0.28228636115789413,Clip-Cov,3b,50
19.525000000000002,0.3347952365875244,0.2861318689584732,Clip-Cov,3b,50
19.625,0.2544158399105072,0.2853260442614555,Clip-Cov,3b,50
19.725,0.26285386085510254,0.28484239906072617,Clip-Cov,3b,50
19.825,0.2527482211589813,0.2836654353141785,Clip-Cov,3b,50
19.925,0.22911611199378967,0.26887048214674,Clip-Cov,3b,50
20.025000000000002,0.26615142822265625,0.26646719992160794,Clip-Cov,3b,50
20.125,0.25086620450019836,0.2760218104720116,Clip-Cov,3b,50
20.225,0.30350208282470703,0.2699357271194458,Clip-Cov,3b,50
20.325,0.35103389620780945,0.2658638209104538,Clip-Cov,3b,50
20.424999999999997,0.22805668413639069,0.25369156181812286,Clip-Cov,3b,50
20.525,0.23789282143115997,0.26434576213359834,Clip-Cov,3b,50
20.625,0.38001036643981934,0.2664684867858887,Clip-Cov,3b,50
20.724999999999998,0.2012963593006134,0.2715908628702164,Clip-Cov,3b,50
20.825,0.29844915866851807,0.2801812571287155,Clip-Cov,3b,50
20.925,0.0,0.28277195394039156,Clip-Cov,3b,50
21.025,0.43555524945259094,0.28475203692913054,Clip-Cov,3b,50
21.125,0.24728450179100037,0.30075384587049486,Clip-Cov,3b,50
21.224999999999998,0.30273187160491943,0.31350344330072405,Clip-Cov,3b,50
21.325,0.3755311071872711,0.3181513300538063,Clip-Cov,3b,50
21.425,0.3215829133987427,0.33395800322294233,Clip-Cov,3b,50
21.525,0.32427656650543213,0.3388675665855408,Clip-Cov,3b,50
21.625,0.47856369614601135,0.34495057016611097,Clip-Cov,3b,50
21.725,0.39912837743759155,0.3250453290343285,Clip-Cov,3b,50
21.825,0.38188862800598145,0.32624564588069915,Clip-Cov,3b,50
21.925,0.4641738533973694,0.3295539057254791,Clip-Cov,3b,50
22.025,0.3804056644439697,0.3302352139353752,Clip-Cov,3b,50
22.125,0.20016013085842133,0.32510051757097247,Clip-Cov,3b,50
22.225,0.0,0.3232053169608116,Clip-Cov,3b,50
22.325,0.3109014332294464,0.30442843824625015,Clip-Cov,3b,50
22.425,0.3049820363521576,0.2974276134371758,Clip-Cov,3b,50
22.525000000000002,0.40600770711898804,0.2998135134577751,Clip-Cov,3b,50
22.625,0.2468065768480301,0.29618884235620496,Clip-Cov,3b,50
22.725,0.3423568606376648,0.29351719707250595,Clip-Cov,3b,50
22.825,0.17372047901153564,0.29648084700107574,Clip-Cov,3b,50
22.925,0.30095532536506653,0.3184425565600395,Clip-Cov,3b,50
23.025000000000002,0.4230825901031494,0.3229226514697075,Clip-Cov,3b,50
23.125,0.39722633361816406,0.31642262667417526,Clip-Cov,3b,50
23.225,0.4013161063194275,0.30538310497999194,Clip-Cov,3b,50
23.325000000000003,0.2670079469680786,0.3043850564956665,Clip-Cov,3b,50
23.425,0.32929179072380066,0.30284844636917113,Clip-Cov,3b,50
23.525,0.3113352060317993,0.30981544733047484,Clip-Cov,3b,50
23.625,0.22224727272987366,0.31711070775985717,Clip-Cov,3b,50
23.724999999999998,0.2341446876525879,0.32606460094451906,Clip-Cov,3b,50
23.825,0.2667461037635803,0.32289308369159697,Clip-Cov,3b,50
23.925,0.2975938618183136,0.3094360676407814,Clip-Cov,3b,50
24.025,0.3037315011024475,0.29588460355997087,Clip-Cov,3b,50
24.125,0.30070337653160095,0.2764600506424904,Clip-Cov,3b,50
24.224999999999998,0.538515031337738,0.27728126019239424,Clip-Cov,3b,50
24.325,0.40163296461105347,0.29220020085573195,Clip-Cov,3b,50
24.425,0.25180965662002563,0.3021525290608406,Clip-Cov,3b,50
24.525,0.17472247779369354,0.30723204493522643,Clip-Cov,3b,50
24.625,0.0,0.30461458712816236,Clip-Cov,3b,50
24.725,0.283132940530777,0.3072688075900078,Clip-Cov,3b,50
24.825,0.4554908871650696,0.3113368168473244,Clip-Cov,3b,50
24.925,0.3568483889102936,0.29525060325860975,Clip-Cov,3b,50
25.025,0.35124731063842773,0.26530239820480345,Clip-Cov,3b,50
25.124999999999996,0.2325468510389328,0.26282229512929917,Clip-Cov,3b,50
25.224999999999998,0.332496702671051,0.2685925593972206,Clip-Cov,3b,50
25.324999999999996,0.34556299448013306,0.2840829885005951,Clip-Cov,3b,50
25.424999999999997,0.3711565434932709,0.30071205615997315,Clip-Cov,3b,50
25.525,0.0,0.29403524458408353,Clip-Cov,3b,50
25.624999999999996,0.24489234387874603,0.30039064824581146,Clip-Cov,3b,50
25.724999999999998,0.2999875843524933,0.3157998162508011,Clip-Cov,3b,50
25.825,0.16375850141048431,0.3145784592628479,Clip-Cov,3b,50
25.924999999999997,0.4583243727684021,0.31007847517728804,Clip-Cov,3b,50
26.025,0.30616676807403564,0.2880428132414818,Clip-Cov,3b,50
26.125,0.39670148491859436,0.2810563656687737,Clip-Cov,3b,50
26.224999999999998,0.654710590839386,0.29796363204717635,Clip-Cov,3b,50
26.325,0.21829724311828613,0.30798820286989215,Clip-Cov,3b,50
26.424999999999997,0.3340214192867279,0.31179180651903154,Clip-Cov,3b,50
26.525,0.0,0.3187274426221848,Clip-Cov,3b,50
26.625,0.2673138380050659,0.3123631748557091,Clip-Cov,3b,50
26.724999999999998,0.3070647716522217,0.3070919480919838,Clip-Cov,3b,50
26.825,0.29368627071380615,0.3010247477889061,Clip-Cov,3b,50
26.924999999999997,0.35364383459091187,0.28052049309015276,Clip-Cov,3b,50
27.025,0.274943470954895,0.27438976913690566,Clip-Cov,3b,50
27.125,0.3141418695449829,0.2695768278837204,Clip-Cov,3b,50
27.224999999999998,0.2782450020313263,0.2860854798555374,Clip-Cov,3b,50
27.325,0.2779301702976227,0.2893103516101837,Clip-Cov,3b,50
27.425,0.3587833046913147,0.2918839001655579,Clip-Cov,3b,50
27.525,0.25999414920806885,0.2902408492565155,Clip-Cov,3b,50
27.625,0.22013437747955322,0.28920710444450376,Clip-Cov,3b,50
27.725,0.31901875138282776,0.2894684520363808,Clip-Cov,3b,50
27.825,0.203742116689682,0.2834589970111847,Clip-Cov,3b,50
27.925,0.3524765074253082,0.28285782516002655,Clip-Cov,3b,50
28.025,0.2603294849395752,0.2844565939903259,Clip-Cov,3b,50
28.125,0.3256526589393616,0.278078710436821,Clip-Cov,3b,50
28.225,0.3246184289455414,0.28590589463710786,Clip-Cov,3b,50
28.325,0.21723945438861847,0.30070500671863554,Clip-Cov,3b,50
28.425,0.26487648487091064,0.31061830937862395,Clip-Cov,3b,50
28.525,0.32439371943473816,0.31423873245716094,Clip-Cov,3b,50
28.625,0.2187322974205017,0.31540669173002245,Clip-Cov,3b,50
28.725,0.3791849911212921,0.3108853414654732,Clip-Cov,3b,50
28.825,0.39586448669433594,0.3037984952330589,Clip-Cov,3b,50
28.925,0.4741477966308594,0.2928028583526611,Clip-Cov,3b,50
29.025000000000002,0.2484472393989563,0.2969724494218826,Clip-Cov,3b,50
29.125,0.3655129671096802,0.30572706550359724,Clip-Cov,3b,50
29.225,0.22261156141757965,0.30200588643550874,Clip-Cov,3b,50
29.325000000000003,0.24005144834518433,0.3035726869106293,Clip-Cov,3b,50
29.425,0.16326004266738892,0.2815191274881363,Clip-Cov,3b,50
29.525000000000002,0.2600615620613098,0.26970094203948974,Clip-Cov,3b,50
29.625,0.4060654044151306,0.2554966378211975,Clip-Cov,3b,50
29.725,0.23358337581157684,0.2632003679871559,Clip-Cov,3b,50
29.825000000000003,0.3527994453907013,0.2548644143342972,Clip-Cov,3b,50
29.925,0.0,0.2536587846279144,Clip-Cov,3b,50
30.025000000000002,0.25250566005706787,0.25799602150917056,Clip-Cov,3b,50
30.125,0.21682724356651306,0.27007832407951354,Clip-Cov,3b,50
30.225,0.4582323431968689,0.2777855035662651,Clip-Cov,3b,50
30.325000000000003,0.23146843910217285,0.27092230767011644,Clip-Cov,3b,50
30.425,0.23308172821998596,0.26510913491249083,Clip-Cov,3b,50
30.525000000000002,0.27509546279907227,0.2702930986881256,Clip-Cov,3b,50
30.625000000000004,0.3342423439025879,0.2959042865037918,Clip-Cov,3b,50
30.725,0.33297157287597656,0.31221034586429597,Clip-Cov,3b,50
30.825000000000003,0.32946035265922546,0.3231362670660019,Clip-Cov,3b,50
30.925000000000004,0.14500364661216736,0.31208638966083524,Clip-Cov,3b,50
31.025000000000002,0.3791903853416443,0.3085222253203392,Clip-Cov,3b,50
31.125000000000004,0.4135153591632843,0.3100817167758942,Clip-Cov,3b,50
31.225,0.3922448456287384,0.31635829925537107,Clip-Cov,3b,50
31.324999999999996,0.39639341831207275,0.3145788657665253,Clip-Cov,3b,50
31.424999999999997,0.26235660910606384,0.30938203632831573,Clip-Cov,3b,50
31.525,0.25223594903945923,0.30545091807842256,Clip-Cov,3b,50
31.624999999999996,0.21784311532974243,0.3115926006436348,Clip-Cov,3b,50
31.724999999999998,0.35481923818588257,0.29862955421209336,Clip-Cov,3b,50
31.825,0.30707475543022156,0.2806490385532379,Clip-Cov,3b,50
31.924999999999997,0.2668322026729584,0.26146371215581893,Clip-Cov,3b,50
32.025,0.27285411953926086,0.2442451012134552,Clip-Cov,3b,50
32.125,0.30776867270469666,0.23710392653942108,Clip-Cov,3b,50
32.225,0.14791548252105713,0.2423931497335434,Clip-Cov,3b,50
32.324999999999996,0.19052191078662872,0.25141189962625504,Clip-Cov,3b,50
32.425,0.14930279552936554,0.251176495552063,Clip-Cov,3b,50
32.525,0.18350303173065186,0.24225488066673279,Clip-Cov,3b,50
32.625,0.16992658376693726,0.2408120608329773,Clip-Cov,3b,50
32.725,0.3167080879211426,0.24976052343845367,Clip-Cov,3b,50
32.824999999999996,0.33282119035720825,0.2611056751012802,Clip-Cov,3b,50
32.925,0.3569033443927765,0.2675051188468933,Clip-Cov,3b,50
33.025,0.20006369054317474,0.2788156497478485,Clip-Cov,3b,50
33.125,0.2311534285545349,0.2865861120820046,Clip-Cov,3b,50
33.225,0.3416363000869751,0.2928182405233383,Clip-Cov,3b,50
33.324999999999996,0.5064758062362671,0.2984873828291893,Clip-Cov,3b,50
33.425,0.2430480718612671,0.3028863534331322,Clip-Cov,3b,50
33.525,0.34292522072792053,0.31583199769258496,Clip-Cov,3b,50
33.625,0.2559109032154083,0.32267719358205793,Clip-Cov,3b,50
33.725,0.25979524850845337,0.3315377566218376,Clip-Cov,3b,50
33.825,0.23194549977779388,0.3383037757873535,Clip-Cov,3b,50
33.925,0.28002625703811646,0.3316628706455231,Clip-Cov,3b,50
34.025,0.5004982352256775,0.3113664564490318,Clip-Cov,3b,50
34.125,0.4634993076324463,0.3076933661103249,Clip-Cov,3b,50
34.225,0.3566715717315674,0.3062153083086014,Clip-Cov,3b,50
34.325,0.3306583762168884,0.2997780039906502,Clip-Cov,3b,50
34.425,0.24075621366500854,0.29442293554544446,Clip-Cov,3b,50
34.525,0.20168474316596985,0.30478376358747483,Clip-Cov,3b,50
34.625,0.24186991155147552,0.30426003903150556,Clip-Cov,3b,50
34.725,0.3252788484096527,0.2916001036763191,Clip-Cov,3b,50
34.825,0.2239324450492859,0.27018678665161133,Clip-Cov,3b,50
34.925,0.11884015798568726,0.25730060309171676,Clip-Cov,3b,50
35.025,0.4105188250541687,0.24766984939575196,Clip-Cov,3b,50
35.125,0.24324966967105865,0.2462639880180359,Clip-Cov,3b,50
35.225,0.3173716068267822,0.25301308304071424,Clip-Cov,3b,50
35.325,0.19820398092269897,0.2558071741461754,Clip-Cov,3b,50
35.425000000000004,0.22587257623672485,0.2460171875357628,Clip-Cov,3b,50
35.525,0.21259087324142456,0.24478524953126907,Clip-Cov,3b,50
35.625,0.22946834564208984,0.2505358389019966,Clip-Cov,3b,50
35.725,0.2947878837585449,0.24204540222883225,Clip-Cov,3b,50
35.825,0.3021955192089081,0.23432927966117859,Clip-Cov,3b,50
35.925000000000004,0.16233164072036743,0.22527581781148912,Clip-Cov,3b,50
36.025,0.24194005131721497,0.22361728101968764,Clip-Cov,3b,50
36.125,0.20805753767490387,0.221152945458889,Clip-Cov,3b,50
36.225,0.2440384477376938,0.22171390891075135,Clip-Cov,3b,50
36.325,0.19317232072353363,0.2172724175453186,Clip-Cov,3b,50
36.425000000000004,0.1740446239709854,0.2091162234544754,Clip-Cov,3b,50
36.525,0.21876929700374603,0.20385026454925537,Clip-Cov,3b,50
36.625,0.1713913381099701,0.20405692487955093,Clip-Cov,3b,50
36.725,0.2384272813796997,0.2061418178677559,Clip-Cov,3b,50
36.825,0.1748332679271698,0.2190386727452278,Clip-Cov,3b,50
36.925000000000004,0.15310359001159668,0.22180747300386428,Clip-Cov,3b,50
37.025000000000006,0.24496525526046753,0.2197811084985733,Clip-Cov,3b,50
37.125,0.20093487203121185,0.21751120209693908,Clip-Cov,3b,50
37.225,0.19631730020046234,0.21033087611198426,Clip-Cov,3b,50
37.325,0.40480655431747437,0.20911813974380494,Clip-Cov,3b,50
37.425000000000004,0.2980397343635559,0.20884594947099686,Clip-Cov,3b,50
37.525,0.18585056066513062,0.2089119029045105,Clip-Cov,3b,50
37.625,0.16502249240875244,0.2105658769607544,Clip-Cov,3b,50
37.724999999999994,0.10730703175067902,0.2058749109506607,Clip-Cov,3b,50
37.824999999999996,0.14831241965293884,0.20197685867547988,Clip-Cov,3b,50
37.925,0.22668778896331787,0.18739460080862044,Clip-Cov,3b,50
38.025,0.19204996526241302,0.16514154441654683,Clip-Cov,3b,50
38.125,0.1905943751335144,0.15042054750025272,Clip-Cov,3b,50
38.224999999999994,0.14506182074546814,0.14823770590126514,Clip-Cov,3b,50
38.324999999999996,0.21705245971679688,0.1454330963641405,Clip-Cov,3b,50
38.425,0.0,0.1497377020865679,Clip-Cov,3b,50
38.525,0.059486955404281616,0.15561230815947055,Clip-Cov,3b,50
38.625,0.11802864074707031,0.14739859871566297,Clip-Cov,3b,50
38.725,0.2054310441017151,0.14072972901165484,Clip-Cov,3b,50
38.824999999999996,0.12952294945716858,0.1421934036165476,Clip-Cov,3b,50
38.925,0.15247589349746704,0.14270081274211407,Clip-Cov,3b,50
39.025,0.24483324587345123,0.13739809446036816,Clip-Cov,3b,50
39.125,0.11152371764183044,0.1476654051989317,Clip-Cov,3b,50
39.225,0.08340158313512802,0.15988192066550255,Clip-Cov,3b,50
39.324999999999996,0.2191406488418579,0.16926758214831353,Clip-Cov,3b,50
39.425,0.17813539505004883,0.17265527620911597,Clip-Cov,3b,50
39.525,0.11721568554639816,0.1809855468571186,Clip-Cov,3b,50
39.625,0.18069800734519958,0.1866434608399868,Clip-Cov,3b,50
39.725,0.18875238299369812,0.1854613722860813,Clip-Cov,3b,50
39.825,0.2225000113248825,0.1938500416278839,Clip-Cov,3b,50
39.925,0.21428294479846954,0.20467307776212693,Clip-Cov,3b,50
40.025,0.26147839426994324,0.20529737696051598,Clip-Cov,3b,50
40.125,0.2252030372619629,0.20748757287859917,Clip-Cov,3b,50
40.225,0.1917659044265747,0.2119670358300209,Clip-Cov,3b,50
40.325,0.25304704904556274,0.2099764198064804,Clip-Cov,3b,50
40.425,0.2393011897802353,0.21292841285467148,Clip-Cov,3b,50
40.525,0.1857617050409317,0.21141643613576888,Clip-Cov,3b,50
40.625,0.2157968282699585,0.21722463458776475,Clip-Cov,3b,50
40.725,0.21587952971458435,0.21813912510871888,Clip-Cov,3b,50
40.825,0.10554693639278412,0.21150225520133972,Clip-Cov,3b,50
40.925,0.2425948679447174,0.20949605613946914,Clip-Cov,3b,50
41.025,0.1655638962984085,0.20404284954071045,Clip-Cov,3b,50
41.125,0.2850963771343231,0.19859013825654984,Clip-Cov,3b,50
41.225,0.29997676610946655,0.20042875096201895,Clip-Cov,3b,50
41.325,0.14427058398723602,0.19487756684422494,Clip-Cov,3b,50
41.425,0.17369814217090607,0.19421205803751945,Clip-Cov,3b,50
41.525,0.17760756611824036,0.1961696183681488,Clip-Cov,3b,50
41.625,0.1464884877204895,0.19635568633675576,Clip-Cov,3b,50
41.725,0.25892525911331177,0.2085230152308941,Clip-Cov,3b,50
41.825,0.11091113835573196,0.201528432816267,Clip-Cov,3b,50
41.925000000000004,0.2233630120754242,0.19338263675570488,Clip-Cov,3b,50
42.025,0.1607242226600647,0.1972632025182247,Clip-Cov,3b,50
42.125,0.14983481168746948,0.19735655963420867,Clip-Cov,3b,50
42.225,0.39451855421066284,0.19326235681772233,Clip-Cov,3b,50
42.325,0.16493435204029083,0.19481492012739182,Clip-Cov,3b,50
42.425000000000004,0.17766687273979187,0.18936263889074326,Clip-Cov,3b,50
42.525,0.24573644995689392,0.1969672417640686,Clip-Cov,3b,50
42.625,0.18919715285301208,0.19201066002249717,Clip-Cov,3b,50
42.725,0.10348985344171524,0.1914014409482479,Clip-Cov,3b,50
42.825,0.19010412693023682,0.19618503466248513,Clip-Cov,3b,50
42.925000000000004,0.12300015985965729,0.19037260875105858,Clip-Cov,3b,50
43.025000000000006,0.2810693383216858,0.21343685254454614,Clip-Cov,3b,50
43.125,0.12764152884483337,0.22929862901568412,Clip-Cov,3b,50
43.225,0.14864523708820343,0.23187402054667472,Clip-Cov,3b,50
43.325,0.22799241542816162,0.22809890642762184,Clip-Cov,3b,50
43.425000000000004,0.16516540944576263,0.2327229204773903,Clip-Cov,3b,50
43.525000000000006,0.5477408766746521,0.23649023830890656,Clip-Cov,3b,50
43.625,0.39815759658813477,0.2364822432398796,Clip-Cov,3b,50
43.725,0.29664596915245056,0.22983309954404832,Clip-Cov,3b,50
43.824999999999996,0.1542166769504547,0.22765834942460061,Clip-Cov,3b,50
43.925,0.16216832399368286,0.23090788200497628,Clip-Cov,3b,50
44.025,0.24541978538036346,0.2241644063591957,Clip-Cov,3b,50
44.125,0.12852151691913605,0.22440944671630858,Clip-Cov,3b,50
44.224999999999994,0.17337706685066223,0.20215401023626328,Clip-Cov,3b,50
44.324999999999996,0.11509789526462555,0.18491775959730147,Clip-Cov,3b,50
44.425,0.21224406361579895,0.1785809001326561,Clip-Cov,3b,50
44.525,0.10154582560062408,0.1817921468615532,Clip-Cov,3b,50
44.625,0.19141854345798492,0.18234845161437988,Clip-Cov,3b,50
44.725,0.16037751734256744,0.18449255734682082,Clip-Cov,3b,50
44.824999999999996,0.21456629037857056,0.18896086037158966,Clip-Cov,3b,50
44.925,0.2364943027496338,0.19083397328853607,Clip-Cov,3b,50
45.025,0.26162776350975037,0.19424267560243608,Clip-Cov,3b,50
45.125,0.13625870645046234,0.1845489825308323,Clip-Cov,3b,50
45.225,0.25993162393569946,0.17712517872452735,Clip-Cov,3b,50
45.324999999999996,0.22488819062709808,0.17448205053806304,Clip-Cov,3b,50
45.425,0.18060049414634705,0.1699209424853325,Clip-Cov,3b,50
45.525,0.20028603076934814,0.1624203307926655,Clip-Cov,3b,50
45.625,0.08845330029726028,0.15313091784715652,Clip-Cov,3b,50
45.725,0.0,0.14568711027503015,Clip-Cov,3b,50
45.824999999999996,0.14464791119098663,0.14272105529904366,Clip-Cov,3b,50
45.925,0.11078083515167236,0.13973107650876046,Clip-Cov,3b,50
46.025,0.11224982887506485,0.13272086933255195,Clip-Cov,3b,50
46.125,0.09299777448177338,0.12791435942053794,Clip-Cov,3b,50
46.225,0.18068958818912506,0.12345042541623115,Clip-Cov,3b,50
46.325,0.10499919205904007,0.12666259661316873,Clip-Cov,3b,50
46.425,0.20514461398124695,0.1363119189441204,Clip-Cov,3b,50
46.525,0.14991725981235504,0.1412605656683445,Clip-Cov,3b,50
46.625,0.13161328434944153,0.1417255912721157,Clip-Cov,3b,50
46.725,0.1303839087486267,0.14252471417188645,Clip-Cov,3b,50
46.825,0.16557496786117554,0.14768826693296433,Clip-Cov,3b,50
46.925,0.12925119698047638,0.148767379373312,Clip-Cov,3b,50
47.025,0.18341365456581116,0.15577754735946656,Clip-Cov,3b,50
47.125,0.13089202344417572,0.1519700899720192,Clip-Cov,3b,50
47.225,0.10698084533214569,0.15072296887636186,Clip-Cov,3b,50
47.325,0.16578149795532227,0.15153265237808228,Clip-Cov,3b,50
47.425,0.15010672807693481,0.14993022426962851,Clip-Cov,3b,50
47.525,0.23810967803001404,0.14755103304982187,Clip-Cov,3b,50
47.625,0.12806615233421326,0.14687642857432365,Clip-Cov,3b,50
47.725,0.1444551795721054,0.14075492277741433,Clip-Cov,3b,50
47.825,0.15920008718967438,0.1379978832602501,Clip-Cov,3b,50
47.925000000000004,0.10703453421592712,0.13617439433932305,Clip-Cov,3b,50
48.025,0.12139792740345001,0.13512792587280273,Clip-Cov,3b,50
48.125,0.14577560126781464,0.1360235618054867,Clip-Cov,3b,50
48.225,0.08477766811847687,0.12851457849144934,Clip-Cov,3b,50
48.325,0.11951407790184021,0.13513157948851584,Clip-Cov,3b,50
48.425000000000004,0.0800638273358345,0.13995974719524384,Clip-Cov,3b,50
48.525,0.12041463702917099,0.13677023008465766,Clip-Cov,3b,50
48.625,0.19217316806316376,0.14198915481567384,Clip-Cov,3b,50
48.725,0.08476502448320389,0.14071348652243615,Clip-Cov,3b,50
48.825,0.23818513751029968,0.1390061192214489,Clip-Cov,3b,50
48.925000000000004,0.2402290552854538,0.14181553691625595,Clip-Cov,3b,50
49.025,0.0825112834572792,0.1501291273534298,Clip-Cov,3b,50
49.125,0.2153448462486267,0.15998015120625497,Clip-Cov,3b,50
49.225,0.09554123878479004,0.16054775491356849,Clip-Cov,3b,50
49.325,0.12008726596832275,0.15671100959181786,Clip-Cov,3b,50
49.425000000000004,0.11153417080640793,0.1567068226635456,Clip-Cov,3b,50
49.525000000000006,0.2043907344341278,0.15009485229849814,Clip-Cov,3b,50
49.625,0.24750107526779175,0.14047734811902046,Clip-Cov,3b,50
49.725,0.11350815743207932,0.14303269788622855,Clip-Cov,3b,50
49.825,0.13273084163665771,0.13848523020744324,Clip-Cov,3b,50
49.925000000000004,0.10863037407398224,0.14180492714047432,Clip-Cov,3b,50
50.025,0.12205977737903595,0.14684711620211602,Clip-Cov,3b,50
50.125,0.10432974994182587,0.14650389730930327,Clip-Cov,3b,50
50.224999999999994,0.16720269620418549,0.14175334945321083,Clip-Cov,3b,50
50.324999999999996,0.11555911600589752,0.13249690502882003,Clip-Cov,3b,50
50.425,0.15567944943904877,0.13286837920546532,Clip-Cov,3b,50
50.525,0.20160579681396484,0.1362026824057102,Clip-Cov,3b,50
50.625,0.10487215220928192,0.1333793093264103,Clip-Cov,3b,50
50.724999999999994,0.12395292520523071,0.13156541243195533,Clip-Cov,3b,50
50.824999999999996,0.11567334830760956,0.13053265288472177,Clip-Cov,3b,50
50.925,0.1343018114566803,0.12320307672023773,Clip-Cov,3b,50
51.025,0.20069284737110138,0.12151604145765305,Clip-Cov,3b,50
51.125,0.07533647119998932,0.12234904885292053,Clip-Cov,3b,50
51.225,0.09044931828975677,0.12181546926498413,Clip-Cov,3b,50
51.324999999999996,0.11092153936624527,0.12778515502810478,Clip-Cov,3b,50
51.425,0.049262017011642456,0.1263575427234173,Clip-Cov,3b,50
51.525,0.09172749519348145,0.13035470321774484,Clip-Cov,3b,50
51.625,0.15324150025844574,0.14008383497595786,Clip-Cov,3b,50
51.725,0.1646253913640976,0.1368084166944027,Clip-Cov,3b,50
51.824999999999996,0.23984286189079285,0.13728109240531922,Clip-Cov,3b,50
51.925,0.09193304181098938,0.1395450685918331,Clip-Cov,3b,50
52.025,0.12791112065315247,0.14390198945999144,Clip-Cov,3b,50
52.125,0.28412097692489624,0.14651709884405137,Clip-Cov,3b,50
52.225,0.1507270783185959,0.14839429616928101,Clip-Cov,3b,50
52.325,0.11907297372817993,0.14469863310456277,Clip-Cov,3b,50
52.425,0.09238651394844055,0.14157325610518456,Clip-Cov,3b,50
52.525,0.18287646770477295,0.13320502310991286,Clip-Cov,3b,50
52.625,0.09201256930828094,0.13583479672670365,Clip-Cov,3b,50
52.725,0.11244276165962219,0.14507573068141938,Clip-Cov,3b,50
52.825,0.08033153414726257,0.13427930280566217,Clip-Cov,3b,50
52.925,0.12556397914886475,0.1295577983558178,Clip-Cov,3b,50
53.025,0.11452557146549225,0.12657369747757913,Clip-Cov,3b,50
53.125,0.12274307012557983,0.12718643724918366,Clip-Cov,3b,50
53.225,0.27922144532203674,0.12626986235380172,Clip-Cov,3b,50
53.325,0.10154008865356445,0.12541842922568322,Clip-Cov,3b,50
53.425,0.136636421084404,0.12605892598628998,Clip-Cov,3b,50
53.525,0.0903068333864212,0.12674354240298272,Clip-Cov,3b,50
53.625,0.08690829575061798,0.1253446301817894,Clip-Cov,3b,50
53.725,0.16549286246299744,0.12632558554410933,Clip-Cov,3b,50
53.825,0.0985078439116478,0.12767555370926856,Clip-Cov,3b,50
53.925,0.12037813663482666,0.11996192172169685,Clip-Cov,3b,50
54.025,0.10025500506162643,0.1232359254360199,Clip-Cov,3b,50
54.125,0.08746027946472168,0.12007734149694443,Clip-Cov,3b,50
54.225,0.12435740232467651,0.12004304572939872,Clip-Cov,3b,50
54.325,0.14442671835422516,0.11899934753775597,Clip-Cov,3b,50
54.425000000000004,0.11726535111665726,0.11430926844477654,Clip-Cov,3b,50
54.525,0.22231529653072357,0.11512881740927697,Clip-Cov,3b,50
54.625,0.0816873088479042,0.11298698991537094,Clip-Cov,3b,50
54.725,0.11019160598516464,0.11230795443058014,Clip-Cov,3b,50
54.825,0.07627899944782257,0.11832318171858787,Clip-Cov,3b,50
54.925000000000004,0.0710831880569458,0.12243631839752198,Clip-Cov,3b,50
55.025,0.13637734949588776,0.12388533860445022,Clip-Cov,3b,50
55.125,0.09308230131864548,0.12280374675989152,Clip-Cov,3b,50
55.225,0.07358512282371521,0.11651972636580467,Clip-Cov,3b,50
55.325,0.16607093811035156,0.12062936812639237,Clip-Cov,3b,50
55.425000000000004,0.16503164172172546,0.12075130358338355,Clip-Cov,3b,50
55.525000000000006,0.17118796706199646,0.12300499007105828,Clip-Cov,3b,50
55.625,0.11608746647834778,0.12920772060751914,Clip-Cov,3b,50
55.725,0.09313420951366425,0.13304562851786614,Clip-Cov,3b,50
55.825,0.18879948556423187,0.13507736280560492,Clip-Cov,3b,50
55.925000000000004,0.10468508303165436,0.13660521253943445,Clip-Cov,3b,50
56.025000000000006,0.10354220867156982,0.13774297431111335,Clip-Cov,3b,50
56.125,0.14181172847747803,0.135183235257864,Clip-Cov,3b,50
56.225,0.17489513754844666,0.13216169252991677,Clip-Cov,3b,50
56.325,0.14701655507087708,0.13195062577724456,Clip-Cov,3b,50
56.425000000000004,0.07505391538143158,0.1326946298778057,Clip-Cov,3b,50
56.525000000000006,0.16493484377861023,0.13023708641529083,Clip-Cov,3b,50
56.625,0.13363179564476013,0.1375778266787529,Clip-Cov,3b,50
56.725,0.13097801804542542,0.14377910301089286,Clip-Cov,3b,50
56.825,0.13304486870765686,0.1467728501558304,Clip-Cov,3b,50
56.925000000000004,0.1103423461318016,0.1413121612370014,Clip-Cov,3b,50
57.025000000000006,0.10237667709589005,0.13704222917556763,Clip-Cov,3b,50
57.125,0.2308908998966217,0.13953552335500718,Clip-Cov,3b,50
57.225,0.17740364372730255,0.140326796323061,Clip-Cov,3b,50
57.325,0.19286882877349854,0.14248099252581597,Clip-Cov,3b,50
57.425000000000004,0.09927434474229813,0.14341217055916786,Clip-Cov,3b,50
57.525000000000006,0.09511640667915344,0.14360084027051925,Clip-Cov,3b,50
57.62500000000001,0.11790094524621964,0.14184082686901092,Clip-Cov,3b,50
57.725,0.14357027411460876,0.14473698005080224,Clip-Cov,3b,50
57.825,0.17816311120986938,0.1417920047044754,Clip-Cov,3b,50
57.925000000000004,0.13932283222675323,0.14841672629117966,Clip-Cov,3b,50
58.025000000000006,0.1545243114233017,0.14491100192070008,Clip-Cov,3b,50
58.12500000000001,0.07556138187646866,0.14302970141172408,Clip-Cov,3b,50
58.225,0.1495564877986908,0.1407203622162342,Clip-Cov,3b,50
58.325,0.11209125816822052,0.13428640902042388,Clip-Cov,3b,50
58.425000000000004,0.31145426630973816,0.1309242834150791,Clip-Cov,3b,50
58.525000000000006,0.1592019647359848,0.11979918703436851,Clip-Cov,3b,50
58.62500000000001,0.10242486000061035,0.11767765656113624,Clip-Cov,3b,50
58.72500000000001,0.08978299796581268,0.11797852009534836,Clip-Cov,3b,50
58.825,0.0,0.12728303998708726,Clip-Cov,3b,50
58.925000000000004,0.12718746066093445,0.12474731743335724,Clip-Cov,3b,50
59.025000000000006,0.0,0.12008583962917328,Clip-Cov,3b,50
59.12500000000001,0.122407466173172,0.10509159497916698,Clip-Cov,3b,50
59.22500000000001,0.12434488534927368,0.09907975517213345,Clip-Cov,3b,50
59.325,0.24575352668762207,0.0969755507260561,Clip-Cov,3b,50
59.425,0.11046762019395828,0.09984512381255627,Clip-Cov,3b,50
59.52499999999999,0.06654193997383118,0.11422095842659473,Clip-Cov,3b,50
59.62499999999999,0.05448956787586212,0.11656202234327794,Clip-Cov,3b,50
59.724999999999994,0.13391096889972687,0.12272525794804096,Clip-Cov,3b,50
59.824999999999996,0.08793449401855469,0.12579016722738742,Clip-Cov,3b,50
59.925,0.09619295597076416,0.1252775114029646,Clip-Cov,3b,50
60.02499999999999,0.22633464634418488,0.11804823644459247,Clip-Cov,3b,50
60.12499999999999,0.13211345672607422,0.122287782356143,Clip-Cov,3b,50
60.224999999999994,0.10147716104984283,0.12371515981853008,Clip-Cov,3b,50
60.324999999999996,0.13071860373020172,0.12881165683269502,Clip-Cov,3b,50
60.425,0.12695804238319397,0.13287618786096572,Clip-Cov,3b,50
60.525,0.08914965391159058,0.13972651183605195,Clip-Cov,3b,50
60.62499999999999,0.23255157470703125,0.1431424117088318,Clip-Cov,3b,50
60.724999999999994,0.09025336802005768,0.14032241329550743,Clip-Cov,3b,50
60.824999999999996,0.11098042130470276,0.13696337640285491,Clip-Cov,3b,50
60.925,0.1515578180551529,0.13944120213389397,Clip-Cov,3b,50
61.025,0.20521987974643707,0.1426530995965004,Clip-Cov,3b,50
61.12499999999999,0.12441347539424896,0.1432806843519211,Clip-Cov,3b,50
61.224999999999994,0.17482466995716095,0.14839082583785057,Clip-Cov,3b,50
61.324999999999996,0.10812199115753174,0.14690453425049782,Clip-Cov,3b,50
61.425,0.12892624735832214,0.14623218521475792,Clip-Cov,3b,50
61.525,0.1744295209646225,0.1475212360918522,Clip-Cov,3b,50
61.625,0.130812868475914,0.15786707907915115,Clip-Cov,3b,50
61.724999999999994,0.15274393558502197,0.15830862134695053,Clip-Cov,3b,50
61.824999999999996,0.19363820552825928,0.15723867923021317,Clip-Cov,3b,50
61.925,0.13513721525669098,0.15140384644269944,Clip-Cov,3b,50
62.025,0.06607405841350555,0.15080410480499268,Clip-Cov,3b,50
62.125,0.28991320729255676,0.14956560373306274,Clip-Cov,3b,50
62.224999999999994,0.2134944498538971,0.1450701344013214,Clip-Cov,3b,50
62.324999999999996,0.14865171909332275,0.14047532364726067,Clip-Cov,3b,50
62.425,0.07873941957950592,0.13855956837534905,Clip-Cov,3b,50
62.525,0.12126486003398895,0.1395643363893032,Clip-Cov,3b,50
62.625,0.10590624064207077,0.13556383669376373,Clip-Cov,3b,50
62.724999999999994,0.11498288810253143,0.13766878604888916,Clip-Cov,3b,50
62.824999999999996,0.08323612064123154,0.12996910363435746,Clip-Cov,3b,50
62.925,0.08727005124092102,0.1328241141140461,Clip-Cov,3b,50
63.025,0.22997698187828064,0.12741324469447135,Clip-Cov,3b,50
63.125,0.09192933142185211,0.1310335148870945,Clip-Cov,3b,50
63.224999999999994,0.12124107033014297,0.13158197790384293,Clip-Cov,3b,50
63.324999999999996,0.07329849898815155,0.1290787623822689,Clip-Cov,3b,50
63.425,0.33025553822517395,0.13163445353507996,Clip-Cov,3b,50
63.525,0.08193222433328629,0.13480310186743735,Clip-Cov,3b,50
63.625,0.1432599276304245,0.1326087112724781,Clip-Cov,3b,50
63.725,0.13865086436271667,0.11934221401810646,Clip-Cov,3b,50
63.824999999999996,0.05664224922657013,0.11763101860880852,Clip-Cov,3b,50
63.925,0.14366653561592102,0.11498655363917351,Clip-Cov,3b,50
64.025,0.1481909155845642,0.11645625799894332,Clip-Cov,3b,50
64.125,0.07841696590185165,0.1076180613040924,Clip-Cov,3b,50
64.225,0.0,0.10596264764666558,Clip-Cov,3b,50
64.325,0.11350918561220169,0.10666691571474075,Clip-Cov,3b,50
64.425,0.08039330691099167,0.10638457015156746,Clip-Cov,3b,50
64.525,0.08193683624267578,0.11419245384633542,Clip-Cov,3b,50
64.625,0.16827534139156342,0.11520601838827133,Clip-Cov,3b,50
64.725,0.11686670035123825,0.11508526176214218,Clip-Cov,3b,50
64.825,0.1425824761390686,0.11944838374853134,Clip-Cov,3b,50
64.925,0.11769862473011017,0.13106724947690965,Clip-Cov,3b,50
65.025,0.18961414694786072,0.1304129232466221,Clip-Cov,3b,50
65.125,0.12967808544635773,0.12638869866728783,Clip-Cov,3b,50
65.225,0.14795084297657013,0.13089298322796822,Clip-Cov,3b,50
65.325,0.13865076005458832,0.12677479401230812,Clip-Cov,3b,50
65.425,0.1853984296321869,0.12570446386933326,Clip-Cov,3b,50
65.525,0.10240070521831512,0.12745858550071718,Clip-Cov,3b,50
65.625,0.0,0.13108608782291412,Clip-Cov,3b,50
65.725,0.15357144176959991,0.12683795019984245,Clip-Cov,3b,50
65.825,0.09131701290607452,0.12743181735277176,Clip-Cov,3b,50
65.925,0.10633908957242966,0.12248766735196114,Clip-Cov,3b,50
66.025,0.14612749218940735,0.12184166267514229,Clip-Cov,3b,50
66.125,0.19339203834533691,0.11799337655305862,Clip-Cov,3b,50
66.225,0.09737465530633926,0.11612720593810082,Clip-Cov,3b,50
66.325,0.18103671073913574,0.12200776219367981,Clip-Cov,3b,50
66.425,0.06450631469488144,0.12200685799121856,Clip-Cov,3b,50
66.525,0.13277798891067505,0.12155135035514832,Clip-Cov,3b,50
66.625,0.1335318386554718,0.12381202653050423,Clip-Cov,3b,50
66.725,0.10263631492853165,0.13052382797002793,Clip-Cov,3b,50
66.825,0.09317383915185928,0.12449096456170082,Clip-Cov,3b,50
66.925,0.11829666793346405,0.1267530207335949,Clip-Cov,3b,50
67.025,0.10590748488903046,0.1252077792584896,Clip-Cov,3b,50
67.125,0.08736176788806915,0.12382699117064476,Clip-Cov,3b,50
67.225,0.26261088252067566,0.12170103400945663,Clip-Cov,3b,50
67.325,0.09343338757753372,0.11673927828669547,Clip-Cov,3b,50
67.425,0.14493556320667267,0.1146451324224472,Clip-Cov,3b,50
67.525,0.16463333368301392,0.1167716258764267,Clip-Cov,3b,50
67.625,0.07040585577487946,0.11826884150505065,Clip-Cov,3b,50
67.72500000000001,0.09504348784685135,0.11868190228939056,Clip-Cov,3b,50
67.825,0.07111506164073944,0.11816624715924264,Clip-Cov,3b,50
67.925,0.07199567556381226,0.11188061714172363,Clip-Cov,3b,50
68.025,0.11907327175140381,0.10909993246197701,Clip-Cov,3b,50
68.125,0.1305428296327591,0.10601825073361397,Clip-Cov,3b,50
68.22500000000001,0.1310545802116394,0.10373717114329338,Clip-Cov,3b,50
68.325,0.06357473134994507,0.10982143625617027,Clip-Cov,3b,50
68.425,0.15109866857528687,0.12260149076581,Clip-Cov,3b,50
68.525,0.10781432688236237,0.12914224162697793,Clip-Cov,3b,50
68.625,0.08091511577367783,0.13899576634168626,Clip-Cov,3b,50
68.72500000000001,0.13159926235675812,0.13851342856884002,Clip-Cov,3b,50
68.825,0.13111306726932526,0.13893699124455453,Clip-Cov,3b,50
68.925,0.28697365522384644,0.13484880693256854,Clip-Cov,3b,50
69.025,0.13506221771240234,0.13226821571588515,Clip-Cov,3b,50
69.125,0.23140810430049896,0.12762137949466706,Clip-Cov,3b,50
69.22500000000001,0.0856216624379158,0.1296217805147171,Clip-Cov,3b,50
69.325,0.14676445722579956,0.13738859742879866,Clip-Cov,3b,50
69.425,0.09077619761228561,0.14044916674494742,Clip-Cov,3b,50
69.525,0.046908777207136154,0.13976208820939065,Clip-Cov,3b,50
69.625,0.052346356213092804,0.12726777538657189,Clip-Cov,3b,50
69.72500000000001,0.12734076380729675,0.1204880204796791,Clip-Cov,3b,50
69.825,0.1911495476961136,0.1095532576739788,Clip-Cov,3b,50
69.925,0.16482436656951904,0.10588613644242287,Clip-Cov,3b,50
70.025,0.13265417516231537,0.10359065815806388,Clip-Cov,3b,50
70.125,0.09169194102287292,0.10380706265568733,Clip-Cov,3b,50
70.22500000000001,0.0933675616979599,0.10803366765379906,Clip-Cov,3b,50
70.325,0.07114715129137039,0.11694643452763558,Clip-Cov,3b,50
70.42500000000001,0.06839880347251892,0.12239586666226387,Clip-Cov,3b,50
70.525,0.10062070935964584,0.11451875761151314,Clip-Cov,3b,50
70.625,0.11054814606904984,0.1094298893213272,Clip-Cov,3b,50
70.72500000000001,0.0986720472574234,0.1050811080634594,Clip-Cov,3b,50
70.825,0.14508256316184998,0.10370285972952843,Clip-Cov,3b,50
70.92500000000001,0.21398720145225525,0.10246125116944313,Clip-Cov,3b,50
71.025,0.0638003945350647,0.10489445298910141,Clip-Cov,3b,50
71.125,0.11531122773885727,0.1053219947218895,Clip-Cov,3b,50
71.22500000000001,0.08515354245901108,0.10528142109513283,Clip-Cov,3b,50
71.325,0.09153196960687637,0.1038820119202137,Clip-Cov,3b,50
71.42500000000001,0.06307560950517654,0.10361876234412193,Clip-Cov,3b,50
71.525,0.11998286098241806,0.09826895982027053,Clip-Cov,3b,50
71.625,0.0678018257021904,0.08250369876623154,Clip-Cov,3b,50
71.72500000000001,0.09439025819301605,0.07630003064870834,Clip-Cov,3b,50
71.825,0.0866684541106224,0.07531817972660065,Clip-Cov,3b,50
71.925,0.10151941329240799,0.07394873633980752,Clip-Cov,3b,50
72.02499999999999,0.08941224217414856,0.07325611904263496,Clip-Cov,3b,50
72.125,0.0,0.07407713070511818,Clip-Cov,3b,50
72.225,0.0,0.07285645499825477,Clip-Cov,3b,50
72.32499999999999,0.09608811885118484,0.07440125331282615,Clip-Cov,3b,50
72.425,0.07317157089710236,0.0763836333155632,Clip-Cov,3b,50
72.52499999999999,0.08204691112041473,0.07925267443060875,Clip-Cov,3b,50
72.625,0.07804110646247864,0.07746636092662812,Clip-Cov,3b,50
72.725,0.08739110827445984,0.07645345613360405,Clip-Cov,3b,50
72.82499999999999,0.09916475415229797,0.08476784810423851,Clip-Cov,3b,50
72.925,0.1030680388212204,0.09565412059426308,Clip-Cov,3b,50
73.02499999999999,0.13912607729434967,0.09904187679290771,Clip-Cov,3b,50
73.125,0.07903818786144257,0.10124881446361542,Clip-Cov,3b,50
73.225,0.06553874164819717,0.10736915946006775,Clip-Cov,3b,50
73.32499999999999,0.12206964939832687,0.1065812186896801,Clip-Cov,3b,50
73.425,0.13956700265407562,0.10681136637926102,Clip-Cov,3b,50
73.52499999999999,0.12576907873153687,0.10688888534903526,Clip-Cov,3b,50
73.625,0.0793924555182457,0.10584682285785675,Clip-Cov,3b,50
73.725,0.1875753104686737,0.10139436736702918,Clip-Cov,3b,50
73.825,0.06414138525724411,0.09884981594979764,Clip-Cov,3b,50
73.925,0.0844118669629097,0.10126575492322445,Clip-Cov,3b,50
74.02499999999999,0.09929370880126953,0.10415988065302371,Clip-Cov,3b,50
74.125,0.09259657561779022,0.09572945617139339,Clip-Cov,3b,50
74.225,0.07945035398006439,0.09382225967943668,Clip-Cov,3b,50
74.325,0.06033843755722046,0.09203498773276805,Clip-Cov,3b,50
74.425,0.06812615692615509,0.08664533846080304,Clip-Cov,3b,50
74.52499999999999,0.19198188185691833,0.08933438055217266,Clip-Cov,3b,50
74.625,0.0,0.09107180394232273,Clip-Cov,3b,50
74.725,0.11868136376142502,0.08863058514893055,Clip-Cov,3b,50
74.825,0.06511330604553223,0.08643655866384506,Clip-Cov,3b,50
74.925,0.07956866174936295,0.08607987344264983,Clip-Cov,3b,50
75.02499999999999,0.1335669457912445,0.08782339185476302,Clip-Cov,3b,50
75.125,0.11278063803911209,0.09275610230863095,Clip-Cov,3b,50
75.225,0.06576191633939743,0.08856566302478314,Clip-Cov,3b,50
75.325,0.06227497011423111,0.0943712254613638,Clip-Cov,3b,50
75.425,0.08073237538337708,0.09516386769711971,Clip-Cov,3b,50
75.52499999999999,0.07059586048126221,0.09636434234678745,Clip-Cov,3b,50
75.625,0.13602828979492188,0.09784508265554905,Clip-Cov,3b,50
75.725,0.10251690447330475,0.09618928857147693,Clip-Cov,3b,50
75.825,0.12747280299663544,0.09196163259446621,Clip-Cov,3b,50
75.925,0.10066390037536621,0.08784777544438839,Clip-Cov,3b,50
76.02499999999999,0.09444818645715714,0.09172758385539055,Clip-Cov,3b,50
76.125,0.09147825837135315,0.09540514826774597,Clip-Cov,3b,50
76.225,0.10368016362190247,0.09688930243253707,Clip-Cov,3b,50
76.325,0.08694484829902649,0.09567615926265717,Clip-Cov,3b,50
76.425,0.0,0.09605530977249145,Clip-Cov,3b,50
76.525,0.10422100126743317,0.09601793304085732,Clip-Cov,3b,50
76.625,0.133083313703537,0.09312722273170948,Clip-Cov,3b,50
76.725,0.08756981045007706,0.09352448612451553,Clip-Cov,3b,50
76.825,0.10381301492452621,0.09085502788424492,Clip-Cov,3b,50
76.925,0.10655689239501953,0.08930750727653504,Clip-Cov,3b,50
77.025,0.14211688935756683,0.09194994404911995,Clip-Cov,3b,50
77.125,0.056392066180706024,0.09755754917860031,Clip-Cov,3b,50
77.225,0.115557461977005,0.09876540020108222,Clip-Cov,3b,50
77.325,0.0570366345345974,0.09368872806429863,Clip-Cov,3b,50
77.425,0.0626320168375969,0.09304288312792779,Clip-Cov,3b,50
77.525,0.13661693036556244,0.09463845133781433,Clip-Cov,3b,50
77.625,0.08707067370414734,0.09269563958048821,Clip-Cov,3b,50
77.725,0.10494978725910187,0.08815272092819214,Clip-Cov,3b,50
77.825,0.05813603103160858,0.08523323759436607,Clip-Cov,3b,50
77.925,0.07637404650449753,0.08895102150738239,Clip-Cov,3b,50
78.025,0.13476896286010742,0.089829695597291,Clip-Cov,3b,50
78.125,0.07481253147125244,0.08917958453297616,Clip-Cov,3b,50
78.225,0.10171060264110565,0.08417099565267563,Clip-Cov,3b,50
78.325,0.0,0.08122466042637826,Clip-Cov,3b,50
78.425,0.16547566652297974,0.07515742912888528,Clip-Cov,3b,50
78.525,0.09204783290624619,0.077301095277071,Clip-Cov,3b,50
78.625,0.05557131767272949,0.07942792221903801,Clip-Cov,3b,50
78.725,0.04611992835998535,0.0790359690785408,Clip-Cov,3b,50
78.825,0.0837724357843399,0.07920285046100617,Clip-Cov,3b,50
78.925,0.0,0.08078995496034622,Clip-Cov,3b,50
79.025,0.09904056042432785,0.08857437200844288,Clip-Cov,3b,50
79.125,0.08961273729801178,0.08411248609423637,Clip-Cov,3b,50
79.225,0.12445845454931259,0.08297735616564751,Clip-Cov,3b,50
79.325,0.08743178844451904,0.0866918334364891,Clip-Cov,3b,50
79.425,0.1051420047879219,0.0953139890730381,Clip-Cov,3b,50
79.525,0.14451512694358826,0.09529104262590408,Clip-Cov,3b,50
79.625,0.05828028544783592,0.10024118691682815,Clip-Cov,3b,50
79.725,0.09887167066335678,0.10366299763321876,Clip-Cov,3b,50
79.825,0.08709993958473206,0.10249680660665035,Clip-Cov,3b,50
79.925,0.18295727670192719,0.09762731708586216,Clip-Cov,3b,50
80.025,0.07608214765787125,0.09520915575325489,Clip-Cov,3b,50
80.125,0.0677834078669548,0.09294555939733982,Clip-Cov,3b,50
80.22500000000001,0.12744510173797607,0.08889858923852444,Clip-Cov,3b,50
80.325,0.08574007451534271,0.08871180199086666,Clip-Cov,3b,50
80.425,0.051246654242277145,0.08880776308476925,Clip-Cov,3b,50
80.525,0.06612492352724075,0.08706912167370319,Clip-Cov,3b,50
80.625,0.06743742525577545,0.08174645908176899,Clip-Cov,3b,50
80.72500000000001,0.08828651905059814,0.08486955277621747,Clip-Cov,3b,50
80.825,0.07074803113937378,0.08666541062295437,Clip-Cov,3b,50
80.925,0.09756138175725937,0.0847190210968256,Clip-Cov,3b,50
81.025,0.06773997098207474,0.08413834564387798,Clip-Cov,3b,50
81.125,0.07012203335762024,0.08805045172572136,Clip-Cov,3b,50
81.22500000000001,0.15876612067222595,0.08698033779859543,Clip-Cov,3b,50
81.325,0.09214133024215698,0.08564693599939346,Clip-Cov,3b,50
81.425,0.09247417002916336,0.08360029406845569,Clip-Cov,3b,50
81.525,0.07577800005674362,0.08595556996762753,Clip-Cov,3b,50
81.625,0.12905439734458923,0.08607151307165622,Clip-Cov,3b,50
81.72500000000001,0.047589659690856934,0.08897857986390591,Clip-Cov,3b,50
81.825,0.05343135446310043,0.09273498512804508,Clip-Cov,3b,50
81.925,0.03991472348570824,0.08933565758168698,Clip-Cov,3b,50
82.025,0.11051956564188004,0.08751559309661389,Clip-Cov,3b,50
82.125,0.08700274676084518,0.08609011150896549,Clip-Cov,3b,50
82.22500000000001,0.10772036761045456,0.08131926365196705,Clip-Cov,3b,50
82.325,0.1226758360862732,0.07883133970201016,Clip-Cov,3b,50
82.425,0.09802024066448212,0.08097499288618565,Clip-Cov,3b,50
82.525,0.08153845369815826,0.08400975979864597,Clip-Cov,3b,50
82.625,0.09921292215585709,0.08652639403939247,Clip-Cov,3b,50
82.72500000000001,0.0,0.08440621465444564,Clip-Cov,3b,50
82.825,0.08108657598495483,0.08281539812684059,Clip-Cov,3b,50
82.92500000000001,0.09480386227369308,0.08462983205914497,Clip-Cov,3b,50
83.025,0.09461542218923569,0.08265111789107323,Clip-Cov,3b,50
83.125,0.07607962191104889,0.08608074322342872,Clip-Cov,3b,50
83.22500000000001,0.07159729301929474,0.08939103171229362,Clip-Cov,3b,50
83.325,0.05027107149362564,0.08877896144986153,Clip-Cov,3b,50
83.42500000000001,0.14164847135543823,0.09314427316188813,Clip-Cov,3b,50
83.525,0.07546668499708176,0.09822917461395264,Clip-Cov,3b,50
83.625,0.15029942989349365,0.10415891915559769,Clip-Cov,3b,50
83.72500000000001,0.13853923976421356,0.10429388463497162,Clip-Cov,3b,50
83.825,0.09268280863761902,0.10532580301165581,Clip-Cov,3b,50
83.92500000000001,0.07103417068719864,0.1105299711227417,Clip-Cov,3b,50
84.025,0.10408726334571838,0.11194836907088757,Clip-Cov,3b,50
84.125,0.18596097826957703,0.10822074830532075,Clip-Cov,3b,50
84.22500000000001,0.10440069437026978,0.11035728380084038,Clip-Cov,3b,50
84.325,0.07249262928962708,0.10535317704081536,Clip-Cov,3b,50
84.425,0.1564817577600479,0.10088278666138649,Clip-Cov,3b,50
84.52499999999999,0.08068175613880157,0.09949117958545685,Clip-Cov,3b,50
84.625,0.05087577924132347,0.09466900676488876,Clip-Cov,3b,50
84.725,0.1363888382911682,0.09225940257310868,Clip-Cov,3b,50
84.82499999999999,0.06693135201931,0.08542009964585304,Clip-Cov,3b,50
84.925,0.07546943426132202,0.08614294737577438,Clip-Cov,3b,50
85.02499999999999,0.11566070467233658,0.09384347200393676,Clip-Cov,3b,50
85.125,0.0,0.09141836009919643,Clip-Cov,3b,50
85.225,0.06479723006486893,0.08997477650642395,Clip-Cov,3b,50
85.32499999999999,0.06882306933403015,0.09581158936023712,Clip-Cov,3b,50
85.425,0.11304761469364166,0.09462112516164779,Clip-Cov,3b,50
85.52499999999999,0.19543591141700745,0.09837266743183136,Clip-Cov,3b,50
85.625,0.12079717218875885,0.0980603700876236,Clip-Cov,3b,50
85.725,0.05960748717188835,0.0973013050854206,Clip-Cov,3b,50
85.82499999999999,0.14771975576877594,0.1040155017375946,Clip-Cov,3b,50
85.925,0.0821136087179184,0.1085464234650135,Clip-Cov,3b,50
86.02499999999999,0.1540331095457077,0.11089620053768158,Clip-Cov,3b,50
86.125,0.06260943412780762,0.1090333767235279,Clip-Cov,3b,50
86.225,0.08999170362949371,0.09880759194493294,Clip-Cov,3b,50
86.325,0.11499278992414474,0.08949538141489029,Clip-Cov,3b,50
86.425,0.10632606595754623,0.09183156035840512,Clip-Cov,3b,50
86.52499999999999,0.10171151161193848,0.09181145206093788,Clip-Cov,3b,50
86.625,0.08404237031936646,0.09032114401459694,Clip-Cov,3b,50
86.725,0.06258197128772736,0.08544536098837853,Clip-Cov,3b,50
86.825,0.0,0.08424597159028054,Clip-Cov,3b,50
86.925,0.09194909036159515,0.08188264794647694,Clip-Cov,3b,50
87.02499999999999,0.14038097858428955,0.07859830252826214,Clip-Cov,3b,50
87.125,0.0813116580247879,0.07821666829288006,Clip-Cov,3b,50
87.225,0.07471546530723572,0.07943849943578243,Clip-Cov,3b,50
87.325,0.07660096138715744,0.08354147158563137,Clip-Cov,3b,50
87.425,0.052628107368946075,0.08758881501853466,Clip-Cov,3b,50
87.52499999999999,0.056244440376758575,0.0958554307371378,Clip-Cov,3b,50
87.625,0.10228805243968964,0.09840936951339245,Clip-Cov,3b,50
87.725,0.10794495791196823,0.09524286694824696,Clip-Cov,3b,50
87.825,0.14772184193134308,0.09312618620693684,Clip-Cov,3b,50
87.925,0.11683031171560287,0.09095818422734737,Clip-Cov,3b,50
88.02499999999999,0.12435683608055115,0.0902618695050478,Clip-Cov,3b,50
88.125,0.10340458899736404,0.09620784185826778,Clip-Cov,3b,50
88.225,0.09354080259799957,0.09730461165308953,Clip-Cov,3b,50
88.325,0.07497648894786835,0.09739812165498733,Clip-Cov,3b,50
88.425,0.05321002006530762,0.09465377181768417,Clip-Cov,3b,50
88.52499999999999,0.03709409385919571,0.0908909447491169,Clip-Cov,3b,50
88.625,0.15811558067798615,0.09025202199816704,Clip-Cov,3b,50
88.725,0.05863025039434433,0.09117817893624305,Clip-Cov,3b,50
88.825,0.09968892484903336,0.09386390283703804,Clip-Cov,3b,50
88.925,0.06862366199493408,0.09756875529885292,Clip-Cov,3b,50
89.025,0.08401910960674286,0.09870893895626068,Clip-Cov,3b,50
89.125,0.11111130565404892,0.1019918130338192,Clip-Cov,3b,50
89.225,0.13301432132720947,0.10588552042841912,Clip-Cov,3b,50
89.325,0.13617286086082458,0.10564513027667999,Clip-Cov,3b,50
89.425,0.1592516452074051,0.11003226727247238,Clip-Cov,3b,50
89.525,0.08984234184026718,0.1077313432097435,Clip-Cov,3b,50
89.625,0.10547472536563873,0.10628471620380879,Clip-Cov,3b,50
89.725,0.08253397047519684,0.10594403646886348,Clip-Cov,3b,50
89.825,0.11184006929397583,0.10429254449903964,Clip-Cov,3b,50
89.925,0.16342616081237793,0.10133781783282757,Clip-Cov,3b,50
90.025,0.06359747797250748,0.09796335823833942,Clip-Cov,3b,50
90.125,0.05279172956943512,0.09696102119982243,Clip-Cov,3b,50
90.225,0.07451091706752777,0.09417020820081234,Clip-Cov,3b,50
90.325,0.07913818210363388,0.09216375321149826,Clip-Cov,3b,50
90.425,0.097513347864151,0.08966533347964287,Clip-Cov,3b,50
90.525,0.06980665028095245,0.08684064328670502,Clip-Cov,3b,50
90.625,0.16472363471984863,0.08431268483400345,Clip-Cov,3b,50
90.725,0.06922009587287903,0.08525361090898514,Clip-Cov,3b,50
90.825,0.08208628743886948,0.09206535793840885,Clip-Cov,3b,50
90.925,0.05961684510111809,0.09624482281506061,Clip-Cov,3b,50
91.025,0.048393744975328445,0.10254165835678578,Clip-Cov,3b,50
91.125,0.13091519474983215,0.10158956043422222,Clip-Cov,3b,50
91.225,0.08236375451087952,0.10253100775182247,Clip-Cov,3b,50
91.325,0.1534784436225891,0.09634623967111111,Clip-Cov,3b,50
91.425,0.10108593106269836,0.09360282063484192,Clip-Cov,3b,50
91.525,0.18296879529953003,0.09407275468111038,Clip-Cov,3b,50
91.625,0.07618770003318787,0.09446247406303883,Clip-Cov,3b,50
91.725,0.0950382649898529,0.09535860739648343,Clip-Cov,3b,50
91.825,0.06872983276844025,0.09155913837254047,Clip-Cov,3b,50
91.925,0.04899938404560089,0.08547047294676303,Clip-Cov,3b,50
92.025,0.08821405470371246,0.08096023194491864,Clip-Cov,3b,50
92.125,0.07500310242176056,0.0794638704508543,Clip-Cov,3b,50
92.225,0.05556206777691841,0.0750989044457674,Clip-Cov,3b,50
92.325,0.0836934745311737,0.0777299828082323,Clip-Cov,3b,50
92.425,0.0,0.07495799832046032,Clip-Cov,3b,50
92.525,0.07333992421627045,0.0746907129138708,Clip-Cov,3b,50
92.625,0.0978642925620079,0.07700593195855618,Clip-Cov,3b,50
92.72500000000001,0.08958721905946732,0.07757138833403587,Clip-Cov,3b,50
92.825,0.1639271229505539,0.07785496905446053,Clip-Cov,3b,50
92.925,0.05127951502799988,0.08080512151122093,Clip-Cov,3b,50
93.025,0.06884029507637024,0.08033721290528774,Clip-Cov,3b,50
93.125,0.08065815269947052,0.08484673105180264,Clip-Cov,3b,50
93.22500000000001,0.08916699886322021,0.08964419566094875,Clip-Cov,3b,50
93.325,0.07389792799949646,0.09246968142688275,Clip-Cov,3b,50
93.425,0.10494598746299744,0.10323472253978253,Clip-Cov,3b,50
93.525,0.07401766628026962,0.09647394187748431,Clip-Cov,3b,50
93.625,0.06083293631672859,0.09156404934823513,Clip-Cov,3b,50
93.72500000000001,0.1276099681854248,0.09216120518743992,Clip-Cov,3b,50
93.825,0.07775076478719711,0.09220239289104938,Clip-Cov,3b,50
93.925,0.2745203375816345,0.09269750528037549,Clip-Cov,3b,50
94.025,0.08102450519800186,0.09255067385733128,Clip-Cov,3b,50
94.125,0.0,0.09173389084637165,Clip-Cov,3b,50
94.22500000000001,0.07226572185754776,0.09293643973767757,Clip-Cov,3b,50
94.325,0.07118061184883118,0.09505252495408058,Clip-Cov,3b,50
94.425,0.09982886910438538,0.09385025680065155,Clip-Cov,3b,50
94.525,0.07381460070610046,0.09417871922254563,Clip-Cov,3b,50
94.625,0.08305435627698898,0.08164821743965149,Clip-Cov,3b,50
94.72500000000001,0.09901053458452225,0.07849043056368828,Clip-Cov,3b,50
94.825,0.08995930105447769,0.08301989927887916,Clip-Cov,3b,50
94.925,0.09229207038879395,0.08636478811502457,Clip-Cov,3b,50
95.025,0.1057949960231781,0.08702504239976407,Clip-Cov,3b,50
95.125,0.059252165257930756,0.08637038305401802,Clip-Cov,3b,50
95.22500000000001,0.09649991989135742,0.0930954298377037,Clip-Cov,3b,50
95.325,0.07004128396511078,0.09507489919662476,Clip-Cov,3b,50
95.42500000000001,0.09826560318470001,0.09513637945055961,Clip-Cov,3b,50
95.525,0.08923434466123581,0.0936755384504795,Clip-Cov,3b,50
95.625,0.051490668207407,0.08983889728784561,Clip-Cov,3b,50
95.72500000000001,0.18317438662052155,0.08511370636522769,Clip-Cov,3b,50
95.825,0.10722628235816956,0.08224564518779516,Clip-Cov,3b,50
95.92500000000001,0.09992343932390213,0.07875442173331976,Clip-Cov,3b,50
96.025,0.08419676870107651,0.08160691048949957,Clip-Cov,3b,50
96.125,0.043279558420181274,0.08595313351601362,Clip-Cov,3b,50
96.22500000000001,0.04519160836935043,0.08552104201167822,Clip-Cov,3b,50
96.325,0.0378735214471817,0.08829666454344988,Clip-Cov,3b,50
96.42500000000001,0.026831598952412605,0.08324092548340559,Clip-Cov,3b,50
96.525,0.0943075567483902,0.07958412241190672,Clip-Cov,3b,50
96.625,0.16684415936470032,0.07798033189028501,Clip-Cov,3b,50
96.72500000000001,0.08197958022356033,0.07927592020481825,Clip-Cov,3b,50
96.825,0.0978972315788269,0.08440318297594786,Clip-Cov,3b,50
96.925,0.08892356604337692,0.08659563537687064,Clip-Cov,3b,50
97.02499999999999,0.08197318762540817,0.0902119329199195,Clip-Cov,3b,50
97.125,0.07737082242965698,0.09508797757327557,Clip-Cov,3b,50
97.225,0.09417984634637833,0.09487549029290676,Clip-Cov,3b,50
97.32499999999999,0.1337033063173294,0.0890747656673193,Clip-Cov,3b,50
97.425,0.06904693692922592,0.08995355792343616,Clip-Cov,3b,50
97.52499999999999,0.08191399276256561,0.08949286952614784,Clip-Cov,3b,50
97.625,0.09408161044120789,0.0857759840041399,Clip-Cov,3b,50
97.725,0.07874218374490738,0.08413801349699497,Clip-Cov,3b,50
97.82499999999999,0.06224239990115166,0.08433015830814838,Clip-Cov,3b,50
97.925,0.11736050248146057,0.0853401567786932,Clip-Cov,3b,50
98.02499999999999,0.10445673763751984,0.08253573007881641,Clip-Cov,3b,50
98.125,0.039279889315366745,0.08282901734113693,Clip-Cov,3b,50
98.225,0.06035207584500313,0.08146234966814518,Clip-Cov,3b,50
98.32499999999999,0.07149453461170197,0.07966450609266758,Clip-Cov,3b,50
98.425,0.10854655504226685,0.08076825506985187,Clip-Cov,3b,50
98.52499999999999,0.08603144437074661,0.08516841039061546,Clip-Cov,3b,50
98.625,0.09784004092216492,0.08599834442138672,Clip-Cov,3b,50
98.725,0.06134817376732826,0.08415034592151642,Clip-Cov,3b,50
98.825,0.06203489750623703,0.08800551064312458,Clip-Cov,3b,50
98.925,0.0885341465473175,0.09181255079805851,Clip-Cov,3b,50
99.02499999999999,0.11972415447235107,0.09402483060956002,Clip-Cov,3b,50
99.125,0.12619102001190186,0.09354308858513832,Clip-Cov,3b,50
99.225,0.07778777182102203,0.09784576669335365,Clip-Cov,3b,50
99.325,0.10461749136447906,0.09566834762692451,Clip-Cov,3b,50
99.425,0.10163511335849762,0.09186934474475529,Clip-Cov,3b,50
99.52499999999999,0.10562465339899063,0.09453056504329045,Clip-Cov,3b,50
99.625,0.06976675987243652,0.09574500907485078,Clip-Cov,3b,50
99.725,0.16352228820323944,0.09399386918222583,Clip-Cov,3b,50
99.825,0.09027963876724243,0.09027492548480179,Clip-Cov,3b,50
99.925,0.0,0.0903372368935881,Clip-Cov,3b,50
0.025,0.3774667978286743,0.35866836190223694,KL-Cov,3b,50
0.125,0.4263150691986084,0.3618625566877168,KL-Cov,3b,50
0.22499999999999998,0.23592610657215118,0.365202676617738,KL-Cov,3b,50
0.325,0.32646310329437256,0.3533271108124707,KL-Cov,3b,50
0.42500000000000004,0.34799379110336304,0.3561136017485363,KL-Cov,3b,50
0.525,0.43716150522232056,0.35792348980903627,KL-Cov,3b,50
0.625,0.36034509539604187,0.35064318897772806,KL-Cov,3b,50
0.7250000000000001,0.4459277391433716,0.34830020129680633,KL-Cov,3b,50
0.8250000000000001,0.21682016551494598,0.3493348968029022,KL-Cov,3b,50
0.9249999999999999,0.3703736960887909,0.35828495979309083,KL-Cov,3b,50
1.0250000000000001,0.41625484824180603,0.37388699561357497,KL-Cov,3b,50
1.125,0.25783854722976685,0.3668214121460915,KL-Cov,3b,50
1.225,0.3023650646209717,0.35553279787302017,KL-Cov,3b,50
1.325,0.45805659890174866,0.3458319455385208,KL-Cov,3b,50
1.425,0.3329100012779236,0.33535484910011293,KL-Cov,3b,50
1.525,0.5847276449203491,0.3185452914237976,KL-Cov,3b,50
1.625,0.2411394566297531,0.3167999643087387,KL-Cov,3b,50
1.725,0.2934814989566803,0.3174406531453133,KL-Cov,3b,50
1.825,0.21359795331954956,0.3182855579257011,KL-Cov,3b,50
1.925,0.39241132140159607,0.3318008854985237,KL-Cov,3b,50
2.025,0.0,0.32839841216802595,KL-Cov,3b,50
2.125,0.2567718029022217,0.33060402125120164,KL-Cov,3b,50
2.225,0.4679935574531555,0.3171448865532875,KL-Cov,3b,50
2.325,0.24681346118450165,0.32242818027734754,KL-Cov,3b,50
2.4250000000000003,0.4914580285549164,0.329066224694252,KL-Cov,3b,50
2.5250000000000004,0.36595550179481506,0.3322979283332825,KL-Cov,3b,50
2.625,0.40876296162605286,0.3289626803994179,KL-Cov,3b,50
2.725,0.34003543853759766,0.35551819413900376,KL-Cov,3b,50
2.825,0.395382821559906,0.3604264661669731,KL-Cov,3b,50
2.9250000000000003,0.38965263962745667,0.3503065547347069,KL-Cov,3b,50
3.025,0.2833508551120758,0.3545805484056473,KL-Cov,3b,50
3.125,0.2446788102388382,0.3484134429693222,KL-Cov,3b,50
3.225,0.48991599678993225,0.3494770383834839,KL-Cov,3b,50
3.325,0.25072547793388367,0.3459084641933441,KL-Cov,3b,50
3.4250000000000003,0.26448681950569153,0.33669467180967333,KL-Cov,3b,50
3.5249999999999995,0.36233237385749817,0.3369465151429176,KL-Cov,3b,50
3.6249999999999996,0.3331756293773651,0.34695777267217637,KL-Cov,3b,50
3.7249999999999996,0.41404539346694946,0.3617649856209755,KL-Cov,3b,50
3.8249999999999997,0.4013103246688843,0.36894399642944337,KL-Cov,3b,50
3.925,0.20839262008666992,0.35117007344961165,KL-Cov,3b,50
4.025,0.3425060510635376,0.3309581989049912,KL-Cov,3b,50
4.125,0.5096585750579834,0.3297380259633064,KL-Cov,3b,50
4.2250000000000005,0.5381312370300293,0.3291041275858879,KL-Cov,3b,50
4.324999999999999,0.3668811619281769,0.33636111587285994,KL-Cov,3b,50
4.425,0.27554017305374146,0.33339832931756974,KL-Cov,3b,50
4.5249999999999995,0.0,0.33632453471422197,KL-Cov,3b,50
4.625,0.23298688232898712,0.342277846634388,KL-Cov,3b,50
4.725,0.2833905518054962,0.35069508612155914,KL-Cov,3b,50
4.825,0.4694555401802063,0.35246016681194303,KL-Cov,3b,50
4.925,0.31541958451271057,0.33135316997766495,KL-Cov,3b,50
5.025,0.4811584949493408,0.32501867204904555,KL-Cov,3b,50
5.125,0.32137447595596313,0.3300764390826225,KL-Cov,3b,50
5.225,0.3610718548297882,0.3598569783568382,KL-Cov,3b,50
5.325,0.5715071558952332,0.3704047510027885,KL-Cov,3b,50
5.425,0.2441706359386444,0.3716937309503555,KL-Cov,3b,50
5.525,0.33469700813293457,0.3596211674809456,KL-Cov,3b,50
5.625,0.3203478455543518,0.3596817722916603,KL-Cov,3b,50
5.7250000000000005,0.48449984192848206,0.3511212268471718,KL-Cov,3b,50
5.825,0.3080560266971588,0.345760957300663,KL-Cov,3b,50
5.925,0.30207598209381104,0.34069535702466963,KL-Cov,3b,50
6.0249999999999995,0.24335543811321259,0.32083574801683423,KL-Cov,3b,50
6.125,0.3566978871822357,0.3185388541221619,KL-Cov,3b,50
6.225,0.3470134139060974,0.31572704017162323,KL-Cov,3b,50
6.325,0.2932235300540924,0.3067621600627899,KL-Cov,3b,50
6.425,0.2973927855491638,0.2778699278831482,KL-Cov,3b,50
6.525,0.25944510102272034,0.2790074121952057,KL-Cov,3b,50
6.625,0.304883748292923,0.28784011423587796,KL-Cov,3b,50
6.7250000000000005,0.274432510137558,0.2913375425338745,KL-Cov,3b,50
6.825,0.28244882822036743,0.2897156500816345,KL-Cov,3b,50
6.925000000000001,0.0,0.28871348440647127,KL-Cov,3b,50
7.025,0.33650267124176025,0.2942291367053986,KL-Cov,3b,50
7.124999999999999,0.4524519145488739,0.27480093359947205,KL-Cov,3b,50
7.225,0.2965434193611145,0.2703442245721817,KL-Cov,3b,50
7.324999999999999,0.31793174147605896,0.26595326632261274,KL-Cov,3b,50
7.425,0.28128159046173096,0.266904955804348,KL-Cov,3b,50
7.5249999999999995,0.5016960501670837,0.2649997541308403,KL-Cov,3b,50
7.625,0.0,0.2927650156617165,KL-Cov,3b,50
7.725,0.21494057774543762,0.29973762303590773,KL-Cov,3b,50
7.825,0.20822718739509583,0.29811155825853347,KL-Cov,3b,50
7.925,0.32845211029052734,0.29299525409936905,KL-Cov,3b,50
8.025,0.19007912278175354,0.29471652895212175,KL-Cov,3b,50
8.125,0.4565228521823883,0.30510248184204103,KL-Cov,3b,50
8.225,0.3034749925136566,0.29668151676654814,KL-Cov,3b,50
8.325000000000001,0.4484148323535919,0.33360398828983306,KL-Cov,3b,50
8.425,0.2683197557926178,0.34593144834041595,KL-Cov,3b,50
8.525,0.28401920199394226,0.3536530721187592,KL-Cov,3b,50
8.625,0.4840970039367676,0.34738535568118095,KL-Cov,3b,50
8.725,0.22618286311626434,0.3680278255045414,KL-Cov,3b,50
8.825,0.683830201625824,0.35754051476716997,KL-Cov,3b,50
8.924999999999999,0.2964874505996704,0.3424317115545273,KL-Cov,3b,50
9.025,0.3709339499473572,0.33177754521369934,KL-Cov,3b,50
9.125,0.1135849803686142,0.3319066408276558,KL-Cov,3b,50
9.225,0.5401904582977295,0.3435436967015266,KL-Cov,3b,50
9.325,0.309569776058197,0.31580780655145646,KL-Cov,3b,50
9.425,0.10569911450147629,0.3209882026910782,KL-Cov,3b,50
9.525,0.2945641875267029,0.300408616065979,KL-Cov,3b,50
9.625,0.23065945506095886,0.28187704473733904,KL-Cov,3b,50
9.725,0.566980242729187,0.27511612087488174,KL-Cov,3b,50
9.825000000000001,0.0,0.2895397897064686,KL-Cov,3b,50
9.925,0.3503129184246063,0.2938186068832874,KL-Cov,3b,50
10.025,0.3706503212451935,0.3530705596506596,KL-Cov,3b,50
10.125,0.13905775547027588,0.40328770205378534,KL-Cov,3b,50
10.225,0.22750766575336456,0.4033041277527809,KL-Cov,3b,50
10.325,0.3893018066883087,0.41654926240444184,KL-Cov,3b,50
10.424999999999999,0.26579082012176514,0.41454405188560484,KL-Cov,3b,50
10.525,1.1514383554458618,0.43064104080200194,KL-Cov,3b,50
10.625,0.9784127473831177,0.43331400752067567,KL-Cov,3b,50
10.725,0.2013254016637802,0.43032736241817476,KL-Cov,3b,50
10.825,0.38650238513946533,0.4393186032772064,KL-Cov,3b,50
10.925,0.49019065499305725,0.442087367773056,KL-Cov,3b,50
11.025,0.3612293601036072,0.4431185740232468,KL-Cov,3b,50
11.125,0.28767281770706177,0.44116332054138185,KL-Cov,3b,50
11.225,0.3211154639720917,0.3893264716863632,KL-Cov,3b,50
11.325000000000001,0.34906962513923645,0.3367098945379257,KL-Cov,3b,50
11.425,0.19043824076652527,0.3416721120476723,KL-Cov,3b,50
11.525,0.39072614908218384,0.33571421533823015,KL-Cov,3b,50
11.625,0.2736148536205292,0.30424426943063737,KL-Cov,3b,50
11.725,0.26870524883270264,0.2975065121054649,KL-Cov,3b,50
11.825,0.3217846155166626,0.3023941251635551,KL-Cov,3b,50
11.924999999999999,0.49202170968055725,0.3016880330443382,KL-Cov,3b,50
12.025,0.35486140847206116,0.2978969904780388,KL-Cov,3b,50
12.125,0.0,0.3018190658092499,KL-Cov,3b,50
12.225,0.28297993540763855,0.29281635850667953,KL-Cov,3b,50
12.325,0.3866696357727051,0.3087052389979362,KL-Cov,3b,50
12.425,0.31041547656059265,0.3239828798174858,KL-Cov,3b,50
12.525,0.28448066115379333,0.3300305691361427,KL-Cov,3b,50
12.625,0.32687970995903015,0.3180623140931129,KL-Cov,3b,50
12.725,0.13490068912506104,0.31147529780864713,KL-Cov,3b,50
12.825000000000001,0.5097439885139465,0.3253072401881218,KL-Cov,3b,50
12.925,0.4760285019874573,0.33472583800554273,KL-Cov,3b,50
13.025,0.41492965817451477,0.333559989631176,KL-Cov,3b,50
13.125,0.2902947664260864,0.3368856045603752,KL-Cov,3b,50
13.225000000000001,0.32823631167411804,0.3571061995625496,KL-Cov,3b,50
13.325000000000001,0.2417909950017929,0.3646702411770821,KL-Cov,3b,50
13.425,0.3203922212123871,0.37973676949739454,KL-Cov,3b,50
13.525,0.3614223301410675,0.3725371050834656,KL-Cov,3b,50
13.625000000000002,0.29986539483070374,0.3594121927022934,KL-Cov,3b,50
13.725000000000001,0.5847069621086121,0.3330529561638832,KL-Cov,3b,50
13.825000000000001,0.41703933477401733,0.31237127870321274,KL-Cov,3b,50
13.925,0.39218589663505554,0.3074814167618751,KL-Cov,3b,50
14.025000000000002,0.30732953548431396,0.31003697276115416,KL-Cov,3b,50
14.124999999999998,0.3822740912437439,0.31273616045713426,KL-Cov,3b,50
14.224999999999998,0.13445869088172913,0.30854258507490157,KL-Cov,3b,50
14.325,0.0,0.31513307482004166,KL-Cov,3b,50
14.424999999999999,0.25192031264305115,0.30480227202177046,KL-Cov,3b,50
14.524999999999999,0.27386003732681274,0.3092046293616295,KL-Cov,3b,50
14.625,0.3601802587509155,0.2981269457936287,KL-Cov,3b,50
14.725,0.25617292523384094,0.29554064899682997,KL-Cov,3b,50
14.825,0.4260990619659424,0.2892590522766113,KL-Cov,3b,50
14.924999999999999,0.31180813908576965,0.2925555047392845,KL-Cov,3b,50
15.024999999999999,0.6020234823226929,0.3128960981965065,KL-Cov,3b,50
15.125,0.25092774629592896,0.3043938240408897,KL-Cov,3b,50
15.225,0.28895601630210876,0.30934664636850356,KL-Cov,3b,50
15.325,0.31747227907180786,0.307622352540493,KL-Cov,3b,50
15.425,0.18832369148731232,0.3085141196846962,KL-Cov,3b,50
15.525,0.3840148448944092,0.30372717112302783,KL-Cov,3b,50
15.625,0.0,0.30420340269804,KL-Cov,3b,50
15.725,0.330614298582077,0.2892503860592842,KL-Cov,3b,50
15.825,0.3272591829299927,0.2863939079642296,KL-Cov,3b,50
15.925,0.28579095005989075,0.28256405353546143,KL-Cov,3b,50
16.025,0.3163539171218872,0.2829332363605499,KL-Cov,3b,50
16.125,0.34553518891334534,0.30074111074209214,KL-Cov,3b,50
16.225,0.3483254611492157,0.2806129905581474,KL-Cov,3b,50
16.325,0.325740784406662,0.2996947106719017,KL-Cov,3b,50
16.425,0.23448321223258972,0.3064321503043175,KL-Cov,3b,50
16.525000000000002,0.222642183303833,0.30637175887823104,KL-Cov,3b,50
16.625,0.5910969972610474,0.30998156696558,KL-Cov,3b,50
16.725,0.0,0.31211136788129806,KL-Cov,3b,50
16.825000000000003,0.3335728645324707,0.3231586816906929,KL-Cov,3b,50
16.925,0.33729854226112366,0.34050545901060103,KL-Cov,3b,50
17.025000000000002,0.3179808557033539,0.35632960349321363,KL-Cov,3b,50
17.125,0.35646432638168335,0.3613226422667503,KL-Cov,3b,50
17.224999999999998,0.2960008680820465,0.36432497143745424,KL-Cov,3b,50
17.325,0.4504736363887787,0.3474152338504791,KL-Cov,3b,50
17.424999999999997,0.5553126931190491,0.3592026939988136,KL-Cov,3b,50
17.525,0.5920432806015015,0.35616385579109194,KL-Cov,3b,50
17.625,0.3391858637332916,0.3550631684064865,KL-Cov,3b,50
17.724999999999998,0.2602103352546692,0.3561786234378815,KL-Cov,3b,50
17.825,0.27148616313934326,0.35690391540527344,KL-Cov,3b,50
17.925,0.3348802626132965,0.35805674612522126,KL-Cov,3b,50
18.025,0.1758078783750534,0.3477954000234604,KL-Cov,3b,50
18.125,0.32072240114212036,0.3338869029283524,KL-Cov,3b,50
18.224999999999998,0.3294045031070709,0.3098943167924881,KL-Cov,3b,50
18.325,0.35758310556411743,0.29979628026485444,KL-Cov,3b,50
18.425,0.35032641887664795,0.29623635590076447,KL-Cov,3b,50
18.525,0.2522960305213928,0.2957109612226486,KL-Cov,3b,50
18.625,0.3803073465824127,0.30080402016639707,KL-Cov,3b,50
18.725,0.28140750527381897,0.3161279961466789,KL-Cov,3b,50
18.825,0.2889597415924072,0.31786223709583283,KL-Cov,3b,50
18.925,0.23775625228881836,0.3130106383562088,KL-Cov,3b,50
19.025,0.22807523608207703,0.3077353656291962,KL-Cov,3b,50
19.125,0.3648808002471924,0.30953191220760345,KL-Cov,3b,50
19.225,0.4379749596118927,0.3087428194284439,KL-Cov,3b,50
19.325,0.3168504536151886,0.30154755055904386,KL-Cov,3b,50
19.425,0.274575412273407,0.2992728453874588,KL-Cov,3b,50
19.525000000000002,0.24317115545272827,0.29757670253515245,KL-Cov,3b,50
19.625,0.4092215895652771,0.2958298134803772,KL-Cov,3b,50
19.725,0.2718617916107178,0.29703987181186675,KL-Cov,3b,50
19.825,0.2511120140552521,0.29092935800552366,KL-Cov,3b,50
19.925,0.27733591198921204,0.27507712721824645,KL-Cov,3b,50
20.025000000000002,0.2790248394012451,0.2724273109436035,KL-Cov,3b,50
20.125,0.22623665630817413,0.28263273537158967,KL-Cov,3b,50
20.225,0.23790785670280457,0.2837956550717354,KL-Cov,3b,50
20.325,0.2702646255493164,0.2797545912861824,KL-Cov,3b,50
20.424999999999997,0.20766034722328186,0.2761665442585945,KL-Cov,3b,50
20.525,0.26200467348098755,0.275465507209301,KL-Cov,3b,50
20.625,0.4696061611175537,0.27312340319156647,KL-Cov,3b,50
20.724999999999998,0.24217775464057922,0.27991723239421845,KL-Cov,3b,50
20.825,0.3362177312374115,0.28674176633358,KL-Cov,3b,50
20.925,0.25959542393684387,0.2962560039758682,KL-Cov,3b,50
21.025,0.2660863995552063,0.2933004903793335,KL-Cov,3b,50
21.125,0.1933063268661499,0.2983163648843765,KL-Cov,3b,50
21.224999999999998,0.38491785526275635,0.3049175089597702,KL-Cov,3b,50
21.325,0.2990550994873047,0.2958183193206787,KL-Cov,3b,50
21.425,0.4016866683959961,0.29961341619491577,KL-Cov,3b,50
21.525,0.20947635173797607,0.3043434688448906,KL-Cov,3b,50
21.625,0.26712432503700256,0.30517695397138594,KL-Cov,3b,50
21.725,0.3417418599128723,0.3133520510792732,KL-Cov,3b,50
21.825,0.29695531725883484,0.32062202334403994,KL-Cov,3b,50
21.925,0.32526788115501404,0.31943397521972655,KL-Cov,3b,50
22.025,0.41070282459259033,0.317172092795372,KL-Cov,3b,50
22.125,0.2548946142196655,0.3120401304960251,KL-Cov,3b,50
22.225,0.391581654548645,0.31885385751724243,KL-Cov,3b,50
22.325,0.29226377606391907,0.3315218085050583,KL-Cov,3b,50
22.425,0.33431926369667053,0.3306511491537094,KL-Cov,3b,50
22.525000000000002,0.28559619188308716,0.3323229491710663,KL-Cov,3b,50
22.625,0.3133610486984253,0.3382904326915741,KL-Cov,3b,50
22.725,0.30900341272354126,0.3370810282230377,KL-Cov,3b,50
22.825,0.4446723461151123,0.33425615191459657,KL-Cov,3b,50
22.925,0.31375443935394287,0.326543350815773,KL-Cov,3b,50
23.025000000000002,0.30988964438438416,0.31988968670368195,KL-Cov,3b,50
23.125,0.38573575019836426,0.3140241339802742,KL-Cov,3b,50
23.225,0.4140247106552124,0.31586662262678145,KL-Cov,3b,50
23.325000000000003,0.25476551055908203,0.32249813467264177,KL-Cov,3b,50
23.425,0.27074891328811646,0.31997227102518083,KL-Cov,3b,50
23.525,0.23240000009536743,0.3069109532237053,KL-Cov,3b,50
23.625,0.23764003813266754,0.2988727670907974,KL-Cov,3b,50
23.724999999999998,0.2861378788948059,0.30376186192035676,KL-Cov,3b,50
23.825,0.42443546652793884,0.3020510867238045,KL-Cov,3b,50
23.925,0.2843804359436035,0.28662807404994967,KL-Cov,3b,50
24.025,0.26160338521003723,0.2793122667074204,KL-Cov,3b,50
24.125,0.20543351769447327,0.2783650016784668,KL-Cov,3b,50
24.224999999999998,0.3669462203979492,0.2816839224100113,KL-Cov,3b,50
24.325,0.38623547554016113,0.2975430577993393,KL-Cov,3b,50
24.425,0.22455085813999176,0.3016500023007393,KL-Cov,3b,50
24.525,0.18225282430648804,0.2952605840563774,KL-Cov,3b,50
24.625,0.2665402293205261,0.2908325749635696,KL-Cov,3b,50
24.725,0.22077521681785583,0.29516436636447907,KL-Cov,3b,50
24.825,0.47206398844718933,0.3032059046626091,KL-Cov,3b,50
24.925,0.32290640473365784,0.2996804490685463,KL-Cov,3b,50
25.025,0.3311362862586975,0.2927519053220749,KL-Cov,3b,50
25.124999999999996,0.24665874242782593,0.28894229054450987,KL-Cov,3b,50
25.224999999999998,0.3164035975933075,0.29340445339679716,KL-Cov,3b,50
25.324999999999996,0.33711904287338257,0.2922740541398525,KL-Cov,3b,50
25.424999999999997,0.26745671033859253,0.31785063549876214,KL-Cov,3b,50
25.525,0.32954278588294983,0.3089891122281551,KL-Cov,3b,50
25.624999999999996,0.18974049389362335,0.3151407907903194,KL-Cov,3b,50
25.724999999999998,0.2999211251735687,0.33596660658717153,KL-Cov,3b,50
25.825,0.09405645728111267,0.3397128440439701,KL-Cov,3b,50
25.924999999999997,0.6428439617156982,0.331797464042902,KL-Cov,3b,50
26.025,0.27912431955337524,0.30996918365359305,KL-Cov,3b,50
26.125,0.35786792635917664,0.3075038658082485,KL-Cov,3b,50
26.224999999999998,0.6759758591651917,0.3065919290482998,KL-Cov,3b,50
26.325,0.33056825399398804,0.311602533608675,KL-Cov,3b,50
26.424999999999997,0.2663143575191498,0.3127408717572689,KL-Cov,3b,50
26.525,0.0,0.32040651127696035,KL-Cov,3b,50
26.625,0.23485349118709564,0.30710142850875854,KL-Cov,3b,50
26.724999999999998,0.3100232183933258,0.3031825584173202,KL-Cov,3b,50
26.825,0.27885228395462036,0.29782869458198546,KL-Cov,3b,50
26.924999999999997,0.31279444694519043,0.2726834833621979,KL-Cov,3b,50
27.025,0.20867666602134705,0.25800792664289474,KL-Cov,3b,50
27.125,0.3396747410297394,0.25418146878480913,KL-Cov,3b,50
27.224999999999998,0.33986979722976685,0.27695381551980974,KL-Cov,3b,50
27.325,0.26430606842041016,0.28012099623680115,KL-Cov,3b,50
27.425,0.29226598143577576,0.27522644817829134,KL-Cov,3b,50
27.525,0.25077834725379944,0.2747788834571838,KL-Cov,3b,50
27.625,0.180695578455925,0.276377871632576,KL-Cov,3b,50
27.725,0.3965075612068176,0.2811711922287941,KL-Cov,3b,50
27.825,0.21513631939888,0.2738987049460411,KL-Cov,3b,50
27.925,0.21779616177082062,0.2692425188422203,KL-Cov,3b,50
28.025,0.2671556770801544,0.2691085198521614,KL-Cov,3b,50
28.125,0.3232323229312897,0.2517299541831017,KL-Cov,3b,50
28.225,0.3247389793395996,0.25415701597929,KL-Cov,3b,50
28.325,0.20460659265518188,0.265129913687706,KL-Cov,3b,50
28.425,0.2503126859664917,0.2626560801267624,KL-Cov,3b,50
28.525,0.3758574426174164,0.27144907146692276,KL-Cov,3b,50
28.625,0.0,0.28121141850948334,KL-Cov,3b,50
28.725,0.27219855785369873,0.2816599714756012,KL-Cov,3b,50
28.825,0.350175678730011,0.2767566579580307,KL-Cov,3b,50
28.925,0.2909389138221741,0.27149714171886447,KL-Cov,3b,50
29.025000000000002,0.3733321726322174,0.27423936694860457,KL-Cov,3b,50
29.125,0.3639207184314728,0.2771035870909691,KL-Cov,3b,50
29.225,0.26605430245399475,0.26681982666254045,KL-Cov,3b,50
29.325000000000003,0.24518194794654846,0.27703489392995834,KL-Cov,3b,50
29.425,0.25797730684280396,0.279472995698452,KL-Cov,3b,50
29.525000000000002,0.2604559361934662,0.2706456285715103,KL-Cov,3b,50
29.625,0.29293107986450195,0.26829553842544557,KL-Cov,3b,50
29.725,0.21570073068141937,0.2620031970739365,KL-Cov,3b,50
29.825000000000003,0.2136140763759613,0.25037358701229095,KL-Cov,3b,50
29.925,0.24477028846740723,0.24866874784231185,KL-Cov,3b,50
30.025000000000002,0.20451435446739197,0.24831961393356322,KL-Cov,3b,50
30.125,0.26880091428756714,0.25422259122133256,KL-Cov,3b,50
30.225,0.29926130175590515,0.25674551784992217,KL-Cov,3b,50
30.325000000000003,0.19909557700157166,0.24866179645061492,KL-Cov,3b,50
30.425,0.2858840823173523,0.24815863072872163,KL-Cov,3b,50
30.525000000000002,0.2184387892484665,0.2495925784111023,KL-Cov,3b,50
30.625000000000004,0.32723698019981384,0.24877173483371734,KL-Cov,3b,50
30.725,0.3310598134994507,0.2609715536236763,KL-Cov,3b,50
30.825000000000003,0.17223308980464935,0.2602305954694748,KL-Cov,3b,50
30.925000000000004,0.22072181105613708,0.25610480815172193,KL-Cov,3b,50
31.025000000000002,0.2545759677886963,0.2558054262399673,KL-Cov,3b,50
31.125000000000004,0.1658729612827301,0.2528158980607986,KL-Cov,3b,50
31.225,0.40812718868255615,0.2562954032421112,KL-Cov,3b,50
31.324999999999996,0.24338677525520325,0.24702231466770172,KL-Cov,3b,50
31.424999999999997,0.24362652003765106,0.24196036517620087,KL-Cov,3b,50
31.525,0.2281854897737503,0.24558152735233307,KL-Cov,3b,50
31.624999999999996,0.19550655782222748,0.24565747022628784,KL-Cov,3b,50
31.724999999999998,0.3192517161369324,0.2378625437617302,KL-Cov,3b,50
31.825,0.15637685358524323,0.24221874713897706,KL-Cov,3b,50
31.924999999999997,0.2681247889995575,0.23453541040420534,KL-Cov,3b,50
32.025,0.26326438784599304,0.23086700052022935,KL-Cov,3b,50
32.125,0.24072161316871643,0.2255556845664978,KL-Cov,3b,50
32.225,0.1184568852186203,0.2190942245721817,KL-Cov,3b,50
32.324999999999996,0.24013210833072662,0.22313338220119477,KL-Cov,3b,50
32.425,0.2510966658592224,0.21981795907020568,KL-Cov,3b,50
32.525,0.25315606594085693,0.22216164499521254,KL-Cov,3b,50
32.625,0.19744451344013214,0.21994259029626848,KL-Cov,3b,50
32.725,0.11593858897686005,0.22782944947481154,KL-Cov,3b,50
32.824999999999996,0.25676149129867554,0.2343712043762207,KL-Cov,3b,50
32.925,0.24650359153747559,0.24212698340415956,KL-Cov,3b,50
33.025,0.24823567271232605,0.24774958014488221,KL-Cov,3b,50
33.125,0.16157197952270508,0.24804694831371307,KL-Cov,3b,50
33.225,0.362618625164032,0.2558593326807022,KL-Cov,3b,50
33.324999999999996,0.3611814081668854,0.257478349506855,KL-Cov,3b,50
33.425,0.22526904940605164,0.2753072375059128,KL-Cov,3b,50
33.525,0.30480462312698364,0.29374505430459974,KL-Cov,3b,50
33.625,0.20341050624847412,0.29742146223783494,KL-Cov,3b,50
33.725,0.39818650484085083,0.29925128698349,KL-Cov,3b,50
33.825,0.20470187067985535,0.3058569973707199,KL-Cov,3b,50
33.925,0.3117891252040863,0.2979953148961067,KL-Cov,3b,50
34.025,0.5022081136703491,0.2884152254462242,KL-Cov,3b,50
34.125,0.30482205748558044,0.29963724881410597,KL-Cov,3b,50
34.225,0.26770707964897156,0.30774916112422945,KL-Cov,3b,50
34.325,0.2802489697933197,0.3091850689053535,KL-Cov,3b,50
34.425,0.2218119353055954,0.30106421411037443,KL-Cov,3b,50
34.525,0.19379347562789917,0.29383459746837615,KL-Cov,3b,50
34.625,0.38709503412246704,0.28725007534027097,KL-Cov,3b,50
34.725,0.43684518337249756,0.2716277766227722,KL-Cov,3b,50
34.825,0.2363971322774887,0.2609254914522171,KL-Cov,3b,50
34.925,0.2777593731880188,0.25410405576229095,KL-Cov,3b,50
35.025,0.15648259222507477,0.2512056231498718,KL-Cov,3b,50
35.125,0.18068745732307434,0.2569821935892105,KL-Cov,3b,50
35.225,0.26814740896224976,0.26795506417751314,KL-Cov,3b,50
35.325,0.23305043578147888,0.2620389324426651,KL-Cov,3b,50
35.425000000000004,0.18154145777225494,0.24121226966381074,KL-Cov,3b,50
35.525,0.22322823107242584,0.23420073628425597,KL-Cov,3b,50
35.625,0.2955506145954132,0.2286804983019829,KL-Cov,3b,50
35.725,0.3495289981365204,0.23435783505439758,KL-Cov,3b,50
35.825,0.30446934700012207,0.23428311556577683,KL-Cov,3b,50
35.925000000000004,0.1496286392211914,0.2298288154602051,KL-Cov,3b,50
36.025,0.20877963304519653,0.2274137982726097,KL-Cov,3b,50
36.125,0.1699768602848053,0.23155585467815398,KL-Cov,3b,50
36.225,0.28804224729537964,0.2328599551320076,KL-Cov,3b,50
36.325,0.16956813633441925,0.226743266582489,KL-Cov,3b,50
36.425000000000004,0.18757931888103485,0.21887338191270828,KL-Cov,3b,50
36.525,0.1986837089061737,0.21795654326677322,KL-Cov,3b,50
36.625,0.2481159269809723,0.2209552276134491,KL-Cov,3b,50
36.725,0.2386772483587265,0.22400166779756547,KL-Cov,3b,50
36.825,0.19858548045158386,0.23070259302854537,KL-Cov,3b,50
36.925000000000004,0.20625805854797363,0.23677153408527374,KL-Cov,3b,50
37.025000000000006,0.3306499719619751,0.2390774083137512,KL-Cov,3b,50
37.125,0.2231523096561432,0.23874178737401963,KL-Cov,3b,50
37.225,0.23268233239650726,0.2363892090320587,KL-Cov,3b,50
37.325,0.22807343304157257,0.23408567845821382,KL-Cov,3b,50
37.425000000000004,0.36428797245025635,0.23636859387159348,KL-Cov,3b,50
37.525,0.2417145073413849,0.23696775406599044,KL-Cov,3b,50
37.625,0.1843348741531372,0.2359039816260338,KL-Cov,3b,50
37.724999999999994,0.1615319699048996,0.2271288001537323,KL-Cov,3b,50
37.824999999999996,0.18113583326339722,0.2225175005197525,KL-Cov,3b,50
37.925,0.28504857420921326,0.21100415274500847,KL-Cov,3b,50
38.025,0.22312654554843903,0.20309049487113953,KL-Cov,3b,50
38.125,0.19610373675823212,0.191052063703537,KL-Cov,3b,50
38.224999999999994,0.17605379223823547,0.18711289316415786,KL-Cov,3b,50
38.324999999999996,0.2312827706336975,0.19477399438619614,KL-Cov,3b,50
38.425,0.07628822326660156,0.20044830113649367,KL-Cov,3b,50
38.525,0.11650270968675613,0.20709581553936005,KL-Cov,3b,50
38.625,0.1755949705839157,0.20339299231767655,KL-Cov,3b,50
38.725,0.19242002069950104,0.19078535817563533,KL-Cov,3b,50
38.824999999999996,0.3154755234718323,0.18804547987878323,KL-Cov,3b,50
38.925,0.23228958249092102,0.19228891842067242,KL-Cov,3b,50
39.025,0.2570030093193054,0.1979075589030981,KL-Cov,3b,50
39.125,0.26551058888435364,0.21200856603682042,KL-Cov,3b,50
39.225,0.05708219110965729,0.22127701856195928,KL-Cov,3b,50
39.324999999999996,0.15114723145961761,0.22887154035270213,KL-Cov,3b,50
39.425,0.21936842799186707,0.23731243722140788,KL-Cov,3b,50
39.525,0.2776210606098175,0.2375932591408491,KL-Cov,3b,50
39.625,0.3169928789138794,0.23752907924354077,KL-Cov,3b,50
39.725,0.21526336669921875,0.235130300745368,KL-Cov,3b,50
39.825,0.2439350187778473,0.23592560134828092,KL-Cov,3b,50
39.925,0.2939443588256836,0.24652036257088183,KL-Cov,3b,50
40.025,0.2954731285572052,0.24130026280879974,KL-Cov,3b,50
40.125,0.26678580045700073,0.24013638794422149,KL-Cov,3b,50
40.225,0.20869693160057068,0.22185505867004396,KL-Cov,3b,50
40.325,0.2564277946949005,0.210531610250473,KL-Cov,3b,50
40.425,0.32251766324043274,0.20957762598991395,KL-Cov,3b,50
40.525,0.0,0.2068893575668335,KL-Cov,3b,50
40.625,0.2503662705421448,0.20808863520622253,KL-Cov,3b,50
40.725,0.0,0.2096005293726921,KL-Cov,3b,50
40.825,0.13884863257408142,0.20148837596178054,KL-Cov,3b,50
40.925,0.24473179876804352,0.20146858274936677,KL-Cov,3b,50
41.025,0.17934584617614746,0.204021572470665,KL-Cov,3b,50
41.125,0.27353179454803467,0.1996052485704422,KL-Cov,3b,50
41.225,0.3638290762901306,0.21078867673873902,KL-Cov,3b,50
41.325,0.16179721057415009,0.215304756462574,KL-Cov,3b,50
41.425,0.20354987680912018,0.23016950219869614,KL-Cov,3b,50
41.525,0.28062933683395386,0.24112748682498933,KL-Cov,3b,50
41.625,0.26327186822891235,0.25105315387248994,KL-Cov,3b,50
41.725,0.21346819400787354,0.2708356463909149,KL-Cov,3b,50
41.825,0.24015571177005768,0.2698762944340706,KL-Cov,3b,50
41.925000000000004,0.2561839818954468,0.2592009350657463,KL-Cov,3b,50
42.025,0.22587475180625916,0.26405822932720185,KL-Cov,3b,50
42.125,0.28776854276657104,0.269510794878006,KL-Cov,3b,50
42.225,0.5050180554389954,0.2680229306221008,KL-Cov,3b,50
42.325,0.2548077702522278,0.27614153891801835,KL-Cov,3b,50
42.425000000000004,0.1877853274345398,0.27480402767658235,KL-Cov,3b,50
42.525,0.26816409826278687,0.27887751191854476,KL-Cov,3b,50
42.625,0.28858044743537903,0.28011380016803744,KL-Cov,3b,50
42.725,0.1804511845111847,0.2778967410326004,KL-Cov,3b,50
42.825,0.4306306540966034,0.2748394611477852,KL-Cov,3b,50
42.925000000000004,0.18541057407855988,0.2587366411089897,KL-Cov,3b,50
43.025000000000006,0.2825270891189575,0.2586414352059364,KL-Cov,3b,50
43.125,0.29131144285202026,0.2663572724163532,KL-Cov,3b,50
43.225,0.19616052508354187,0.25472800344228747,KL-Cov,3b,50
43.325,0.2349686324596405,0.24407924026250838,KL-Cov,3b,50
43.425000000000004,0.23386484384536743,0.24527348399162294,KL-Cov,3b,50
43.525000000000006,0.2984906733036041,0.23423390090465546,KL-Cov,3b,50
43.625,0.36979421973228455,0.23285208523273468,KL-Cov,3b,50
43.725,0.09517223387956619,0.22920539051294328,KL-Cov,3b,50
43.824999999999996,0.12706880271434784,0.22016166895627975,KL-Cov,3b,50
43.925,0.21993573009967804,0.21457511365413665,KL-Cov,3b,50
44.025,0.2299043834209442,0.21025000691413878,KL-Cov,3b,50
44.125,0.23187097907066345,0.2121520972251892,KL-Cov,3b,50
44.224999999999994,0.22176578640937805,0.22085044145584107,KL-Cov,3b,50
44.324999999999996,0.185723215341568,0.2232469853758812,KL-Cov,3b,50
44.425,0.14885976910591125,0.229296894967556,KL-Cov,3b,50
44.525,0.15598255395889282,0.2380865466594696,KL-Cov,3b,50
44.625,0.21842920780181885,0.23832878112792968,KL-Cov,3b,50
44.725,0.37847039103507996,0.23855186074972154,KL-Cov,3b,50
44.824999999999996,0.4312605857849121,0.23367016315460204,KL-Cov,3b,50
44.925,0.23746652901172638,0.2284480145573616,KL-Cov,3b,50
45.025,0.2438858449459076,0.2296104210615158,KL-Cov,3b,50
45.125,0.184545636177063,0.232913476228714,KL-Cov,3b,50
45.225,0.24696604907512665,0.2405900901556015,KL-Cov,3b,50
45.324999999999996,0.18077312409877777,0.23773772686719893,KL-Cov,3b,50
45.425,0.1379319131374359,0.22276200503110885,KL-Cov,3b,50
45.525,0.2210393100976944,0.2037460720539093,KL-Cov,3b,50
45.625,0.1727614402770996,0.19851220965385438,KL-Cov,3b,50
45.725,0.2745666205883026,0.2006320172548294,KL-Cov,3b,50
45.824999999999996,0.17397037148475647,0.20548579841852188,KL-Cov,3b,50
45.925,0.14334462583065033,0.21095829606056213,KL-Cov,3b,50
46.025,0.1719103753566742,0.2119071826338768,KL-Cov,3b,50
46.125,0.20088158547878265,0.21251303911209107,KL-Cov,3b,50
46.225,0.27916404604911804,0.20816043227910996,KL-Cov,3b,50
46.325,0.23834840953350067,0.2036580780148506,KL-Cov,3b,50
46.425,0.32378697395324707,0.18781568706035615,KL-Cov,3b,50
46.525,0.2246837615966797,0.18770293712615968,KL-Cov,3b,50
46.625,0.16251760721206665,0.18954488188028334,KL-Cov,3b,50
46.725,0.13704653084278107,0.1929571008682251,KL-Cov,3b,50
46.825,0.1719435453414917,0.2001645088195801,KL-Cov,3b,50
46.925,0.0,0.19436223834753036,KL-Cov,3b,50
47.025,0.20523257553577423,0.18983833104372025,KL-Cov,3b,50
47.125,0.1750217229127884,0.18074100822210312,KL-Cov,3b,50
47.225,0.1709304302930832,0.1738591730594635,KL-Cov,3b,50
47.325,0.31701502203941345,0.17451156735420226,KL-Cov,3b,50
47.425,0.18535517156124115,0.17612125217914582,KL-Cov,3b,50
47.525,0.18785297870635986,0.17764534175395966,KL-Cov,3b,50
47.625,0.20058169960975647,0.1958508801460266,KL-Cov,3b,50
47.725,0.15268830955028534,0.19576095044612885,KL-Cov,3b,50
47.825,0.19154536724090576,0.18540857911109923,KL-Cov,3b,50
47.925000000000004,0.16867895424365997,0.18791102468967438,KL-Cov,3b,50
48.025,0.1457817256450653,0.17973625659942627,KL-Cov,3b,50
48.125,0.2917235195636749,0.17817205786705018,KL-Cov,3b,50
48.225,0.20405170321464539,0.18486515194177627,KL-Cov,3b,50
48.325,0.0,0.19629667848348617,KL-Cov,3b,50
48.425000000000004,0.212821364402771,0.2100887429714203,KL-Cov,3b,50
48.525,0.17626291513442993,0.2119492471218109,KL-Cov,3b,50
48.625,0.1822209358215332,0.21637666434049607,KL-Cov,3b,50
48.725,0.2472272366285324,0.22557120621204377,KL-Cov,3b,50
48.825,0.32492759823799133,0.22287781327962874,KL-Cov,3b,50
48.925000000000004,0.3811543583869934,0.2249551710486412,KL-Cov,3b,50
49.025,0.20487326383590698,0.2439883181452751,KL-Cov,3b,50
49.125,0.21614810824394226,0.2590815046429634,KL-Cov,3b,50
49.225,0.28524327278137207,0.26933382242918014,KL-Cov,3b,50
49.325,0.21345916390419006,0.2733089676499367,KL-Cov,3b,50
49.425000000000004,0.2457324117422104,0.2805443599820137,KL-Cov,3b,50
49.525000000000006,0.27081048488616943,0.26241371005773545,KL-Cov,3b,50
49.625,0.3409799039363861,0.2684903702139854,KL-Cov,3b,50
49.725,0.36061108112335205,0.3030474823713303,KL-Cov,3b,50
49.825,0.16387103497982025,0.31421800076961515,KL-Cov,3b,50
49.925000000000004,0.43082770705223083,0.32228577256202695,KL-Cov,3b,50
50.025,0.0,0.34100538194179536,KL-Cov,3b,50
50.125,0.32892873883247375,0.367660091817379,KL-Cov,3b,50
50.224999999999994,0.7901502847671509,0.3771901589632034,KL-Cov,3b,50
50.324999999999996,0.3497375547885895,0.37960587978363036,KL-Cov,3b,50
50.425,0.35198450088500977,0.37645899534225463,KL-Cov,3b,50
50.525,0.4118286371231079,0.36592007607221605,KL-Cov,3b,50
50.625,0.6302499771118164,0.36164191603660584,KL-Cov,3b,50
50.724999999999994,0.4026792049407959,0.37518613040447235,KL-Cov,3b,50
50.824999999999996,0.3314841091632843,0.38414129614830017,KL-Cov,3b,50
50.925,0.425113320350647,0.36341169714927674,KL-Cov,3b,50
51.025,0.0,0.35888651847839353,KL-Cov,3b,50
51.125,0.3294549286365509,0.3652404469251633,KL-Cov,3b,50
51.225,0.25661781430244446,0.3727864468097687,KL-Cov,3b,50
51.324999999999996,0.3391602039337158,0.34586635589599607,KL-Cov,3b,50
51.425,0.41837626695632935,0.33686777532100676,KL-Cov,3b,50
51.525,0.41051673889160156,0.3560449504852295,KL-Cov,3b,50
51.625,0.3814849853515625,0.3783891451358795,KL-Cov,3b,50
51.725,0.5780936479568481,0.3992255449295044,KL-Cov,3b,50
51.824999999999996,0.22342994809150696,0.4117576748132706,KL-Cov,3b,50
51.925,0.2875164747238159,0.4135924118757248,KL-Cov,3b,50
52.025,0.5275626182556152,0.42335487365722657,KL-Cov,3b,50
52.125,0.7972450256347656,0.41486695379018784,KL-Cov,3b,50
52.225,0.3375636637210846,0.40105854362249377,KL-Cov,3b,50
52.325,0.4616618752479553,0.39021852016448977,KL-Cov,3b,50
52.425,0.23788291215896606,0.37154999524354937,KL-Cov,3b,50
52.525,0.48573851585388184,0.3660154885053635,KL-Cov,3b,50
52.625,0.30958428978919983,0.363735239803791,KL-Cov,3b,50
52.725,0.24185068905353546,0.34466834127902984,KL-Cov,3b,50
52.825,0.2328280359506607,0.3040890276432037,KL-Cov,3b,50
52.925,0.3144991397857666,0.28772914499044416,KL-Cov,3b,50
53.025,0.24442805349826813,0.2754244038462639,KL-Cov,3b,50
53.125,0.25011444091796875,0.2778341469168663,KL-Cov,3b,50
53.225,0.23311647772789001,0.2586511504650116,KL-Cov,3b,50
53.325,0.21011798083782196,0.24647825568914414,KL-Cov,3b,50
53.425,0.24770526587963104,0.23813206523656846,KL-Cov,3b,50
53.525,0.24360331892967224,0.23164661526679992,KL-Cov,3b,50
53.625,0.3716641068458557,0.22041985690593718,KL-Cov,3b,50
53.725,0.17049533128738403,0.21115100592374803,KL-Cov,3b,50
53.825,0.21728019416332245,0.20658359050750733,KL-Cov,3b,50
53.925,0.15443652868270874,0.20491505444049835,KL-Cov,3b,50
54.025,0.15205596387386322,0.20809365332126617,KL-Cov,3b,50
54.125,0.16063342988491058,0.204232577085495,KL-Cov,3b,50
54.225,0.1301332414150238,0.1999513953924179,KL-Cov,3b,50
54.325,0.18506470322608948,0.18826520547270775,KL-Cov,3b,50
54.425000000000004,0.191768079996109,0.1822563548386097,KL-Cov,3b,50
54.525,0.27396008372306824,0.18983254745602607,KL-Cov,3b,50
54.625,0.19347529113292694,0.1908598481118679,KL-Cov,3b,50
54.725,0.17739233374595642,0.19606492385268212,KL-Cov,3b,50
54.825,0.23114418983459473,0.21047888353466987,KL-Cov,3b,50
54.925000000000004,0.08180872350931168,0.22774123504757882,KL-Cov,3b,50
55.025,0.33944231271743774,0.22659580931067466,KL-Cov,3b,50
55.125,0.18054968118667603,0.22800217792391778,KL-Cov,3b,50
55.225,0.18736889958381653,0.22623463436961175,KL-Cov,3b,50
55.325,0.30926910042762756,0.23097595170140267,KL-Cov,3b,50
55.425000000000004,0.4292062520980835,0.22749110862612723,KL-Cov,3b,50
55.525000000000006,0.14033597707748413,0.22356419816613196,KL-Cov,3b,50
55.625,0.20995543897151947,0.23501497238874436,KL-Cov,3b,50
55.725,0.20266978442668915,0.23381992638111115,KL-Cov,3b,50
55.825,0.3175768256187439,0.2346923169493675,KL-Cov,3b,50
55.925000000000004,0.13799376785755157,0.23400144457817076,KL-Cov,3b,50
56.025000000000006,0.13742029666900635,0.224721599817276,KL-Cov,3b,50
56.125,0.2610553205013275,0.20621224582195283,KL-Cov,3b,50
56.225,0.26419785618782043,0.20238480538129808,KL-Cov,3b,50
56.325,0.24821273982524872,0.20125972032546996,KL-Cov,3b,50
56.425000000000004,0.1828525960445404,0.1968706241250038,KL-Cov,3b,50
56.525000000000006,0.16024130582809448,0.19080045074224472,KL-Cov,3b,50
56.625,0.17082881927490234,0.20581230372190476,KL-Cov,3b,50
56.725,0.15436910092830658,0.22864233791828156,KL-Cov,3b,50
56.825,0.19003114104270935,0.2311986604332924,KL-Cov,3b,50
56.925000000000004,0.14238648116588593,0.22243960201740265,KL-Cov,3b,50
57.025000000000006,0.1712649017572403,0.2167124879360199,KL-Cov,3b,50
57.125,0.3380284309387207,0.21472582161426546,KL-Cov,3b,50
57.225,0.46473395824432373,0.2052868363261223,KL-Cov,3b,50
57.325,0.30042049288749695,0.20884900897741318,KL-Cov,3b,50
57.425000000000004,0.15145674347877502,0.21664446949958802,KL-Cov,3b,50
57.525000000000006,0.16357412934303284,0.21828197956085205,KL-Cov,3b,50
57.62500000000001,0.23256254196166992,0.221265709400177,KL-Cov,3b,50
57.725,0.0,0.2258394828438759,KL-Cov,3b,50
57.825,0.19181106984615326,0.21997457921504973,KL-Cov,3b,50
57.925000000000004,0.2708474099636078,0.2046719652414322,KL-Cov,3b,50
58.025000000000006,0.20776599645614624,0.1939796817302704,KL-Cov,3b,50
58.12500000000001,0.18070663511753082,0.19161102205514907,KL-Cov,3b,50
58.225,0.22299905121326447,0.18552031487226486,KL-Cov,3b,50
58.325,0.21530269086360931,0.17176974564790726,KL-Cov,3b,50
58.425000000000004,0.2491357922554016,0.17990422248840332,KL-Cov,3b,50
58.525000000000006,0.21938782930374146,0.17870936140418053,KL-Cov,3b,50
58.62500000000001,0.1732601821422577,0.17248410269618034,KL-Cov,3b,50
58.72500000000001,0.1121002584695816,0.17300497695803643,KL-Cov,3b,50
58.825,0.0,0.17565854802727698,KL-Cov,3b,50
58.925000000000004,0.17264911532402039,0.17300717577338218,KL-Cov,3b,50
59.025000000000006,0.12033990025520325,0.16822071447968484,KL-Cov,3b,50
59.12500000000001,0.15547849237918854,0.17159775778651237,KL-Cov,3b,50
59.22500000000001,0.23100771009922028,0.18682518914341928,KL-Cov,3b,50
59.325,0.22996793687343597,0.18847310826182365,KL-Cov,3b,50
59.425,0.19340795278549194,0.19024621486663817,KL-Cov,3b,50
59.52499999999999,0.1375690996646881,0.20153012827038766,KL-Cov,3b,50
59.62499999999999,0.21737851202487946,0.20195327699184418,KL-Cov,3b,50
59.724999999999994,0.4803522527217865,0.2039375224709511,KL-Cov,3b,50
59.824999999999996,0.2272537797689438,0.2144231094419956,KL-Cov,3b,50
59.925,0.14003212749958038,0.21173644855618476,KL-Cov,3b,50
60.02499999999999,0.17814430594444275,0.20574555352330207,KL-Cov,3b,50
60.12499999999999,0.14364294707775116,0.20626903161406518,KL-Cov,3b,50
60.224999999999994,0.10881366580724716,0.2084269766509533,KL-Cov,3b,50
60.324999999999996,0.3064800500869751,0.20881275370717048,KL-Cov,3b,50
60.425,0.19250629842281342,0.20456260189414024,KL-Cov,3b,50
60.525,0.1352962702512741,0.2028343351185322,KL-Cov,3b,50
60.62499999999999,0.21610498428344727,0.2039288003742695,KL-Cov,3b,50
60.724999999999994,0.19013112783432007,0.20669463708996771,KL-Cov,3b,50
60.824999999999996,0.14260557293891907,0.20980130031704902,KL-Cov,3b,50
60.925,0.3800053298473358,0.2117980456352234,KL-Cov,3b,50
61.025,0.30260130763053894,0.20522176414728166,KL-Cov,3b,50
61.12499999999999,0.16659972071647644,0.2055262729525566,KL-Cov,3b,50
61.224999999999994,0.20084041357040405,0.22334241420030593,KL-Cov,3b,50
61.324999999999996,0.20872178673744202,0.24228188693523406,KL-Cov,3b,50
61.425,0.13363951444625854,0.23755658954381942,KL-Cov,3b,50
61.525,0.1689491868019104,0.23825805127620697,KL-Cov,3b,50
61.625,0.19264280796051025,0.22955907315015792,KL-Cov,3b,50
61.724999999999994,0.3196620047092438,0.2169173440337181,KL-Cov,3b,50
61.824999999999996,0.5326353311538696,0.2206287381052971,KL-Cov,3b,50
61.925,0.1380191594362259,0.2190896013379097,KL-Cov,3b,50
62.025,0.13754360377788544,0.21933652132749556,KL-Cov,3b,50
62.125,0.2416974902153015,0.2195191887021065,KL-Cov,3b,50
62.224999999999994,0.12647482752799988,0.21814441204071044,KL-Cov,3b,50
62.324999999999996,0.27694836258888245,0.21256958097219467,KL-Cov,3b,50
62.425,0.15588629245758057,0.19984076723456382,KL-Cov,3b,50
62.525,0.22817695140838623,0.1750766460597515,KL-Cov,3b,50
62.625,0.15597282350063324,0.1706582798063755,KL-Cov,3b,50
62.724999999999994,0.15144799649715424,0.171261954754591,KL-Cov,3b,50
62.824999999999996,0.11740033328533173,0.1690504841506481,KL-Cov,3b,50
62.925,0.11755120754241943,0.1793316350877285,KL-Cov,3b,50
63.025,0.1602914035320282,0.17530954465270043,KL-Cov,3b,50
63.125,0.19147852063179016,0.18418897315859795,KL-Cov,3b,50
63.224999999999994,0.14607295393943787,0.1928367219865322,KL-Cov,3b,50
63.324999999999996,0.14199309051036835,0.19100123926997184,KL-Cov,3b,50
63.425,0.32431918382644653,0.19386357203125953,KL-Cov,3b,50
63.525,0.16235284507274628,0.20037710145115853,KL-Cov,3b,50
63.625,0.26964953541755676,0.2059849224984646,KL-Cov,3b,50
63.725,0.377294659614563,0.2095630370080471,KL-Cov,3b,50
63.824999999999996,0.1418020874261856,0.20555498868227004,KL-Cov,3b,50
63.925,0.1794136017560959,0.20674829065799713,KL-Cov,3b,50
64.025,0.21765634417533875,0.2075081169605255,KL-Cov,3b,50
64.125,0.1776157170534134,0.19787168890237808,KL-Cov,3b,50
64.225,0.21966952085494995,0.19721513241529465,KL-Cov,3b,50
64.325,0.11905405670404434,0.19400116205215454,KL-Cov,3b,50
64.425,0.1789567470550537,0.1802690863609314,KL-Cov,3b,50
64.525,0.15393856167793274,0.18697581976652144,KL-Cov,3b,50
64.625,0.14945177733898163,0.1886025056242943,KL-Cov,3b,50
64.725,0.18450966477394104,0.18733813285827636,KL-Cov,3b,50
64.825,0.22521264851093292,0.19071653932332994,KL-Cov,3b,50
64.925,0.13356927037239075,0.19273900359869003,KL-Cov,3b,50
65.025,0.31542253494262695,0.19752659395337105,KL-Cov,3b,50
65.125,0.1924336850643158,0.20638853222131728,KL-Cov,3b,50
65.225,0.18338623642921448,0.19745635420083998,KL-Cov,3b,50
65.325,0.21894437074661255,0.19918472185730934,KL-Cov,3b,50
65.425,0.26214057207107544,0.19501064151525496,KL-Cov,3b,50
65.525,0.15035685896873474,0.1943087273836136,KL-Cov,3b,50
65.625,0.3665396571159363,0.2046899089217186,KL-Cov,3b,50
65.725,0.0,0.20266223520040513,KL-Cov,3b,50
65.825,0.1939557045698166,0.20402720659971238,KL-Cov,3b,50
65.925,0.10666336864233017,0.19823386326432227,KL-Cov,3b,50
66.025,0.17376549541950226,0.19393536135554312,KL-Cov,3b,50
66.125,0.3045532703399658,0.1888195352256298,KL-Cov,3b,50
66.225,0.231009840965271,0.19550669178366661,KL-Cov,3b,50
66.325,0.287104994058609,0.18691603913903237,KL-Cov,3b,50
66.425,0.09804727137088776,0.2008002944290638,KL-Cov,3b,50
66.525,0.15721920132637024,0.2011441271007061,KL-Cov,3b,50
66.625,0.15417134761810303,0.20255041122436523,KL-Cov,3b,50
66.725,0.29337990283966064,0.20291827902197837,KL-Cov,3b,50
66.825,0.1736466884613037,0.19550708040595055,KL-Cov,3b,50
66.925,0.3028167486190796,0.19794238582253457,KL-Cov,3b,50
67.025,0.15333250164985657,0.19487936183810234,KL-Cov,3b,50
67.125,0.13877436518669128,0.20411427184939385,KL-Cov,3b,50
67.225,0.16872361302375793,0.2119392830133438,KL-Cov,3b,50
67.325,0.13920526206493378,0.21939124822616576,KL-Cov,3b,50
67.425,0.2980731427669525,0.20843519672751426,KL-Cov,3b,50
67.525,0.2218366265296936,0.210346008092165,KL-Cov,3b,50
67.625,0.2737720012664795,0.2019181726872921,KL-Cov,3b,50
67.72500000000001,0.21968957781791687,0.19651374459266663,KL-Cov,3b,50
67.825,0.30344855785369873,0.1937597581744194,KL-Cov,3b,50
67.925,0.07887989282608032,0.1955000051856041,KL-Cov,3b,50
68.025,0.24417881667613983,0.1983647245168686,KL-Cov,3b,50
68.125,0.17394590377807617,0.1916339388489723,KL-Cov,3b,50
68.22500000000001,0.13629062473773956,0.18696579486131668,KL-Cov,3b,50
68.325,0.08336850255727768,0.18469916969537736,KL-Cov,3b,50
68.425,0.18157508969306946,0.1968538811802864,KL-Cov,3b,50
68.525,0.18728940188884735,0.18964291960000992,KL-Cov,3b,50
68.625,0.1686273217201233,0.19784946262836456,KL-Cov,3b,50
68.72500000000001,0.19108431041240692,0.19415958002209663,KL-Cov,3b,50
68.825,0.15769608318805695,0.19165693178772927,KL-Cov,3b,50
68.925,0.4573121666908264,0.19625248953700067,KL-Cov,3b,50
69.025,0.16864661872386932,0.19588949009776116,KL-Cov,3b,50
69.125,0.2619209289550781,0.19390558704733848,KL-Cov,3b,50
69.22500000000001,0.1646675318479538,0.19077573344111443,KL-Cov,3b,50
69.325,0.13198426365852356,0.19507910922169686,KL-Cov,3b,50
69.425,0.2448716163635254,0.20035172119736672,KL-Cov,3b,50
69.525,0.07780143618583679,0.19942869290709495,KL-Cov,3b,50
69.625,0.1344795972108841,0.18012208119034767,KL-Cov,3b,50
69.72500000000001,0.12654486298561096,0.1726521907746792,KL-Cov,3b,50
69.825,0.20812109112739563,0.1650770528614521,KL-Cov,3b,50
69.925,0.28279539942741394,0.1591820974647999,KL-Cov,3b,50
70.025,0.15933144092559814,0.15990343138575555,KL-Cov,3b,50
70.125,0.14058423042297363,0.15310105979442595,KL-Cov,3b,50
70.22500000000001,0.14444303512573242,0.1510083306580782,KL-Cov,3b,50
70.325,0.15689964592456818,0.15990679748356343,KL-Cov,3b,50
70.42500000000001,0.10425497591495514,0.1721282135695219,KL-Cov,3b,50
70.525,0.14763328433036804,0.16419924549758436,KL-Cov,3b,50
70.625,0.15572601556777954,0.1533998741954565,KL-Cov,3b,50
70.72500000000001,0.060922764241695404,0.1515179278701544,KL-Cov,3b,50
70.825,0.19193682074546814,0.15869678355753422,KL-Cov,3b,50
70.92500000000001,0.350556880235672,0.15627591229975224,KL-Cov,3b,50
71.025,0.07559361308813095,0.15915190555155279,KL-Cov,3b,50
71.125,0.12940770387649536,0.16438532583415508,KL-Cov,3b,50
71.22500000000001,0.12788711488246918,0.16173286207020282,KL-Cov,3b,50
71.325,0.2837279438972473,0.15853462912142277,KL-Cov,3b,50
71.42500000000001,0.08904948085546494,0.1647781266272068,KL-Cov,3b,50
71.525,0.1849045604467392,0.1606081935018301,KL-Cov,3b,50
71.625,0.20801065862178802,0.13791265778243542,KL-Cov,3b,50
71.72500000000001,0.10658405721187592,0.12967687495052815,KL-Cov,3b,50
71.825,0.09324146807193756,0.13271126113831996,KL-Cov,3b,50
71.925,0.17298510670661926,0.13208897553384305,KL-Cov,3b,50
72.02499999999999,0.13058903813362122,0.12343148954212665,KL-Cov,3b,50
72.125,0.035727646201848984,0.12711917839944362,KL-Cov,3b,50
72.225,0.0,0.12663486264646054,KL-Cov,3b,50
72.32499999999999,0.16440626978874207,0.12330017901957036,KL-Cov,3b,50
72.425,0.12153039127588272,0.12242089740931988,KL-Cov,3b,50
72.52499999999999,0.11679380387067795,0.1268059929460287,KL-Cov,3b,50
72.625,0.19599181413650513,0.12626344449818133,KL-Cov,3b,50
72.725,0.1469735950231552,0.12780106849968434,KL-Cov,3b,50
72.82499999999999,0.1769121289253235,0.13835715979337693,KL-Cov,3b,50
72.925,0.11061077564954758,0.15094426825642585,KL-Cov,3b,50
73.02499999999999,0.15299730002880096,0.1572864221036434,KL-Cov,3b,50
73.125,0.14649109542369843,0.1579796440899372,KL-Cov,3b,50
73.225,0.14572034776210785,0.15104348093271255,KL-Cov,3b,50
73.32499999999999,0.20461022853851318,0.14755426466464996,KL-Cov,3b,50
73.425,0.15260043740272522,0.14742931604385376,KL-Cov,3b,50
73.52499999999999,0.2075147032737732,0.1466796389222145,KL-Cov,3b,50
73.625,0.18780282139778137,0.1492406553030014,KL-Cov,3b,50
73.725,0.0,0.15005516335368158,KL-Cov,3b,50
73.825,0.12437967211008072,0.14574772492051125,KL-Cov,3b,50
73.925,0.1560344696044922,0.14911638215184211,KL-Cov,3b,50
74.02499999999999,0.16199399530887604,0.16074962928891182,KL-Cov,3b,50
74.125,0.15460623800754547,0.15102386161684989,KL-Cov,3b,50
74.225,0.17271873354911804,0.14929697439074516,KL-Cov,3b,50
74.325,0.09167531132698059,0.14581914335489274,KL-Cov,3b,50
74.425,0.10189730674028397,0.1526193757355213,KL-Cov,3b,50
74.52499999999999,0.44606149196624756,0.1593970000743866,KL-Cov,3b,50
74.625,0.0,0.1566990438103676,KL-Cov,3b,50
74.725,0.17566752433776855,0.15415823817253113,KL-Cov,3b,50
74.825,0.16295236349105835,0.15089055329561232,KL-Cov,3b,50
74.925,0.1085696741938591,0.14938190937042237,KL-Cov,3b,50
75.02499999999999,0.20209306478500366,0.15361175775527955,KL-Cov,3b,50
75.125,0.10675729811191559,0.15989805191755294,KL-Cov,3b,50
75.225,0.1367872655391693,0.1411069844663143,KL-Cov,3b,50
75.325,0.1046081930398941,0.1456654478609562,KL-Cov,3b,50
75.425,0.14873354136943817,0.1467306400835514,KL-Cov,3b,50
75.52499999999999,0.15202130377292633,0.14907951042056083,KL-Cov,3b,50
75.625,0.20295311510562897,0.14843040972948074,KL-Cov,3b,50
75.725,0.10549633204936981,0.14432244673371314,KL-Cov,3b,50
75.825,0.18505677580833435,0.14684593185782432,KL-Cov,3b,50
75.925,0.11961361765861511,0.1459063233435154,KL-Cov,3b,50
76.02499999999999,0.22173002362251282,0.15282116264104842,KL-Cov,3b,50
76.125,0.11609707772731781,0.1561595942080021,KL-Cov,3b,50
76.225,0.10783841460943222,0.15331700220704078,KL-Cov,3b,50
76.325,0.18567834794521332,0.1476711994409561,KL-Cov,3b,50
76.425,0.09018326550722122,0.15180972829461098,KL-Cov,3b,50
76.525,0.19946107268333435,0.151072960793972,KL-Cov,3b,50
76.625,0.1994447559118271,0.1499780809879303,KL-Cov,3b,50
76.725,0.12150304019451141,0.1496005918085575,KL-Cov,3b,50
76.825,0.09805221855640411,0.14695155128836632,KL-Cov,3b,50
76.925,0.18302761018276215,0.1476090095937252,KL-Cov,3b,50
77.025,0.17754574120044708,0.15182795897126197,KL-Cov,3b,50
77.125,0.09119055420160294,0.15609408408403397,KL-Cov,3b,50
77.225,0.21587713062763214,0.15462469756603242,KL-Cov,3b,50
77.325,0.11979105323553085,0.1503860704600811,KL-Cov,3b,50
77.425,0.07841314375400543,0.1596595849096775,KL-Cov,3b,50
77.525,0.23676198720932007,0.16646258249878884,KL-Cov,3b,50
77.625,0.16685588657855988,0.16282725989818572,KL-Cov,3b,50
77.725,0.16975627839565277,0.1550706322491169,KL-Cov,3b,50
77.825,0.1043219044804573,0.14830092906951906,KL-Cov,3b,50
77.925,0.2713311016559601,0.14396651327610016,KL-Cov,3b,50
78.025,0.21265248954296112,0.1456271967291832,KL-Cov,3b,50
78.125,0.11828985810279846,0.14707197844982148,KL-Cov,3b,50
78.225,0.10910873860120773,0.1387833845615387,KL-Cov,3b,50
78.325,0.0,0.13078784793615342,KL-Cov,3b,50
78.425,0.11247216165065765,0.12027023285627365,KL-Cov,3b,50
78.525,0.18182016909122467,0.12174001887440682,KL-Cov,3b,50
78.625,0.11304617673158646,0.11251156821846962,KL-Cov,3b,50
78.725,0.08757612109184265,0.10567492589354516,KL-Cov,3b,50
78.825,0.11232247948646545,0.10552704989910126,KL-Cov,3b,50
78.925,0.0,0.11170544266700745,KL-Cov,3b,50
79.025,0.15097162127494812,0.12425895050168037,KL-Cov,3b,50
79.125,0.10345377027988434,0.13070317596197129,KL-Cov,3b,50
79.225,0.14737138152122498,0.13234967336058617,KL-Cov,3b,50
79.325,0.12465612590312958,0.13133768938481807,KL-Cov,3b,50
79.425,0.18664351105690002,0.12917652390897275,KL-Cov,3b,50
79.525,0.19399002194404602,0.1331579890102148,KL-Cov,3b,50
79.625,0.15407705307006836,0.14518432058393954,KL-Cov,3b,50
79.725,0.19902478158473969,0.14649919472634793,KL-Cov,3b,50
79.825,0.14308518171310425,0.14856601394712926,KL-Cov,3b,50
79.925,0.04174863174557686,0.14794876016676425,KL-Cov,3b,50
80.025,0.14266067743301392,0.14706560783088207,KL-Cov,3b,50
80.125,0.19615107774734497,0.14252047635614873,KL-Cov,3b,50
80.22500000000001,0.12481290847063065,0.13870360918343067,KL-Cov,3b,50
80.325,0.14407548308372498,0.14066492088139057,KL-Cov,3b,50
80.425,0.13096822798252106,0.13818444170057773,KL-Cov,3b,50
80.525,0.12206290662288666,0.13752137251198293,KL-Cov,3b,50
80.625,0.11076374351978302,0.14501801669597625,KL-Cov,3b,50
80.72500000000001,0.12624907493591309,0.1567269480228424,KL-Cov,3b,50
80.825,0.1989389806985855,0.15793060421943664,KL-Cov,3b,50
80.925,0.15643377602100372,0.15736343681812287,KL-Cov,3b,50
81.025,0.1577364206314087,0.15853111505508422,KL-Cov,3b,50
81.125,0.122283935546875,0.1592583727836609,KL-Cov,3b,50
81.22500000000001,0.27792102098464966,0.1557050147652626,KL-Cov,3b,50
81.325,0.22039571404457092,0.15478721871972084,KL-Cov,3b,50
81.425,0.13052742183208466,0.1610269270837307,KL-Cov,3b,50
81.525,0.1506202667951584,0.16588515445590019,KL-Cov,3b,50
81.625,0.1641661375761032,0.1633331961929798,KL-Cov,3b,50
81.72500000000001,0.08043384552001953,0.16425733730196954,KL-Cov,3b,50
81.825,0.07794910669326782,0.1704736514389515,KL-Cov,3b,50
81.925,0.17453786730766296,0.16384753197431565,KL-Cov,3b,50
82.025,0.2782801389694214,0.15691901326179505,KL-Cov,3b,50
82.125,0.13033907115459442,0.15685205787420273,KL-Cov,3b,50
82.22500000000001,0.14976349472999573,0.15473019927740098,KL-Cov,3b,50
82.325,0.22479255497455597,0.15030354857444764,KL-Cov,3b,50
82.425,0.15979893505573273,0.15304472148418427,KL-Cov,3b,50
82.525,0.1437959372997284,0.1565619869530201,KL-Cov,3b,50
82.625,0.1605364829301834,0.1545577450096607,KL-Cov,3b,50
82.72500000000001,0.12776166200637817,0.14533182099461556,KL-Cov,3b,50
82.825,0.0940684974193573,0.14354853108525276,KL-Cov,3b,50
82.92500000000001,0.1399165689945221,0.14458827242255212,KL-Cov,3b,50
83.025,0.12267575412988663,0.14068733051419258,KL-Cov,3b,50
83.125,0.1217297911643982,0.1383620508015156,KL-Cov,3b,50
83.22500000000001,0.13641183078289032,0.14122021213173866,KL-Cov,3b,50
83.325,0.14146733283996582,0.14112789645791055,KL-Cov,3b,50
83.42500000000001,0.15570814907550812,0.1412239046394825,KL-Cov,3b,50
83.525,0.16554854810237885,0.14782291457056998,KL-Cov,3b,50
83.625,0.13243745267391205,0.15487170860171318,KL-Cov,3b,50
83.72500000000001,0.18970803916454315,0.1582481436431408,KL-Cov,3b,50
83.825,0.16503749787807465,0.15910571768879891,KL-Cov,3b,50
83.92500000000001,0.1258014440536499,0.1642315323650837,KL-Cov,3b,50
84.025,0.17082653939723969,0.16779782935976983,KL-Cov,3b,50
84.125,0.22656674683094025,0.16424079433083535,KL-Cov,3b,50
84.22500000000001,0.18775174021720886,0.1612474013864994,KL-Cov,3b,50
84.325,0.11302204430103302,0.15893718287348746,KL-Cov,3b,50
84.425,0.19103862345218658,0.1548123675584793,KL-Cov,3b,50
84.52499999999999,0.21269811689853668,0.15594261825084688,KL-Cov,3b,50
84.625,0.09992486238479614,0.1665116250514984,KL-Cov,3b,50
84.725,0.13081692159175873,0.16796961098909377,KL-Cov,3b,50
84.82499999999999,0.11112813651561737,0.1631746631860733,KL-Cov,3b,50
84.925,0.11527298390865326,0.1694686558842659,KL-Cov,3b,50
85.02499999999999,0.15025442838668823,0.18074430391192436,KL-Cov,3b,50
85.125,0.29036206007003784,0.18216245576739312,KL-Cov,3b,50
85.225,0.19927425682544708,0.181318486481905,KL-Cov,3b,50
85.32499999999999,0.11396011710166931,0.18706961542367936,KL-Cov,3b,50
85.425,0.2679370939731598,0.19005552142858506,KL-Cov,3b,50
85.52499999999999,0.30057641863822937,0.19956573486328125,KL-Cov,3b,50
85.625,0.1892501413822174,0.19898450821638108,KL-Cov,3b,50
85.725,0.18694445490837097,0.20075012668967246,KL-Cov,3b,50
85.82499999999999,0.2271130383014679,0.19472503527998924,KL-Cov,3b,50
85.925,0.11919505149126053,0.19083499863743783,KL-Cov,3b,50
86.02499999999999,0.28320372104644775,0.19293658167123795,KL-Cov,3b,50
86.125,0.09014051407575607,0.1882316093146801,KL-Cov,3b,50
86.225,0.15741512179374695,0.18136270299553872,KL-Cov,3b,50
86.325,0.1808244287967682,0.1796189959347248,KL-Cov,3b,50
86.425,0.17692840099334717,0.1794636718928814,KL-Cov,3b,50
86.52499999999999,0.1631685346364975,0.17678684636950492,KL-Cov,3b,50
86.625,0.15735158324241638,0.17930375277996063,KL-Cov,3b,50
86.725,0.20935854315757751,0.17073119044303894,KL-Cov,3b,50
86.825,0.1988566666841507,0.17125825017690657,KL-Cov,3b,50
86.925,0.18710605800151825,0.17104348227381705,KL-Cov,3b,50
87.02499999999999,0.18096953630447388,0.16809991225600243,KL-Cov,3b,50
87.125,0.19314514100551605,0.16988242879509927,KL-Cov,3b,50
87.225,0.13130128383636475,0.1715697990357876,KL-Cov,3b,50
87.325,0.14481410384178162,0.17656568244099616,KL-Cov,3b,50
87.425,0.14560043811798096,0.17442109540104866,KL-Cov,3b,50
87.52499999999999,0.11498620361089706,0.17206265941262244,KL-Cov,3b,50
87.625,0.21033716201782227,0.1682045890390873,KL-Cov,3b,50
87.725,0.17000357806682587,0.16460229232907295,KL-Cov,3b,50
87.825,0.2401619851589203,0.16016559556126594,KL-Cov,3b,50
87.925,0.16567938029766083,0.1599341067671776,KL-Cov,3b,50
88.02499999999999,0.18155160546302795,0.16199512153863907,KL-Cov,3b,50
88.125,0.1428837776184082,0.17230983674526215,KL-Cov,3b,50
88.225,0.1401916742324829,0.1760325612127781,KL-Cov,3b,50
88.325,0.1283763200044632,0.17655302673578263,KL-Cov,3b,50
88.425,0.15266074240207672,0.17233318373560905,KL-Cov,3b,50
88.52499999999999,0.11834239214658737,0.1674659703671932,KL-Cov,3b,50
88.625,0.31505411863327026,0.16921294137835502,KL-Cov,3b,50
88.725,0.1526755541563034,0.18001020476222038,KL-Cov,3b,50
88.825,0.21843263506889343,0.18393998757004737,KL-Cov,3b,50
88.925,0.11603815108537674,0.18611581906676292,KL-Cov,3b,50
89.025,0.16230221092700958,0.19221385195851326,KL-Cov,3b,50
89.125,0.15945546329021454,0.20174656331539154,KL-Cov,3b,50
89.225,0.34586068987846375,0.20088983967900276,KL-Cov,3b,50
89.325,0.2122870236635208,0.19896941974759103,KL-Cov,3b,50
89.425,0.16865979135036469,0.20440026000142097,KL-Cov,3b,50
89.525,0.1672075092792511,0.20112688943743706,KL-Cov,3b,50
89.625,0.3283529579639435,0.20568345472216606,KL-Cov,3b,50
89.725,0.0803808644413948,0.20529634922742843,KL-Cov,3b,50
89.825,0.22266659140586853,0.20245573222637175,KL-Cov,3b,50
89.925,0.29983752965927124,0.1866074126958847,KL-Cov,3b,50
90.025,0.14384108781814575,0.17188007444143294,KL-Cov,3b,50
90.125,0.21269558370113373,0.1745979070663452,KL-Cov,3b,50
90.225,0.1537516713142395,0.17144096732139588,KL-Cov,3b,50
90.325,0.12130040675401688,0.16082756474614143,KL-Cov,3b,50
90.425,0.13487765192985535,0.15805888488888742,KL-Cov,3b,50
90.525,0.0,0.15249090999364853,KL-Cov,3b,50
90.625,0.24662312865257263,0.14597884178161621,KL-Cov,3b,50
90.725,0.11446145176887512,0.14648539066314697,KL-Cov,3b,50
90.825,0.16826115548610687,0.14791582107543946,KL-Cov,3b,50
90.925,0.11438337713479996,0.1519313022494316,KL-Cov,3b,50
91.025,0.08794612437486649,0.1578521604835987,KL-Cov,3b,50
91.125,0.20482978224754333,0.16304005309939384,KL-Cov,3b,50
91.225,0.1818639636039734,0.1746134938299656,KL-Cov,3b,50
91.325,0.21045935153961182,0.17009932309389114,KL-Cov,3b,50
91.425,0.2236354649066925,0.1687142038345337,KL-Cov,3b,50
91.525,0.20562542974948883,0.17088974207639696,KL-Cov,3b,50
91.625,0.1974107325077057,0.17650400444865227,KL-Cov,3b,50
91.725,0.19409047067165375,0.1807973150908947,KL-Cov,3b,50
91.825,0.13282553851604462,0.17917303398251533,KL-Cov,3b,50
91.925,0.11574489623308182,0.1822112302482128,KL-Cov,3b,50
92.025,0.17254935204982758,0.17773768052458763,KL-Cov,3b,50
92.125,0.21056398749351501,0.17281369015574455,KL-Cov,3b,50
92.225,0.1572524756193161,0.1664592407643795,KL-Cov,3b,50
92.325,0.12166889011859894,0.1684926174581051,KL-Cov,3b,50
92.425,0.2563639283180237,0.16018450066447257,KL-Cov,3b,50
92.525,0.1349695324897766,0.16159336015582085,KL-Cov,3b,50
92.625,0.1847422868013382,0.16281966656446456,KL-Cov,3b,50
92.72500000000001,0.08114379644393921,0.15939035922288894,KL-Cov,3b,50
92.825,0.278857558965683,0.15419871538877486,KL-Cov,3b,50
92.925,0.0633377730846405,0.15414598762989043,KL-Cov,3b,50
93.025,0.17266230285167694,0.1579704174399376,KL-Cov,3b,50
93.125,0.14323370158672333,0.15237158864736558,KL-Cov,3b,50
93.22500000000001,0.1113591343164444,0.15624749660491943,KL-Cov,3b,50
93.325,0.1287902146577835,0.1526287776231766,KL-Cov,3b,50
93.425,0.16131344437599182,0.15648222133517264,KL-Cov,3b,50
93.525,0.19756445288658142,0.14609811544418336,KL-Cov,3b,50
93.625,0.12123026698827744,0.14027437910437585,KL-Cov,3b,50
93.72500000000001,0.24627013504505157,0.14226773858070374,KL-Cov,3b,50
93.825,0.11553958058357239,0.14220698893070222,KL-Cov,3b,50
93.925,0.1625174582004547,0.14529801219701766,KL-Cov,3b,50
94.025,0.13248001039028168,0.14760104238986968,KL-Cov,3b,50
94.125,0.0,0.14875030547380447,KL-Cov,3b,50
94.22500000000001,0.17825718224048615,0.15118275046348573,KL-Cov,3b,50
94.325,0.14743104577064514,0.15102242559194565,KL-Cov,3b,50
94.425,0.15844112634658813,0.14514597311615943,KL-Cov,3b,50
94.525,0.15668269991874695,0.14848201036453246,KL-Cov,3b,50
94.625,0.14177125692367554,0.15039435014128685,KL-Cov,3b,50
94.72500000000001,0.2438616305589676,0.15096567049622536,KL-Cov,3b,50
94.825,0.14261047542095184,0.1614478574693203,KL-Cov,3b,50
94.925,0.1248970478773117,0.16890424326062203,KL-Cov,3b,50
95.025,0.1919143795967102,0.17478955134749413,KL-Cov,3b,50
95.125,0.1838972270488739,0.17474665895104408,KL-Cov,3b,50
95.22500000000001,0.14697405695915222,0.1829037882387638,KL-Cov,3b,50
95.325,0.14829380810260773,0.18842375829815863,KL-Cov,3b,50
95.42500000000001,0.2127811312675476,0.191817776709795,KL-Cov,3b,50
95.525,0.2674211859703064,0.19118318304419518,KL-Cov,3b,50
95.625,0.11266952753067017,0.19222348034381867,KL-Cov,3b,50
95.72500000000001,0.28218936920166016,0.18915273904800414,KL-Cov,3b,50
95.825,0.18953393399715424,0.17601921483874322,KL-Cov,3b,50
95.92500000000001,0.2909839153289795,0.17228034883737564,KL-Cov,3b,50
96.025,0.170572891831398,0.1769556501507759,KL-Cov,3b,50
96.125,0.12859703600406647,0.18139627397060396,KL-Cov,3b,50
96.22500000000001,0.1825789362192154,0.1723856210708618,KL-Cov,3b,50
96.325,0.0,0.1750175276398659,KL-Cov,3b,50
96.42500000000001,0.08722607046365738,0.16994486153125762,KL-Cov,3b,50
96.525,0.17642641067504883,0.1691211199760437,KL-Cov,3b,50
96.625,0.2947573661804199,0.16294346749782562,KL-Cov,3b,50
96.72500000000001,0.12464886903762817,0.16207605868577957,KL-Cov,3b,50
96.825,0.18984101712703705,0.16955116286873817,KL-Cov,3b,50
96.925,0.16728729009628296,0.16449391707777977,KL-Cov,3b,50
97.02499999999999,0.20414337515830994,0.17206487208604812,KL-Cov,3b,50
97.125,0.1976737678050995,0.18197064891457557,KL-Cov,3b,50
97.225,0.16092246770858765,0.18167196422815324,KL-Cov,3b,50
97.32499999999999,0.27662357687950134,0.17318671613931655,KL-Cov,3b,50
97.425,0.10137683898210526,0.17763761132955552,KL-Cov,3b,50
97.52499999999999,0.1199764534831047,0.17934884130954742,KL-Cov,3b,50
97.625,0.20067660510540009,0.17648178488016128,KL-Cov,3b,50
97.725,0.1551985740661621,0.1740594345331192,KL-Cov,3b,50
97.82499999999999,0.13739728927612305,0.1722281387448311,KL-Cov,3b,50
97.925,0.22479388117790222,0.17774498522281645,KL-Cov,3b,50
98.02499999999999,0.21735072135925293,0.17994290113449096,KL-Cov,3b,50
98.125,0.12815424799919128,0.18043735936284067,KL-Cov,3b,50
98.225,0.16464200615882874,0.18551612824201583,KL-Cov,3b,50
98.32499999999999,0.1640479862689972,0.18601630628108978,KL-Cov,3b,50
98.425,0.2125067412853241,0.19106036335229873,KL-Cov,3b,50
98.52499999999999,0.3185963034629822,0.20954857975244523,KL-Cov,3b,50
98.625,0.1429833322763443,0.2169473162293434,KL-Cov,3b,50
98.725,0.17564284801483154,0.21165653377771376,KL-Cov,3b,50
98.825,0.1888689398765564,0.21572897464036941,KL-Cov,3b,50
98.925,0.17898982763290405,0.21727948278188705,KL-Cov,3b,50
99.02499999999999,0.38067930936813354,0.21442766904830932,KL-Cov,3b,50
99.125,0.34874120354652405,0.20485497057437896,KL-Cov,3b,50
99.225,0.13588686287403107,0.18497125059366226,KL-Cov,3b,50
99.325,0.20580625534057617,0.18500178307294846,KL-Cov,3b,50
99.425,0.1878851056098938,0.18866559285290388,KL-Cov,3b,50
99.52499999999999,0.1355256289243698,0.1889336218436559,KL-Cov,3b,50
99.625,0.1073128879070282,0.1896543833540707,KL-Cov,3b,50
99.725,0.0,0.1744453540524921,KL-Cov,3b,50
99.825,0.1758742332458496,0.15235589625257434,KL-Cov,3b,50
99.925,0.22101294994354248,0.14731719267779383,KL-Cov,3b,50
0.025,0.30447810888290405,0.3554758870601654,EP-GRPO,3b,50
0.125,0.49872660636901855,0.36513641476631165,EP-GRPO,3b,50
0.22499999999999998,0.31923237442970276,0.36209133809263055,EP-GRPO,3b,50
0.325,0.38648316264152527,0.3557573419970435,EP-GRPO,3b,50
0.42500000000000004,0.27067792415618896,0.3597752560929554,EP-GRPO,3b,50
0.525,0.3306952714920044,0.36358927620781795,EP-GRPO,3b,50
0.625,0.4469420313835144,0.36508938548516257,EP-GRPO,3b,50
0.7250000000000001,0.36183932423591614,0.3714513349533081,EP-GRPO,3b,50
0.8250000000000001,0.2735997438430786,0.36800786972045896,EP-GRPO,3b,50
0.9249999999999999,0.39239832758903503,0.3694765222072601,EP-GRPO,3b,50
1.0250000000000001,0.4109492301940918,0.37143723249435423,EP-GRPO,3b,50
1.125,0.37838083505630493,0.3768000251054764,EP-GRPO,3b,50
1.225,0.3931986093521118,0.3795528018474579,EP-GRPO,3b,50
1.325,0.41748908162117004,0.3746219229698181,EP-GRPO,3b,50
1.425,0.37566956877708435,0.3776038521528244,EP-GRPO,3b,50
1.525,0.40211209654808044,0.3910618609189987,EP-GRPO,3b,50
1.625,0.3709139823913574,0.39529774367809295,EP-GRPO,3b,50
1.725,0.3529338836669922,0.3960398352146149,EP-GRPO,3b,50
1.825,0.3423423171043396,0.39467884361743927,EP-GRPO,3b,50
1.925,0.3991379141807556,0.39642691433429716,EP-GRPO,3b,50
2.025,0.48286402225494385,0.391376246213913,EP-GRPO,3b,50
2.125,0.40863972902297974,0.38581997275352475,EP-GRPO,3b,50
2.225,0.4371778964996338,0.3801870757341385,EP-GRPO,3b,50
2.325,0.3497559726238251,0.3805676245689392,EP-GRPO,3b,50
2.4250000000000003,0.429649293422699,0.3822053784132004,EP-GRPO,3b,50
2.5250000000000004,0.35699009895324707,0.38668072342872617,EP-GRPO,3b,50
2.625,0.32054901123046875,0.38687244534492493,EP-GRPO,3b,50
2.725,0.3040052056312561,0.3771334528923035,EP-GRPO,3b,50
2.825,0.38795405626296997,0.3693052273988724,EP-GRPO,3b,50
2.9250000000000003,0.3701162338256836,0.3706852102279663,EP-GRPO,3b,50
3.025,0.401805579662323,0.37555368900299074,EP-GRPO,3b,50
3.125,0.39780837297439575,0.36982618749141694,EP-GRPO,3b,50
3.225,0.35620903968811035,0.3735229241847992,EP-GRPO,3b,50
3.325,0.2926323413848877,0.37765788614749907,EP-GRPO,3b,50
3.4250000000000003,0.4387531280517578,0.3761274778842926,EP-GRPO,3b,50
3.5249999999999995,0.4735219180583954,0.37483977496623994,EP-GRPO,3b,50
3.6249999999999996,0.30932438373565674,0.37690186202526094,EP-GRPO,3b,50
3.7249999999999996,0.4231525659561157,0.37445956349372866,EP-GRPO,3b,50
3.8249999999999997,0.416758269071579,0.3723417085409164,EP-GRPO,3b,50
3.925,0.27554604411125183,0.37135122418403627,EP-GRPO,3b,50
4.025,0.3303561508655548,0.37388776242733,EP-GRPO,3b,50
4.125,0.41311925649642944,0.37756092369556427,EP-GRPO,3b,50
4.2250000000000005,0.3607771396636963,0.37033028781414035,EP-GRPO,3b,50
4.324999999999999,0.3719595670700073,0.3694098389148712,EP-GRPO,3b,50
4.425,0.3728497624397278,0.3727836990356445,EP-GRPO,3b,50
4.5249999999999995,0.2984688878059387,0.3720972466468811,EP-GRPO,3b,50
4.625,0.4648621380329132,0.37920071721076964,EP-GRPO,3b,50
4.725,0.39754462242126465,0.38520430386066434,EP-GRPO,3b,50
4.825,0.3037140965461731,0.3814318400621414,EP-GRPO,3b,50
4.925,0.44395771622657776,0.38562614500522613,EP-GRPO,3b,50
5.025,0.41502153873443604,0.3884530848264694,EP-GRPO,3b,50
5.125,0.39402052760124207,0.390904598236084,EP-GRPO,3b,50
5.225,0.4165264368057251,0.39529733180999754,EP-GRPO,3b,50
5.325,0.3160257637500763,0.38871808886528014,EP-GRPO,3b,50
5.425,0.43412643671035767,0.38070520520210266,EP-GRPO,3b,50
5.525,0.4020135998725891,0.38367238342761995,EP-GRPO,3b,50
5.625,0.412042498588562,0.38195648610591887,EP-GRPO,3b,50
5.7250000000000005,0.37756437063217163,0.3734103709459305,EP-GRPO,3b,50
5.825,0.3537534177303314,0.36790728092193603,EP-GRPO,3b,50
5.925,0.3030715584754944,0.3668414610624313,EP-GRPO,3b,50
6.0249999999999995,0.34903883934020996,0.3689283585548401,EP-GRPO,3b,50
6.125,0.41062045097351074,0.3656506079435349,EP-GRPO,3b,50
6.225,0.31876254081726074,0.3644925343990326,EP-GRPO,3b,50
6.325,0.3055535554885864,0.3643471920490265,EP-GRPO,3b,50
6.425,0.4064052402973175,0.3634776842594147,EP-GRPO,3b,50
6.525,0.37140119075775146,0.3639312422275543,EP-GRPO,3b,50
6.625,0.35488247871398926,0.36482421338558196,EP-GRPO,3b,50
6.7250000000000005,0.3878394365310669,0.36673622906208037,EP-GRPO,3b,50
6.825,0.41851505637168884,0.36819569766521454,EP-GRPO,3b,50
6.925000000000001,0.3746838867664337,0.36699352562427523,EP-GRPO,3b,50
7.025,0.3789336085319519,0.37136167705059053,EP-GRPO,3b,50
7.124999999999999,0.3242735266685486,0.3710755425691605,EP-GRPO,3b,50
7.225,0.333698034286499,0.36270283043384555,EP-GRPO,3b,50
7.324999999999999,0.4441801905632019,0.3619916409254074,EP-GRPO,3b,50
7.425,0.3201262056827545,0.3619165486097336,EP-GRPO,3b,50
7.5249999999999995,0.3448539674282074,0.36047311902046203,EP-GRPO,3b,50
7.625,0.41863760352134705,0.36890172004699706,EP-GRPO,3b,50
7.725,0.25507378578186035,0.3669637995958328,EP-GRPO,3b,50
7.825,0.33713003993034363,0.3693546545505524,EP-GRPO,3b,50
7.925,0.3894837498664856,0.376320983171463,EP-GRPO,3b,50
8.025,0.34539780020713806,0.37190955579280854,EP-GRPO,3b,50
8.125,0.5357386469841003,0.37352039813995364,EP-GRPO,3b,50
8.225,0.3564789891242981,0.3688099408149719,EP-GRPO,3b,50
8.325000000000001,0.3438950181007385,0.3599764919281006,EP-GRPO,3b,50
8.425,0.4420546293258667,0.36005297422409055,EP-GRPO,3b,50
8.525,0.3476563096046448,0.35881324887275695,EP-GRPO,3b,50
8.625,0.40320277214050293,0.3578976535797119,EP-GRPO,3b,50
8.725,0.27819129824638367,0.35789434134960174,EP-GRPO,3b,50
8.825,0.28634315729141235,0.3474336576461792,EP-GRPO,3b,50
8.924999999999999,0.30221545696258545,0.3438894641399384,EP-GRPO,3b,50
9.025,0.27953577041625977,0.34072762668132783,EP-GRPO,3b,50
9.125,0.36789262294769287,0.33121592581272125,EP-GRPO,3b,50
9.225,0.35779431462287903,0.3284385538101196,EP-GRPO,3b,50
9.325,0.3525768220424652,0.32925582528114317,EP-GRPO,3b,50
9.425,0.3723752498626709,0.33091681241989135,EP-GRPO,3b,50
9.525,0.31173908710479736,0.33460830986499784,EP-GRPO,3b,50
9.625,0.29498833417892456,0.3360653495788574,EP-GRPO,3b,50
9.725,0.30749934911727905,0.34129117131233216,EP-GRPO,3b,50
9.825000000000001,0.4237028956413269,0.34373692274093626,EP-GRPO,3b,50
9.925,0.32680875062942505,0.34240506231784823,EP-GRPO,3b,50
10.025,0.33776918053627014,0.337728745341301,EP-GRPO,3b,50
10.125,0.3079996109008789,0.34009918570518494,EP-GRPO,3b,50
10.225,0.3409722149372101,0.3497521489858627,EP-GRPO,3b,50
10.325,0.378476083278656,0.35569337964057923,EP-GRPO,3b,50
10.424999999999999,0.3677731454372406,0.36232601463794706,EP-GRPO,3b,50
10.525,0.2699143886566162,0.35243182003498075,EP-GRPO,3b,50
10.625,0.3702728748321533,0.3494718950986862,EP-GRPO,3b,50
10.725,0.47804078459739685,0.3569069880247116,EP-GRPO,3b,50
10.825,0.35573914647102356,0.36301045179367064,EP-GRPO,3b,50
10.925,0.42645710706710815,0.3645496761798859,EP-GRPO,3b,50
11.025,0.2699659764766693,0.3618021333217621,EP-GRPO,3b,50
11.125,0.27303001284599304,0.3615085655450821,EP-GRPO,3b,50
11.225,0.4362766444683075,0.3692682331800461,EP-GRPO,3b,50
11.325000000000001,0.40230342745780945,0.36959214925765993,EP-GRPO,3b,50
11.425,0.3601977825164795,0.36230128347873686,EP-GRPO,3b,50
11.525,0.3286479711532593,0.35550703227519986,EP-GRPO,3b,50
11.625,0.35314396023750305,0.3521700805425644,EP-GRPO,3b,50
11.725,0.4101589620113373,0.3505742609500885,EP-GRPO,3b,50
11.825,0.33589136600494385,0.3508801501989365,EP-GRPO,3b,50
11.924999999999999,0.38953864574432373,0.34231792330741884,EP-GRPO,3b,50
12.025,0.2715539038181305,0.3363955324888229,EP-GRPO,3b,50
12.125,0.39187413454055786,0.33823242127895353,EP-GRPO,3b,50
12.225,0.294068843126297,0.3394281893968582,EP-GRPO,3b,50
12.325,0.2747384309768677,0.33796782195568087,EP-GRPO,3b,50
12.425,0.28019845485687256,0.33148354530334473,EP-GRPO,3b,50
12.525,0.313445121049881,0.33119494557380674,EP-GRPO,3b,50
12.625,0.40556037425994873,0.33020745515823363,EP-GRPO,3b,50
12.725,0.35650497674942017,0.33395282804965976,EP-GRPO,3b,50
12.825000000000001,0.33678126335144043,0.33216561436653136,EP-GRPO,3b,50
12.925,0.3041995167732239,0.33523251354694367,EP-GRPO,3b,50
13.025,0.3458738327026367,0.33914418160915377,EP-GRPO,3b,50
13.125,0.36682018637657166,0.34301551938056946,EP-GRPO,3b,50
13.225000000000001,0.35337501764297485,0.35392385959625244,EP-GRPO,3b,50
13.325000000000001,0.33125853538513184,0.35948621690273286,EP-GRPO,3b,50
13.425,0.36222368478775024,0.35974429607391356,EP-GRPO,3b,50
13.525,0.3402424454689026,0.36072073101997376,EP-GRPO,3b,50
13.625000000000002,0.29286420345306396,0.370781854391098,EP-GRPO,3b,50
13.725000000000001,0.42982304096221924,0.39043173253536223,EP-GRPO,3b,50
13.825000000000001,0.47611138224601746,0.3977090746164322,EP-GRPO,3b,50
13.925,0.38062697649002075,0.40088426470756533,EP-GRPO,3b,50
14.025000000000002,0.34626394510269165,0.40160855650901794,EP-GRPO,3b,50
14.124999999999998,0.3773379623889923,0.4075480884313583,EP-GRPO,3b,50
14.224999999999998,0.6211923360824585,0.4069999122619629,EP-GRPO,3b,50
14.325,0.4618334174156189,0.4109776520729065,EP-GRPO,3b,50
14.424999999999999,0.4254384934902191,0.4085319882631302,EP-GRPO,3b,50
14.524999999999999,0.30826324224472046,0.39726963102817536,EP-GRPO,3b,50
14.625,0.45958322286605835,0.39033349812030793,EP-GRPO,3b,50
14.725,0.33620762825012207,0.3924644112586975,EP-GRPO,3b,50
14.825,0.3475029170513153,0.394345600605011,EP-GRPO,3b,50
14.924999999999999,0.3762875497341156,0.38108169376850126,EP-GRPO,3b,50
15.024999999999999,0.33243486285209656,0.3751707047224045,EP-GRPO,3b,50
15.125,0.2979695796966553,0.37567646682262423,EP-GRPO,3b,50
15.225,0.37693625688552856,0.3811715179681778,EP-GRPO,3b,50
15.325,0.39532867074012756,0.3791595047712326,EP-GRPO,3b,50
15.425,0.3859390616416931,0.37650871932506563,EP-GRPO,3b,50
15.525,0.41866451501846313,0.3732291340827942,EP-GRPO,3b,50
15.625,0.45367297530174255,0.3663862270116806,EP-GRPO,3b,50
15.725,0.4031716287136078,0.36663104832172394,EP-GRPO,3b,50
15.825,0.41604694724082947,0.37057059347629545,EP-GRPO,3b,50
15.925,0.339483380317688,0.37242436170578,EP-GRPO,3b,50
16.025,0.3173310458660126,0.3710440796613693,EP-GRPO,3b,50
16.125,0.2627699673175812,0.3672390651702881,EP-GRPO,3b,50
16.225,0.3463555574417114,0.3551268196105957,EP-GRPO,3b,50
16.325,0.34741389751434326,0.34175182044506075,EP-GRPO,3b,50
16.425,0.38178932666778564,0.33363239228725433,EP-GRPO,3b,50
16.525000000000002,0.3749867081642151,0.32534935951232913,EP-GRPO,3b,50
16.625,0.3685036301612854,0.3220899468660355,EP-GRPO,3b,50
16.725,0.2574138641357422,0.32142589628696444,EP-GRPO,3b,50
16.825000000000003,0.2643718719482422,0.3312033033370972,EP-GRPO,3b,50
16.925,0.31753161549568176,0.34377528190612794,EP-GRPO,3b,50
17.025000000000002,0.3043035864830017,0.3457353413105011,EP-GRPO,3b,50
17.125,0.32348957657814026,0.3464368897676468,EP-GRPO,3b,50
17.224999999999998,0.30080875754356384,0.3379270166158676,EP-GRPO,3b,50
17.325,0.356289267539978,0.32942010819911954,EP-GRPO,3b,50
17.424999999999997,0.5248566269874573,0.33091268479824065,EP-GRPO,3b,50
17.525,0.35646945238113403,0.3422510528564453,EP-GRPO,3b,50
17.625,0.41775012016296387,0.3570137590169907,EP-GRPO,3b,50
17.724999999999998,0.2751064896583557,0.36212759017944335,EP-GRPO,3b,50
17.825,0.25662046670913696,0.36812095761299135,EP-GRPO,3b,50
17.925,0.28470802307128906,0.3704065275192261,EP-GRPO,3b,50
18.025,0.3614329695701599,0.3686931800842285,EP-GRPO,3b,50
18.125,0.5325292944908142,0.3576479816436768,EP-GRPO,3b,50
18.224999999999998,0.3581674098968506,0.35300341963768006,EP-GRPO,3b,50
18.325,0.41111525893211365,0.34225750386714937,EP-GRPO,3b,50
18.425,0.34160488843917847,0.3441841572523117,EP-GRPO,3b,50
18.525,0.31614747643470764,0.34912708163261413,EP-GRPO,3b,50
18.625,0.3352814316749573,0.3518274921178818,EP-GRPO,3b,50
18.725,0.3723297715187073,0.35081274032592774,EP-GRPO,3b,50
18.825,0.24533987045288086,0.3341430473327637,EP-GRPO,3b,50
18.925,0.33558669686317444,0.32696537613868715,EP-GRPO,3b,50
19.025,0.3317340016365051,0.31951751351356505,EP-GRPO,3b,50
19.125,0.29893410205841064,0.3173362755775452,EP-GRPO,3b,50
19.225,0.3495868444442749,0.3168506169319153,EP-GRPO,3b,50
19.325,0.26908427476882935,0.31824755370616914,EP-GRPO,3b,50
19.425,0.3184759020805359,0.31473306477069857,EP-GRPO,3b,50
19.525000000000002,0.29229074716567993,0.31506559640169146,EP-GRPO,3b,50
19.625,0.3404638469219208,0.3135917156934738,EP-GRPO,3b,50
19.725,0.30418333411216736,0.309503310918808,EP-GRPO,3b,50
19.825,0.35245123505592346,0.30644006073474883,EP-GRPO,3b,50
19.925,0.33375445008277893,0.3000824016332626,EP-GRPO,3b,50
20.025000000000002,0.2753871977329254,0.30479330480098726,EP-GRPO,3b,50
20.125,0.29869896173477173,0.3157426923513412,EP-GRPO,3b,50
20.225,0.28275805711746216,0.3158096790313721,EP-GRPO,3b,50
20.325,0.27686408162117004,0.3139022982120514,EP-GRPO,3b,50
20.424999999999997,0.2435193657875061,0.31011222302913666,EP-GRPO,3b,50
20.525,0.29989850521087646,0.30653401017189025,EP-GRPO,3b,50
20.625,0.4927060306072235,0.3094040060043335,EP-GRPO,3b,50
20.724999999999998,0.2942572832107544,0.31241961717605593,EP-GRPO,3b,50
20.825,0.3173031210899353,0.3185603332519531,EP-GRPO,3b,50
20.925,0.267108678817749,0.32015043675899507,EP-GRPO,3b,50
21.025,0.2627633512020111,0.32383300304412843,EP-GRPO,3b,50
21.125,0.39663732051849365,0.3318491840362549,EP-GRPO,3b,50
21.224999999999998,0.3062763214111328,0.34248664081096647,EP-GRPO,3b,50
21.325,0.3925386965274811,0.33374373614788055,EP-GRPO,3b,50
21.425,0.3008404076099396,0.3265647065639496,EP-GRPO,3b,50
21.525,0.3244535028934479,0.32580414295196536,EP-GRPO,3b,50
21.625,0.32426875829696655,0.329126056432724,EP-GRPO,3b,50
21.725,0.43581780791282654,0.3369102728366852,EP-GRPO,3b,50
21.825,0.36749467253685,0.33587170898914337,EP-GRPO,3b,50
21.925,0.23859351873397827,0.33483522057533266,EP-GRPO,3b,50
22.025,0.3000214099884033,0.32930352091789244,EP-GRPO,3b,50
22.125,0.3081616461277008,0.3253032010793686,EP-GRPO,3b,50
22.225,0.3603734076023102,0.32420013070106507,EP-GRPO,3b,50
22.325,0.361268013715744,0.3232858335971832,EP-GRPO,3b,50
22.425,0.3166632056236267,0.31676518559455874,EP-GRPO,3b,50
22.525000000000002,0.3143553137779236,0.31473222374916077,EP-GRPO,3b,50
22.625,0.26391682028770447,0.3226841402053833,EP-GRPO,3b,50
22.725,0.30209800601005554,0.334521649479866,EP-GRPO,3b,50
22.825,0.31305795907974243,0.33511715233325956,EP-GRPO,3b,50
22.925,0.3126739263534546,0.3338813346624374,EP-GRPO,3b,50
23.025000000000002,0.36708930134773254,0.3299395567178726,EP-GRPO,3b,50
23.125,0.33557116985321045,0.3294157874584198,EP-GRPO,3b,50
23.225,0.47509080171585083,0.3324457961320877,EP-GRPO,3b,50
23.325000000000003,0.3053763210773468,0.337193146944046,EP-GRPO,3b,50
23.425,0.3378574848175049,0.34339758872985837,EP-GRPO,3b,50
23.525,0.3142698109149933,0.34767596125602723,EP-GRPO,3b,50
23.625,0.30660775303840637,0.35512466967105866,EP-GRPO,3b,50
23.724999999999998,0.3630870282649994,0.36154612362384797,EP-GRPO,3b,50
23.825,0.3228602111339569,0.3652834206819534,EP-GRPO,3b,50
23.925,0.3758355677127838,0.35609583139419554,EP-GRPO,3b,50
24.025,0.3535915017127991,0.3581050020456314,EP-GRPO,3b,50
24.125,0.39478734135627747,0.3609180247783661,EP-GRPO,3b,50
24.224999999999998,0.4396127462387085,0.3588129413127899,EP-GRPO,3b,50
24.325,0.41636162996292114,0.35667960584163666,EP-GRPO,3b,50
24.425,0.31099700927734375,0.35714974224567414,EP-GRPO,3b,50
24.525,0.3685483932495117,0.3618652832508087,EP-GRPO,3b,50
24.625,0.3854736089706421,0.3589092242717743,EP-GRPO,3b,50
24.725,0.3037395477294922,0.3557858645915985,EP-GRPO,3b,50
24.825,0.2638666033744812,0.3548922109603882,EP-GRPO,3b,50
24.925,0.33599138259887695,0.3516222310066223,EP-GRPO,3b,50
25.025,0.41161447763442993,0.3438425934314728,EP-GRPO,3b,50
25.124999999999996,0.33207547664642334,0.34114464461803434,EP-GRPO,3b,50
25.224999999999998,0.30571863055229187,0.3364420986175537,EP-GRPO,3b,50
25.324999999999996,0.3624189496040344,0.3269660222530365,EP-GRPO,3b,50
25.424999999999997,0.40548375248908997,0.33642073333263395,EP-GRPO,3b,50
25.525,0.33441591262817383,0.3477667927742004,EP-GRPO,3b,50
25.624999999999996,0.2964780628681183,0.34836877942085265,EP-GRPO,3b,50
25.724999999999998,0.3260836601257324,0.3464730179309845,EP-GRPO,3b,50
25.825,0.204207181930542,0.3447028547525406,EP-GRPO,3b,50
25.924999999999997,0.4388777017593384,0.34301751136779784,EP-GRPO,3b,50
26.025,0.45166003704071045,0.33998937278985975,EP-GRPO,3b,50
26.125,0.30866336822509766,0.3283725130558014,EP-GRPO,3b,50
26.224999999999998,0.3760913610458374,0.32834486484527586,EP-GRPO,3b,50
26.325,0.34799957275390625,0.33371833443641663,EP-GRPO,3b,50
26.424999999999997,0.2750209867954254,0.33696620523929594,EP-GRPO,3b,50
26.525,0.3408970534801483,0.3478394711017609,EP-GRPO,3b,50
26.625,0.21804092824459076,0.3452642834186554,EP-GRPO,3b,50
26.724999999999998,0.3428246080875397,0.33557948291301726,EP-GRPO,3b,50
26.825,0.37815889716148376,0.3472141265869141,EP-GRPO,3b,50
26.924999999999997,0.35661011934280396,0.34296262204647066,EP-GRPO,3b,50
27.025,0.36736202239990234,0.3390379196405411,EP-GRPO,3b,50
27.125,0.38021475076675415,0.3368711131811142,EP-GRPO,3b,50
27.224999999999998,0.2518571615219116,0.33717244029045107,EP-GRPO,3b,50
27.325,0.5534332990646362,0.34045722246170046,EP-GRPO,3b,50
27.425,0.298706591129303,0.34189092099666596,EP-GRPO,3b,50
27.525,0.32837143540382385,0.33670356512069705,EP-GRPO,3b,50
27.625,0.23916465044021606,0.33370548486709595,EP-GRPO,3b,50
27.725,0.34676170349121094,0.3311245626211166,EP-GRPO,3b,50
27.825,0.27317574620246887,0.32351077497005465,EP-GRPO,3b,50
27.925,0.3394085168838501,0.32440934419631956,EP-GRPO,3b,50
28.025,0.30062171816825867,0.31061249911785127,EP-GRPO,3b,50
28.125,0.3158552646636963,0.30346116244792937,EP-GRPO,3b,50
28.225,0.3498329818248749,0.3058087968826294,EP-GRPO,3b,50
28.325,0.28025108575820923,0.3195597803592682,EP-GRPO,3b,50
28.425,0.2868911623954773,0.3189366465806961,EP-GRPO,3b,50
28.525,0.32065534591674805,0.32231521904468535,EP-GRPO,3b,50
28.625,0.2613912522792816,0.3184564703702927,EP-GRPO,3b,50
28.725,0.3071557283401489,0.3164800751209259,EP-GRPO,3b,50
28.825,0.47861987352371216,0.31335006713867186,EP-GRPO,3b,50
28.925,0.29787948727607727,0.3082651275396347,EP-GRPO,3b,50
29.025000000000002,0.35523316264152527,0.3059126698970795,EP-GRPO,3b,50
29.125,0.26881906390190125,0.3065309780836105,EP-GRPO,3b,50
29.225,0.2912248373031616,0.3023216098546982,EP-GRPO,3b,50
29.325000000000003,0.26931971311569214,0.3026025938987732,EP-GRPO,3b,50
29.425,0.285192608833313,0.30564517617225645,EP-GRPO,3b,50
29.525000000000002,0.25595545768737793,0.3014881521463394,EP-GRPO,3b,50
29.625,0.3051743507385254,0.29601858377456663,EP-GRPO,3b,50
29.725,0.2551043927669525,0.29158140301704405,EP-GRPO,3b,50
29.825000000000003,0.27127349376678467,0.29240840673446655,EP-GRPO,3b,50
29.925,0.30479931831359863,0.29392833054065703,EP-GRPO,3b,50
30.025000000000002,0.42045697569847107,0.3003209298849106,EP-GRPO,3b,50
30.125,0.27339163422584534,0.3041132918000221,EP-GRPO,3b,50
30.225,0.27913010120391846,0.3034012833237648,EP-GRPO,3b,50
30.325000000000003,0.3051156997680664,0.30146146029233933,EP-GRPO,3b,50
30.425,0.28810006380081177,0.3000497379899025,EP-GRPO,3b,50
30.525000000000002,0.3538247346878052,0.3011434531211853,EP-GRPO,3b,50
30.625000000000004,0.35633936524391174,0.2972085699439049,EP-GRPO,3b,50
30.725,0.2457195669412613,0.28788112550973893,EP-GRPO,3b,50
30.825000000000003,0.27989131212234497,0.2833176648616791,EP-GRPO,3b,50
30.925000000000004,0.23495066165924072,0.28100013494491577,EP-GRPO,3b,50
31.025000000000002,0.2959909439086914,0.27965877652168275,EP-GRPO,3b,50
31.125000000000004,0.23594500124454498,0.27831165164709093,EP-GRPO,3b,50
31.225,0.28061145544052124,0.27622623592615125,EP-GRPO,3b,50
31.324999999999996,0.25891274213790894,0.2642687219381332,EP-GRPO,3b,50
31.424999999999997,0.2341751605272293,0.26515911012887955,EP-GRPO,3b,50
31.525,0.2930121421813965,0.2624885568022728,EP-GRPO,3b,50
31.624999999999996,0.24878811836242676,0.26173504918813706,EP-GRPO,3b,50
31.724999999999998,0.3562885522842407,0.26186036586761474,EP-GRPO,3b,50
31.825,0.17534345388412476,0.26312554359436036,EP-GRPO,3b,50
31.924999999999997,0.29786986112594604,0.26346909403800967,EP-GRPO,3b,50
32.025,0.2443222999572754,0.26273641258478164,EP-GRPO,3b,50
32.125,0.21955309808254242,0.26044183909893037,EP-GRPO,3b,50
32.225,0.2883482575416565,0.2564897772669792,EP-GRPO,3b,50
32.324999999999996,0.2644523084163666,0.25737813860177994,EP-GRPO,3b,50
32.425,0.2748538553714752,0.2549232256412506,EP-GRPO,3b,50
32.525,0.2708200216293335,0.2616234105825424,EP-GRPO,3b,50
32.625,0.20964546501636505,0.2618476930260658,EP-GRPO,3b,50
32.725,0.21710681915283203,0.26635381549596787,EP-GRPO,3b,50
32.824999999999996,0.2642429769039154,0.2711001944541931,EP-GRPO,3b,50
32.925,0.29149961471557617,0.2701072525978088,EP-GRPO,3b,50
33.025,0.32190877199172974,0.27289251029491424,EP-GRPO,3b,50
33.125,0.2535225749015808,0.2735454124212265,EP-GRPO,3b,50
33.225,0.3185015320777893,0.2736215394735336,EP-GRPO,3b,50
33.324999999999996,0.2997267246246338,0.2772158202528954,EP-GRPO,3b,50
33.425,0.2405800074338913,0.28134790539741517,EP-GRPO,3b,50
33.525,0.3130447566509247,0.27938679307699205,EP-GRPO,3b,50
33.625,0.2814568281173706,0.28099129408597945,EP-GRPO,3b,50
33.725,0.27574393153190613,0.27881106913089754,EP-GRPO,3b,50
33.825,0.2638097405433655,0.278243832886219,EP-GRPO,3b,50
33.925,0.2886173129081726,0.2775286722183228,EP-GRPO,3b,50
34.025,0.20185044407844543,0.2715065145492554,EP-GRPO,3b,50
34.125,0.3056083023548126,0.26954923272132875,EP-GRPO,3b,50
34.225,0.3001943528652191,0.26737178504467013,EP-GRPO,3b,50
34.325,0.24702848494052887,0.26462394326925276,EP-GRPO,3b,50
34.425,0.313869446516037,0.2607977294921875,EP-GRPO,3b,50
34.525,0.23301540315151215,0.2598663112521172,EP-GRPO,3b,50
34.625,0.21814784407615662,0.2580310344696045,EP-GRPO,3b,50
34.725,0.26894229650497437,0.25746680825948715,EP-GRPO,3b,50
34.825,0.2661202847957611,0.25193180024623874,EP-GRPO,3b,50
34.925,0.2228560596704483,0.24675325125455858,EP-GRPO,3b,50
35.025,0.2494916468858719,0.24503186523914336,EP-GRPO,3b,50
35.125,0.27186504006385803,0.24537890881299973,EP-GRPO,3b,50
35.225,0.2225930541753769,0.24597587823867798,EP-GRPO,3b,50
35.325,0.19944436848163605,0.24983148634433747,EP-GRPO,3b,50
35.425000000000004,0.24520482122898102,0.25088630318641664,EP-GRPO,3b,50
35.525,0.2124367207288742,0.2606825828552246,EP-GRPO,3b,50
35.625,0.31781697273254395,0.271056709587574,EP-GRPO,3b,50
35.725,0.2528912425041199,0.2759959164261818,EP-GRPO,3b,50
35.825,0.2838159203529358,0.2738052567839622,EP-GRPO,3b,50
35.925000000000004,0.22759833931922913,0.2745111232995987,EP-GRPO,3b,50
36.025,0.39370742440223694,0.27622116714715955,EP-GRPO,3b,50
36.125,0.37508100271224976,0.27730067670345304,EP-GRPO,3b,50
36.225,0.32768651843070984,0.27880131065845487,EP-GRPO,3b,50
36.325,0.23463571071624756,0.2740753522515297,EP-GRPO,3b,50
36.425000000000004,0.2513396739959717,0.26992609202861784,EP-GRPO,3b,50
36.525,0.2186141163110733,0.2692483162879944,EP-GRPO,3b,50
36.625,0.2500178813934326,0.27108456403017045,EP-GRPO,3b,50
36.725,0.2380603849887848,0.2696294292807579,EP-GRPO,3b,50
36.825,0.2438165843486786,0.2661983582377434,EP-GRPO,3b,50
36.925000000000004,0.19719797372817993,0.2631698656082153,EP-GRPO,3b,50
37.025000000000006,0.27624574303627014,0.2629904654622078,EP-GRPO,3b,50
37.125,0.24221277236938477,0.26499124825000764,EP-GRPO,3b,50
37.225,0.33130109310150146,0.2623692241311073,EP-GRPO,3b,50
37.325,0.34202083945274353,0.26194563835859297,EP-GRPO,3b,50
37.425000000000004,0.32201001048088074,0.2633566877245903,EP-GRPO,3b,50
37.525,0.2401183396577835,0.2651065549254417,EP-GRPO,3b,50
37.625,0.3028688430786133,0.2666200610995293,EP-GRPO,3b,50
37.724999999999994,0.1814071536064148,0.26493435084819794,EP-GRPO,3b,50
37.824999999999996,0.2314525544643402,0.2676704886555672,EP-GRPO,3b,50
37.925,0.25324490666389465,0.26118541449308397,EP-GRPO,3b,50
38.025,0.27490556240081787,0.25313977122306824,EP-GRPO,3b,50
38.125,0.23311184346675873,0.2460185220837593,EP-GRPO,3b,50
38.224999999999994,0.21238882839679718,0.24555365592241288,EP-GRPO,3b,50
38.324999999999996,0.3051483631134033,0.24424836039543152,EP-GRPO,3b,50
38.425,0.22413337230682373,0.24659104406833648,EP-GRPO,3b,50
38.525,0.2394215166568756,0.25133199751377105,EP-GRPO,3b,50
38.625,0.23591434955596924,0.25195482045412065,EP-GRPO,3b,50
38.725,0.24459674954414368,0.24864544808864594,EP-GRPO,3b,50
38.824999999999996,0.2855100631713867,0.24516871333122253,EP-GRPO,3b,50
38.925,0.2269163429737091,0.24383841067552567,EP-GRPO,3b,50
39.025,0.2834019660949707,0.24133956730365752,EP-GRPO,3b,50
39.125,0.26266998052597046,0.2401794311404228,EP-GRPO,3b,50
39.225,0.23535850644111633,0.24428354382514952,EP-GRPO,3b,50
39.324999999999996,0.20635592937469482,0.2517699807882309,EP-GRPO,3b,50
39.425,0.18081219494342804,0.2482534632086754,EP-GRPO,3b,50
39.525,0.26064568758010864,0.24424888640642167,EP-GRPO,3b,50
39.625,0.22106319665908813,0.24517475098371505,EP-GRPO,3b,50
39.725,0.2576180696487427,0.2397160643339157,EP-GRPO,3b,50
39.825,0.37565845251083374,0.2366239595413208,EP-GRPO,3b,50
39.925,0.1950559914112091,0.23740873754024505,EP-GRPO,3b,50
40.025,0.20920459926128387,0.2416982862353325,EP-GRPO,3b,50
40.125,0.2733888030052185,0.24829526901245116,EP-GRPO,3b,50
40.225,0.19347339868545532,0.25747946977615355,EP-GRPO,3b,50
40.325,0.22442996501922607,0.25869791477918624,EP-GRPO,3b,50
40.425,0.24247071146965027,0.26231765508651733,EP-GRPO,3b,50
40.525,0.2808942496776581,0.25446715831756594,EP-GRPO,3b,50
40.625,0.22681668400764465,0.25937004208564757,EP-GRPO,3b,50
40.725,0.39949938654899597,0.2631115135550499,EP-GRPO,3b,50
40.825,0.22331202030181885,0.2546098890900612,EP-GRPO,3b,50
40.925,0.31509852409362793,0.2533162805438042,EP-GRPO,3b,50
41.025,0.2291126549243927,0.25231296211481097,EP-GRPO,3b,50
41.125,0.30456486344337463,0.25337798446416854,EP-GRPO,3b,50
41.225,0.2916816473007202,0.25091748535633085,EP-GRPO,3b,50
41.325,0.1343112289905548,0.2530660343170166,EP-GRPO,3b,50
41.425,0.2007138580083847,0.24452546626329422,EP-GRPO,3b,50
41.525,0.1862364262342453,0.2418338894844055,EP-GRPO,3b,50
41.625,0.2579948604106903,0.2366352242231369,EP-GRPO,3b,50
41.725,0.2300945222377777,0.23455789059400559,EP-GRPO,3b,50
41.825,0.2714216709136963,0.22764279961585998,EP-GRPO,3b,50
41.925000000000004,0.253892719745636,0.22074307441711427,EP-GRPO,3b,50
42.025,0.23628415167331696,0.22804146617650986,EP-GRPO,3b,50
42.125,0.22571806609630585,0.23390683859586717,EP-GRPO,3b,50
42.225,0.23156332969665527,0.2422833463549614,EP-GRPO,3b,50
42.325,0.20341244339942932,0.24240740597248078,EP-GRPO,3b,50
42.425000000000004,0.1873323768377304,0.23985788255929946,EP-GRPO,3b,50
42.525,0.27279630303382874,0.2370991200208664,EP-GRPO,3b,50
42.625,0.24103005230426788,0.23208769142627717,EP-GRPO,3b,50
42.725,0.30708709359169006,0.2313108426332474,EP-GRPO,3b,50
42.825,0.25760436058044434,0.23632255226373672,EP-GRPO,3b,50
42.925000000000004,0.19437532126903534,0.23695832520723342,EP-GRPO,3b,50
43.025000000000006,0.23834435641765594,0.23986540257930755,EP-GRPO,3b,50
43.125,0.19251468777656555,0.2477442765235901,EP-GRPO,3b,50
43.225,0.20506492257118225,0.24950375765562058,EP-GRPO,3b,50
43.325,0.30801236629486084,0.24596928864717482,EP-GRPO,3b,50
43.425000000000004,0.2397039532661438,0.2402481159567833,EP-GRPO,3b,50
43.525000000000006,0.23287245631217957,0.24052949160337447,EP-GRPO,3b,50
43.625,0.28769004344940186,0.24072577983140944,EP-GRPO,3b,50
43.725,0.2953188717365265,0.2358596432209015,EP-GRPO,3b,50
43.824999999999996,0.2078743577003479,0.2326120603084564,EP-GRPO,3b,50
43.925,0.19560506939888,0.23010445147752762,EP-GRPO,3b,50
44.025,0.28893810510635376,0.22199514269828796,EP-GRPO,3b,50
44.125,0.2268989086151123,0.21844057381153106,EP-GRPO,3b,50
44.224999999999994,0.16827261447906494,0.21491947919130325,EP-GRPO,3b,50
44.324999999999996,0.16051438450813293,0.20802455961704255,EP-GRPO,3b,50
44.425,0.17141743004322052,0.20059098422527313,EP-GRPO,3b,50
44.525,0.1682795286178589,0.19807211965322494,EP-GRPO,3b,50
44.625,0.2191523313522339,0.19847421556711198,EP-GRPO,3b,50
44.725,0.1933351457118988,0.19668035238981246,EP-GRPO,3b,50
44.824999999999996,0.18342547118663788,0.20044739574193954,EP-GRPO,3b,50
44.925,0.20153549313545227,0.2028681480884552,EP-GRPO,3b,50
45.025,0.19804620742797852,0.20464460492134096,EP-GRPO,3b,50
45.125,0.19849751889705658,0.20437347948551177,EP-GRPO,3b,50
45.225,0.22010537981987,0.2047850415110588,EP-GRPO,3b,50
45.324999999999996,0.3127499222755432,0.20304750472307206,EP-GRPO,3b,50
45.425,0.22031602263450623,0.20125009685754777,EP-GRPO,3b,50
45.525,0.19181641936302185,0.2018197014927864,EP-GRPO,3b,50
45.625,0.16356819868087769,0.2066457799077034,EP-GRPO,3b,50
45.725,0.17029213905334473,0.21006574898958205,EP-GRPO,3b,50
45.824999999999996,0.18660621345043182,0.21035186290740968,EP-GRPO,3b,50
45.925,0.17875048518180847,0.21596147418022155,EP-GRPO,3b,50
46.025,0.17271746695041656,0.20825345933437348,EP-GRPO,3b,50
46.125,0.25432437658309937,0.19990237265825272,EP-GRPO,3b,50
46.225,0.26667311787605286,0.19796440690755845,EP-GRPO,3b,50
46.325,0.16667646169662476,0.19711553752422334,EP-GRPO,3b,50
46.425,0.3077462315559387,0.19625843673944474,EP-GRPO,3b,50
46.525,0.21549396216869354,0.1962484499812126,EP-GRPO,3b,50
46.625,0.12617388367652893,0.19725024104118347,EP-GRPO,3b,50
46.725,0.17851503193378448,0.19928792178630828,EP-GRPO,3b,50
46.825,0.16306361556053162,0.19690374940633773,EP-GRPO,3b,50
46.925,0.15094095468521118,0.19160975843667985,EP-GRPO,3b,50
47.025,0.17917297780513763,0.19344731718301772,EP-GRPO,3b,50
47.125,0.19204296171665192,0.1870684567093849,EP-GRPO,3b,50
47.225,0.19654271006584167,0.18470153123140334,EP-GRPO,3b,50
47.325,0.20927244424819946,0.18656696498394013,EP-GRPO,3b,50
47.425,0.18799211084842682,0.18636193454265595,EP-GRPO,3b,50
47.525,0.22501635551452637,0.18824203103780746,EP-GRPO,3b,50
47.625,0.18421369791030884,0.18943131506443023,EP-GRPO,3b,50
47.725,0.21906925737857819,0.1886706107854843,EP-GRPO,3b,50
47.825,0.1785098910331726,0.18580046266317368,EP-GRPO,3b,50
47.925000000000004,0.15108507871627808,0.18309880048036575,EP-GRPO,3b,50
48.025,0.19780194759368896,0.17880907863378526,EP-GRPO,3b,50
48.125,0.16974203288555145,0.17834221243858336,EP-GRPO,3b,50
48.225,0.16704235970973969,0.18167204022407532,EP-GRPO,3b,50
48.325,0.14872004091739655,0.18490568816661834,EP-GRPO,3b,50
48.425000000000004,0.16572332382202148,0.18309739023447036,EP-GRPO,3b,50
48.525,0.14888370037078857,0.18029653906822204,EP-GRPO,3b,50
48.625,0.16297292709350586,0.17929340571165084,EP-GRPO,3b,50
48.725,0.2613559365272522,0.17569615125656127,EP-GRPO,3b,50
48.825,0.24655534327030182,0.17256872951984406,EP-GRPO,3b,50
48.925000000000004,0.19866777956485748,0.16826847806572914,EP-GRPO,3b,50
49.025,0.15591879189014435,0.16718052223324775,EP-GRPO,3b,50
49.125,0.14762553572654724,0.16730935052037238,EP-GRPO,3b,50
49.225,0.13908609747886658,0.16619752004742622,EP-GRPO,3b,50
49.325,0.1468469798564911,0.1656622137129307,EP-GRPO,3b,50
49.425000000000004,0.10894820094108582,0.16034583434462546,EP-GRPO,3b,50
49.525000000000006,0.12922155857086182,0.15100708678364755,EP-GRPO,3b,50
49.625,0.17148157954216003,0.14644474610686303,EP-GRPO,3b,50
49.725,0.13841627538204193,0.1476457892358303,EP-GRPO,3b,50
49.825,0.14235533773899078,0.15363964751362802,EP-GRPO,3b,50
49.925000000000004,0.18447421491146088,0.15664486661553384,EP-GRPO,3b,50
50.025,0.12772521376609802,0.1575862707197666,EP-GRPO,3b,50
50.125,0.15020468831062317,0.1607107062637806,EP-GRPO,3b,50
50.224999999999994,0.16251423954963684,0.16333814978599548,EP-GRPO,3b,50
50.324999999999996,0.23701351881027222,0.1631556674838066,EP-GRPO,3b,50
50.425,0.18607677519321442,0.1661224064230919,EP-GRPO,3b,50
50.525,0.15640988945960999,0.16978128850460053,EP-GRPO,3b,50
50.625,0.15710437297821045,0.16626910224556923,EP-GRPO,3b,50
50.724999999999994,0.15817473828792572,0.16733474686741828,EP-GRPO,3b,50
50.824999999999996,0.15301118791103363,0.16668973132967949,EP-GRPO,3b,50
50.925,0.1748826801776886,0.16558109924197198,EP-GRPO,3b,50
51.025,0.20933562517166138,0.16095464333891868,EP-GRPO,3b,50
51.125,0.11930476129055023,0.15872714683413505,EP-GRPO,3b,50
51.225,0.1618756800889969,0.16047997549176216,EP-GRPO,3b,50
51.324999999999996,0.13485988974571228,0.1617930369079113,EP-GRPO,3b,50
51.425,0.14139148592948914,0.16240639701485635,EP-GRPO,3b,50
51.525,0.15934644639492035,0.16340581759810446,EP-GRPO,3b,50
51.625,0.16493503749370575,0.16597404167056085,EP-GRPO,3b,50
51.725,0.18963593244552612,0.16332117781043054,EP-GRPO,3b,50
51.824999999999996,0.17445914447307587,0.16538872733712195,EP-GRPO,3b,50
51.925,0.17000243067741394,0.16795830994844438,EP-GRPO,3b,50
52.025,0.15179789066314697,0.16913364976644515,EP-GRPO,3b,50
52.125,0.21213875710964203,0.16713782921433448,EP-GRPO,3b,50
52.225,0.16970539093017578,0.16855180844664575,EP-GRPO,3b,50
52.325,0.16172072291374207,0.16995392963290215,EP-GRPO,3b,50
52.425,0.1856657862663269,0.1709727580845356,EP-GRPO,3b,50
52.525,0.17659291625022888,0.17034985795617102,EP-GRPO,3b,50
52.625,0.09554454684257507,0.1713338841497898,EP-GRPO,3b,50
52.725,0.17243705689907074,0.17545242205262185,EP-GRPO,3b,50
52.825,0.17303353548049927,0.174926368445158,EP-GRPO,3b,50
52.925,0.20518052577972412,0.17278744176030159,EP-GRPO,3b,50
53.025,0.16921526193618774,0.1713307948410511,EP-GRPO,3b,50
53.125,0.1746373474597931,0.17202766105532646,EP-GRPO,3b,50
53.225,0.2100593000650406,0.17883205130696297,EP-GRPO,3b,50
53.325,0.2016601860523224,0.1832376703619957,EP-GRPO,3b,50
53.425,0.15733134746551514,0.18209513291716575,EP-GRPO,3b,50
53.525,0.14272767305374146,0.1779443983733654,EP-GRPO,3b,50
53.625,0.1538010686635971,0.17393151089549064,EP-GRPO,3b,50
53.725,0.29217901825904846,0.1742728431522846,EP-GRPO,3b,50
53.825,0.17936111986637115,0.172489502876997,EP-GRPO,3b,50
53.925,0.146114319562912,0.16726272478699683,EP-GRPO,3b,50
54.025,0.11728527396917343,0.16150998815894127,EP-GRPO,3b,50
54.125,0.13226860761642456,0.15817728713154794,EP-GRPO,3b,50
54.225,0.19140857458114624,0.15561487078666686,EP-GRPO,3b,50
54.325,0.15562543272972107,0.15361866116523742,EP-GRPO,3b,50
54.425000000000004,0.13696137070655823,0.1479504156112671,EP-GRPO,3b,50
54.525,0.13247379660606384,0.14500020146369935,EP-GRPO,3b,50
54.625,0.12991493940353394,0.14370839953422546,EP-GRPO,3b,50
54.725,0.1172342449426651,0.14491674438118934,EP-GRPO,3b,50
54.825,0.10524482280015945,0.14634989842772483,EP-GRPO,3b,50
54.925000000000004,0.18859532475471497,0.14325840190052985,EP-GRPO,3b,50
55.025,0.1810019612312317,0.14263068363070489,EP-GRPO,3b,50
55.125,0.1390557885169983,0.14640424266457558,EP-GRPO,3b,50
55.225,0.13619805872440338,0.14885380432009698,EP-GRPO,3b,50
55.325,0.14991848170757294,0.15178642734885217,EP-GRPO,3b,50
55.425000000000004,0.1361803412437439,0.1556689289212227,EP-GRPO,3b,50
55.525000000000006,0.14322374761104584,0.15890120223164558,EP-GRPO,3b,50
55.625,0.19703683257102966,0.1588352194428444,EP-GRPO,3b,50
55.725,0.1640269011259079,0.16241029679775237,EP-GRPO,3b,50
55.825,0.16440853476524353,0.16155854538083075,EP-GRPO,3b,50
55.925000000000004,0.17448599636554718,0.16147018522024154,EP-GRPO,3b,50
56.025000000000006,0.15213721990585327,0.16412077397108077,EP-GRPO,3b,50
56.125,0.13770559430122375,0.1652725911140442,EP-GRPO,3b,50
56.225,0.2549757957458496,0.1659320019185543,EP-GRPO,3b,50
56.325,0.14576397836208344,0.16190544605255128,EP-GRPO,3b,50
56.425000000000004,0.11809230595827103,0.160884228348732,EP-GRPO,3b,50
56.525000000000006,0.18869353830814362,0.1595383244752884,EP-GRPO,3b,50
56.625,0.15242627263069153,0.1590263929963112,EP-GRPO,3b,50
56.725,0.15878501534461975,0.15870968535542487,EP-GRPO,3b,50
56.825,0.12238118797540665,0.15696343511343003,EP-GRPO,3b,50
56.925000000000004,0.1656152904033661,0.14833875343203545,EP-GRPO,3b,50
57.025000000000006,0.1415865123271942,0.1441164208948612,EP-GRPO,3b,50
57.125,0.16582359373569489,0.14276681318879128,EP-GRPO,3b,50
57.225,0.1647171676158905,0.1397426189482212,EP-GRPO,3b,50
57.325,0.12096811085939407,0.13721623197197913,EP-GRPO,3b,50
57.425000000000004,0.1146574392914772,0.13419324576854705,EP-GRPO,3b,50
57.525000000000006,0.12699341773986816,0.13456606030464172,EP-GRPO,3b,50
57.62500000000001,0.10003158450126648,0.13278151154518128,EP-GRPO,3b,50
57.725,0.13235481083393097,0.13374067038297655,EP-GRPO,3b,50
57.825,0.13546279072761536,0.1366999316215515,EP-GRPO,3b,50
57.925000000000004,0.11292564868927002,0.1391877144575119,EP-GRPO,3b,50
58.025000000000006,0.13900935649871826,0.1427091258764267,EP-GRPO,3b,50
58.12500000000001,0.12746164202690125,0.1447015233337879,EP-GRPO,3b,50
58.225,0.14726167917251587,0.14643835678696632,EP-GRPO,3b,50
58.325,0.1959553360939026,0.15291967049241065,EP-GRPO,3b,50
58.425000000000004,0.19951987266540527,0.15485049054026603,EP-GRPO,3b,50
58.525000000000006,0.1860361546278,0.15572510406374931,EP-GRPO,3b,50
58.62500000000001,0.14581717550754547,0.15614766702055932,EP-GRPO,3b,50
58.72500000000001,0.12706132233142853,0.15726687923073768,EP-GRPO,3b,50
58.825,0.2014620304107666,0.16162575617432595,EP-GRPO,3b,50
58.925000000000004,0.14682336151599884,0.16073831781744957,EP-GRPO,3b,50
59.025000000000006,0.15329806506633759,0.1541423386335373,EP-GRPO,3b,50
59.12500000000001,0.12232951819896698,0.14693606808781623,EP-GRPO,3b,50
59.22500000000001,0.12871818244457245,0.14355665162205697,EP-GRPO,3b,50
59.325,0.1995248794555664,0.1438353531062603,EP-GRPO,3b,50
59.425,0.1410253942012787,0.14398466914892197,EP-GRPO,3b,50
59.52499999999999,0.1021517813205719,0.14361731737852096,EP-GRPO,3b,50
59.62499999999999,0.09881441295146942,0.14043532580137252,EP-GRPO,3b,50
59.724999999999994,0.13762158155441284,0.1393659433722496,EP-GRPO,3b,50
59.824999999999996,0.1752159148454666,0.1401418463885784,EP-GRPO,3b,50
59.925,0.11162565648555756,0.13939450308680534,EP-GRPO,3b,50
60.02499999999999,0.19918246567249298,0.13633950635790826,EP-GRPO,3b,50
60.12499999999999,0.11576534807682037,0.13961853548884393,EP-GRPO,3b,50
60.224999999999994,0.13534797728061676,0.1402131025493145,EP-GRPO,3b,50
60.324999999999996,0.14700594544410706,0.1426279875636101,EP-GRPO,3b,50
60.425,0.11761027574539185,0.14720558553934096,EP-GRPO,3b,50
60.525,0.11768811196088791,0.14516716361045837,EP-GRPO,3b,50
60.62499999999999,0.22081026434898376,0.1462163333594799,EP-GRPO,3b,50
60.724999999999994,0.12363559007644653,0.1425037570297718,EP-GRPO,3b,50
60.824999999999996,0.10621283948421478,0.1412423287332058,EP-GRPO,3b,50
60.925,0.20054277777671814,0.14112711161375047,EP-GRPO,3b,50
61.025,0.1393498331308365,0.14342869490385055,EP-GRPO,3b,50
61.12499999999999,0.14333245158195496,0.1442188386619091,EP-GRPO,3b,50
61.224999999999994,0.1329939216375351,0.14760464742779733,EP-GRPO,3b,50
61.324999999999996,0.12460921704769135,0.14542466044425964,EP-GRPO,3b,50
61.425,0.10964810848236084,0.1427450141310692,EP-GRPO,3b,50
61.525,0.18737082183361053,0.14574576318264007,EP-GRPO,3b,50
61.625,0.12977561354637146,0.14492689102888107,EP-GRPO,3b,50
61.724999999999994,0.15076982975006104,0.14241554260253905,EP-GRPO,3b,50
61.824999999999996,0.18802499771118164,0.14163396567106246,EP-GRPO,3b,50
61.925,0.10712888836860657,0.1397907930612564,EP-GRPO,3b,50
62.025,0.13640575110912323,0.13927666917443277,EP-GRPO,3b,50
62.125,0.18304045498371124,0.13916258305311202,EP-GRPO,3b,50
62.224999999999994,0.11760639399290085,0.13488192841410637,EP-GRPO,3b,50
62.324999999999996,0.1402677297592163,0.13483645185828208,EP-GRPO,3b,50
62.425,0.10936185717582703,0.1332211996614933,EP-GRPO,3b,50
62.525,0.12164132297039032,0.13153700679540634,EP-GRPO,3b,50
62.625,0.11588624864816666,0.131001233458519,EP-GRPO,3b,50
62.724999999999994,0.1008470430970192,0.13204972878098487,EP-GRPO,3b,50
62.824999999999996,0.15506796538829803,0.13137321189045906,EP-GRPO,3b,50
62.925,0.10946276783943176,0.1400532965362072,EP-GRPO,3b,50
63.025,0.17296729981899261,0.14098043650388717,EP-GRPO,3b,50
63.125,0.11175761371850967,0.1418219842016697,EP-GRPO,3b,50
63.224999999999994,0.14738968014717102,0.1422010415792465,EP-GRPO,3b,50
63.324999999999996,0.12634602189064026,0.14377959057688713,EP-GRPO,3b,50
63.425,0.272551953792572,0.14954659193754197,EP-GRPO,3b,50
63.525,0.15168210864067078,0.15366188436746597,EP-GRPO,3b,50
63.625,0.1295255720615387,0.15454007625579835,EP-GRPO,3b,50
63.725,0.12201548367738724,0.15113792791962624,EP-GRPO,3b,50
63.824999999999996,0.127552792429924,0.15088212966918946,EP-GRPO,3b,50
63.925,0.16517673432826996,0.1500947417318821,EP-GRPO,3b,50
64.025,0.2109946310520172,0.15159518882632256,EP-GRPO,3b,50
64.125,0.13872727751731873,0.14210669338703155,EP-GRPO,3b,50
64.225,0.11060704290866852,0.13873934984207154,EP-GRPO,3b,50
64.325,0.12629356980323792,0.13806633472442628,EP-GRPO,3b,50
64.425,0.11683358997106552,0.13843384221196176,EP-GRPO,3b,50
64.525,0.16432565450668335,0.13779292032122611,EP-GRPO,3b,50
64.625,0.10841250419616699,0.1342184863984585,EP-GRPO,3b,50
64.725,0.1447882205247879,0.12795590102672577,EP-GRPO,3b,50
64.825,0.12539736926555634,0.12511313930153847,EP-GRPO,3b,50
64.925,0.13068364560604095,0.12548074945807458,EP-GRPO,3b,50
65.025,0.12147136777639389,0.12755480766296387,EP-GRPO,3b,50
65.125,0.10797956585884094,0.1318777620792389,EP-GRPO,3b,50
65.225,0.1207425445318222,0.1326118925213814,EP-GRPO,3b,50
65.325,0.12274795025587082,0.13479186698794365,EP-GRPO,3b,50
65.425,0.11682432889938354,0.13378083974123,EP-GRPO,3b,50
65.525,0.13856792449951172,0.1369722792506218,EP-GRPO,3b,50
65.625,0.1774245649576187,0.1375899523496628,EP-GRPO,3b,50
65.725,0.1606653481721878,0.1396305428445339,EP-GRPO,3b,50
65.825,0.1651078462600708,0.14213341429829598,EP-GRPO,3b,50
65.925,0.10338021069765091,0.14079423159360885,EP-GRPO,3b,50
66.025,0.18200242519378662,0.14120468720793725,EP-GRPO,3b,50
66.125,0.13426321744918823,0.14157344967126848,EP-GRPO,3b,50
66.225,0.14574366807937622,0.1434826822578907,EP-GRPO,3b,50
66.325,0.15995189547538757,0.14236125946044922,EP-GRPO,3b,50
66.425,0.09022277593612671,0.13793384850025178,EP-GRPO,3b,50
66.525,0.13216423988342285,0.13355078309774399,EP-GRPO,3b,50
66.625,0.11281992495059967,0.13276042580604552,EP-GRPO,3b,50
66.725,0.15317854285240173,0.12906744137406348,EP-GRPO,3b,50
66.825,0.16834278404712677,0.12688072994351388,EP-GRPO,3b,50
66.925,0.10912979394197464,0.12558143854141235,EP-GRPO,3b,50
67.025,0.1100921779870987,0.12376861810684205,EP-GRPO,3b,50
67.125,0.10644654929637909,0.1289460490643978,EP-GRPO,3b,50
67.225,0.11659711599349976,0.12905362471938134,EP-GRPO,3b,50
67.325,0.11536481976509094,0.1272154624760151,EP-GRPO,3b,50
67.425,0.12994107604026794,0.1248349729180336,EP-GRPO,3b,50
67.525,0.11679700762033463,0.1224605855345726,EP-GRPO,3b,50
67.625,0.18543389439582825,0.12361741557717323,EP-GRPO,3b,50
67.72500000000001,0.1338392198085785,0.12456862673163414,EP-GRPO,3b,50
67.825,0.09070189297199249,0.12509507969021796,EP-GRPO,3b,50
67.925,0.10683941096067429,0.12696296513080596,EP-GRPO,3b,50
68.025,0.1326998919248581,0.1258339537680149,EP-GRPO,3b,50
68.125,0.14203044772148132,0.1255454859137535,EP-GRPO,3b,50
68.22500000000001,0.1283450573682785,0.12967353254556657,EP-GRPO,3b,50
68.325,0.1020069494843483,0.12803806558251382,EP-GRPO,3b,50
68.425,0.1498178392648697,0.12720187321305276,EP-GRPO,3b,50
68.525,0.1004122868180275,0.13092562630772592,EP-GRPO,3b,50
68.625,0.10439708083868027,0.13258570179343224,EP-GRPO,3b,50
68.72500000000001,0.1773262321949005,0.13268850073218347,EP-GRPO,3b,50
68.825,0.1539333015680313,0.13125130906701088,EP-GRPO,3b,50
68.925,0.1293790489435196,0.1313236901164055,EP-GRPO,3b,50
69.025,0.1569354236125946,0.13408176720142365,EP-GRPO,3b,50
69.125,0.12149761617183685,0.13069620251655578,EP-GRPO,3b,50
69.22500000000001,0.1296200454235077,0.13136518985033036,EP-GRPO,3b,50
69.325,0.1211661696434021,0.1334183157980442,EP-GRPO,3b,50
69.425,0.12291523814201355,0.1313961401581764,EP-GRPO,3b,50
69.525,0.16159121692180634,0.12812125876545907,EP-GRPO,3b,50
69.625,0.08761508017778397,0.12634361088275908,EP-GRPO,3b,50
69.72500000000001,0.11961827427148819,0.12363792061805726,EP-GRPO,3b,50
69.825,0.12601202726364136,0.12236852914094926,EP-GRPO,3b,50
69.925,0.138187438249588,0.12168940022587776,EP-GRPO,3b,50
70.025,0.12097388505935669,0.12483232781291008,EP-GRPO,3b,50
70.125,0.11281563341617584,0.12426591992378234,EP-GRPO,3b,50
70.22500000000001,0.11495529860258102,0.12228881403803825,EP-GRPO,3b,50
70.325,0.11968916654586792,0.12350481867790222,EP-GRPO,3b,50
70.42500000000001,0.09888821095228195,0.12536853805184364,EP-GRPO,3b,50
70.525,0.17982494831085205,0.12596563667058944,EP-GRPO,3b,50
70.625,0.11032198369503021,0.12521418526768685,EP-GRPO,3b,50
70.72500000000001,0.1307709515094757,0.12566625490784644,EP-GRPO,3b,50
70.825,0.11670704931020737,0.12551197931170463,EP-GRPO,3b,50
70.92500000000001,0.13463179767131805,0.12639482766389848,EP-GRPO,3b,50
71.025,0.1349259316921234,0.12867199569940568,EP-GRPO,3b,50
71.125,0.1216130256652832,0.13925352230668067,EP-GRPO,3b,50
71.22500000000001,0.13765516877174377,0.15677607968449592,EP-GRPO,3b,50
71.325,0.11040244251489639,0.15730885669589043,EP-GRPO,3b,50
71.42500000000001,0.11941425502300262,0.1616678459942341,EP-GRPO,3b,50
71.525,0.14306792616844177,0.1602368338406086,EP-GRPO,3b,50
71.625,0.15907996892929077,0.15801984444260597,EP-GRPO,3b,50
71.72500000000001,0.4681323170661926,0.15482063308358193,EP-GRPO,3b,50
71.825,0.1103440672159195,0.154124516248703,EP-GRPO,3b,50
71.925,0.2069348692893982,0.15133014917373658,EP-GRPO,3b,50
72.02499999999999,0.10034901648759842,0.15264680996537208,EP-GRPO,3b,50
72.125,0.10824184119701385,0.1555645699799061,EP-GRPO,3b,50
72.225,0.08507422357797623,0.154021173119545,EP-GRPO,3b,50
72.32499999999999,0.12513615190982819,0.1498843465745449,EP-GRPO,3b,50
72.425,0.0903950184583664,0.12776318252086638,EP-GRPO,3b,50
72.52499999999999,0.123813696205616,0.12097946256399154,EP-GRPO,3b,50
72.625,0.1638118326663971,0.11363464578986168,EP-GRPO,3b,50
72.725,0.12372071295976639,0.11042372569441795,EP-GRPO,3b,50
72.82499999999999,0.10036054998636246,0.11177597105503083,EP-GRPO,3b,50
72.925,0.11218665540218353,0.11417106926441192,EP-GRPO,3b,50
73.02499999999999,0.12118633836507797,0.1148101481795311,EP-GRPO,3b,50
73.125,0.09631345421075821,0.11652044221758842,EP-GRPO,3b,50
73.225,0.07426507771015167,0.11643722072243691,EP-GRPO,3b,50
73.32499999999999,0.1242026537656784,0.11221977382898331,EP-GRPO,3b,50
73.425,0.11973205208778381,0.1097184394299984,EP-GRPO,3b,50
73.52499999999999,0.12380361557006836,0.11083273842930794,EP-GRPO,3b,50
73.625,0.12126442790031433,0.11247114136815071,EP-GRPO,3b,50
73.725,0.11848132312297821,0.11312376171350479,EP-GRPO,3b,50
73.825,0.1021767184138298,0.11494695156812668,EP-GRPO,3b,50
73.925,0.09783703088760376,0.11720953866839409,EP-GRPO,3b,50
74.02499999999999,0.116370290517807,0.11909566953778267,EP-GRPO,3b,50
74.125,0.13139931857585907,0.12060397729277611,EP-GRPO,3b,50
74.225,0.1246442049741745,0.12173696309328079,EP-GRPO,3b,50
74.325,0.13406218588352203,0.12063882157206535,EP-GRPO,3b,50
74.425,0.09900160133838654,0.12343291476368905,EP-GRPO,3b,50
74.52499999999999,0.1350439190864563,0.1284959749877453,EP-GRPO,3b,50
74.625,0.13622908294200897,0.13007363617420198,EP-GRPO,3b,50
74.725,0.15046703815460205,0.12891166761517525,EP-GRPO,3b,50
74.825,0.09604111313819885,0.12686097174882888,EP-GRPO,3b,50
74.925,0.14393281936645508,0.12670284733176232,EP-GRPO,3b,50
75.02499999999999,0.18427994847297668,0.1267235940694809,EP-GRPO,3b,50
75.125,0.12521086633205414,0.13374124795198442,EP-GRPO,3b,50
75.225,0.09880609810352325,0.13454929277300834,EP-GRPO,3b,50
75.325,0.09226945042610168,0.13271535843610763,EP-GRPO,3b,50
75.425,0.13077858090400696,0.13092989474534988,EP-GRPO,3b,50
75.52499999999999,0.10504560172557831,0.133373880982399,EP-GRPO,3b,50
75.625,0.21274960041046143,0.13149221241474152,EP-GRPO,3b,50
75.725,0.14385920763015747,0.12766023710370064,EP-GRPO,3b,50
75.825,0.11245913058519363,0.1233512245118618,EP-GRPO,3b,50
75.925,0.11477547138929367,0.12174068480730056,EP-GRPO,3b,50
76.02499999999999,0.15433268249034882,0.12441180542111396,EP-GRPO,3b,50
76.125,0.09857088327407837,0.12667859137058257,EP-GRPO,3b,50
76.225,0.13851694762706757,0.12960257813334464,EP-GRPO,3b,50
76.325,0.08965671807527542,0.13352058961987495,EP-GRPO,3b,50
76.425,0.07533875852823257,0.12908371314406394,EP-GRPO,3b,50
76.525,0.1150260791182518,0.12840640172362328,EP-GRPO,3b,50
76.625,0.16462430357933044,0.12880922555923463,EP-GRPO,3b,50
76.725,0.10477861762046814,0.12527160078287125,EP-GRPO,3b,50
76.825,0.2780819535255432,0.1245648193359375,EP-GRPO,3b,50
76.925,0.1051512211561203,0.12460672110319138,EP-GRPO,3b,50
77.025,0.10743517428636551,0.1266358031332493,EP-GRPO,3b,50
77.125,0.12504030764102936,0.13081751137971878,EP-GRPO,3b,50
77.225,0.10188210010528564,0.131119766831398,EP-GRPO,3b,50
77.325,0.0943460687994957,0.1275244614481926,EP-GRPO,3b,50
77.425,0.13087375462055206,0.12677569270133973,EP-GRPO,3b,50
77.525,0.12349297106266022,0.11652778580784798,EP-GRPO,3b,50
77.625,0.13834647834300995,0.11352568134665489,EP-GRPO,3b,50
77.725,0.10988789796829224,0.11324385911226273,EP-GRPO,3b,50
77.825,0.10559482872486115,0.11161433428525924,EP-GRPO,3b,50
77.925,0.11200316250324249,0.11440322354435921,EP-GRPO,3b,50
78.025,0.10505377501249313,0.11841687545180321,EP-GRPO,3b,50
78.125,0.11137023568153381,0.1195200301706791,EP-GRPO,3b,50
78.225,0.10886584222316742,0.11923929944634437,EP-GRPO,3b,50
78.325,0.08685238659381866,0.11737121760845184,EP-GRPO,3b,50
78.425,0.14047878980636597,0.11746242478489875,EP-GRPO,3b,50
78.525,0.1491079330444336,0.11813263610005378,EP-GRPO,3b,50
78.625,0.13868770003318787,0.11768948525190354,EP-GRPO,3b,50
78.725,0.1260739266872406,0.11906937181949616,EP-GRPO,3b,50
78.825,0.10933156311511993,0.12095586806535721,EP-GRPO,3b,50
78.925,0.11745363473892212,0.12406233176589013,EP-GRPO,3b,50
79.025,0.12052412331104279,0.12655296117067338,EP-GRPO,3b,50
79.125,0.09869488328695297,0.12745404437184335,EP-GRPO,3b,50
79.225,0.12334586679935455,0.13124740555882453,EP-GRPO,3b,50
79.325,0.12613654136657715,0.12840579807758332,EP-GRPO,3b,50
79.425,0.1551312655210495,0.1256911599636078,EP-GRPO,3b,50
79.525,0.12768004834651947,0.12511218786239625,EP-GRPO,3b,50
79.625,0.11038479208946228,0.12512452483177186,EP-GRPO,3b,50
79.725,0.22211585938930511,0.1280546209216118,EP-GRPO,3b,50
79.825,0.11073368787765503,0.12988246619701385,EP-GRPO,3b,50
79.925,0.0908542275428772,0.1309957353770733,EP-GRPO,3b,50
80.025,0.10896794497966766,0.12915317803621293,EP-GRPO,3b,50
80.125,0.09796242415904999,0.1275153186917305,EP-GRPO,3b,50
80.22500000000001,0.16806533932685852,0.12448705270886422,EP-GRPO,3b,50
80.325,0.12112879753112793,0.12420269325375558,EP-GRPO,3b,50
80.425,0.1449088156223297,0.11695028722286224,EP-GRPO,3b,50
80.525,0.09006057679653168,0.11497422650456429,EP-GRPO,3b,50
80.625,0.13957688212394714,0.11834435805678367,EP-GRPO,3b,50
80.72500000000001,0.09105123579502106,0.12117757678031921,EP-GRPO,3b,50
80.825,0.11404858529567719,0.12453342527151108,EP-GRPO,3b,50
80.925,0.10269840061664581,0.12477658241987229,EP-GRPO,3b,50
81.025,0.10625074803829193,0.12425539031624794,EP-GRPO,3b,50
81.125,0.1367967426776886,0.12299733340740204,EP-GRPO,3b,50
81.22500000000001,0.14128181338310242,0.12204723462462425,EP-GRPO,3b,50
81.325,0.13557831943035126,0.12121596351265908,EP-GRPO,3b,50
81.425,0.16380912065505981,0.12344035550951958,EP-GRPO,3b,50
81.525,0.12301792204380035,0.12530074506998062,EP-GRPO,3b,50
81.625,0.13602608442306519,0.1247782488167286,EP-GRPO,3b,50
81.72500000000001,0.0847126767039299,0.12514904424548148,EP-GRPO,3b,50
81.825,0.11329908668994904,0.12709972113370896,EP-GRPO,3b,50
81.925,0.1273254007101059,0.12654459863901138,EP-GRPO,3b,50
82.025,0.14188280701637268,0.12346662297844886,EP-GRPO,3b,50
82.125,0.1004309207201004,0.12010710164904595,EP-GRPO,3b,50
82.22500000000001,0.0946645438671112,0.11889868453145028,EP-GRPO,3b,50
82.325,0.15593811869621277,0.11825477614998818,EP-GRPO,3b,50
82.425,0.14665623009204865,0.11805444777011871,EP-GRPO,3b,50
82.525,0.09268508851528168,0.11842435926198959,EP-GRPO,3b,50
82.625,0.11565735936164856,0.11649138301610946,EP-GRPO,3b,50
82.72500000000001,0.11199450492858887,0.11256967335939408,EP-GRPO,3b,50
82.825,0.13655252754688263,0.11306694373488427,EP-GRPO,3b,50
82.92500000000001,0.08898947387933731,0.11974718809127807,EP-GRPO,3b,50
83.025,0.11329163610935211,0.11803126305341721,EP-GRPO,3b,50
83.125,0.10314445197582245,0.11619836926460266,EP-GRPO,3b,50
83.22500000000001,0.08922082185745239,0.11812253549695015,EP-GRPO,3b,50
83.325,0.08920706063508987,0.12077882543206214,EP-GRPO,3b,50
83.42500000000001,0.20058417320251465,0.1223326477408409,EP-GRPO,3b,50
83.525,0.1167956292629242,0.12106172144412994,EP-GRPO,3b,50
83.625,0.12596936523914337,0.12416020333766938,EP-GRPO,3b,50
83.72500000000001,0.12588781118392944,0.12476047098636628,EP-GRPO,3b,50
83.825,0.143686905503273,0.12663599699735642,EP-GRPO,3b,50
83.92500000000001,0.14210298657417297,0.13089165180921555,EP-GRPO,3b,50
84.025,0.10326740890741348,0.13303668156266213,EP-GRPO,3b,50
84.125,0.14849677681922913,0.12691450268030166,EP-GRPO,3b,50
84.22500000000001,0.11256147921085358,0.12474081367254257,EP-GRPO,3b,50
84.325,0.1209898442029953,0.12375765949487687,EP-GRPO,3b,50
84.425,0.15319249033927917,0.1213073554635048,EP-GRPO,3b,50
84.52499999999999,0.12383470684289932,0.12115943819284439,EP-GRPO,3b,50
84.625,0.09278672933578491,0.11982171699404716,EP-GRPO,3b,50
84.725,0.10671597719192505,0.11974815368652343,EP-GRPO,3b,50
84.82499999999999,0.12182984501123428,0.1177940185368061,EP-GRPO,3b,50
84.925,0.08037161082029343,0.11814934298396111,EP-GRPO,3b,50
85.02499999999999,0.13992096483707428,0.11864464372396469,EP-GRPO,3b,50
85.125,0.12982633709907532,0.11559735924005508,EP-GRPO,3b,50
85.225,0.11295313388109207,0.11628800585865974,EP-GRPO,3b,50
85.32499999999999,0.10944953560829163,0.1189382541179657,EP-GRPO,3b,50
85.425,0.12336204200983047,0.11993410140275955,EP-GRPO,3b,50
85.52499999999999,0.13445477187633514,0.12220758423209191,EP-GRPO,3b,50
85.625,0.09694188088178635,0.12166785284876823,EP-GRPO,3b,50
85.725,0.1378379464149475,0.11986917868256569,EP-GRPO,3b,50
85.82499999999999,0.14547038078308105,0.11981046751141548,EP-GRPO,3b,50
85.925,0.09815733879804611,0.12020844250917434,EP-GRPO,3b,50
86.02499999999999,0.16838303208351135,0.12225505158305168,EP-GRPO,3b,50
86.125,0.08166663348674774,0.12379236400127411,EP-GRPO,3b,50
86.225,0.09138157963752747,0.12287338301539422,EP-GRPO,3b,50
86.325,0.13603682816028595,0.12432484358549117,EP-GRPO,3b,50
86.425,0.11873497068881989,0.1232744112610817,EP-GRPO,3b,50
86.52499999999999,0.1325608491897583,0.12170062690973282,EP-GRPO,3b,50
86.625,0.14610180258750916,0.12341909766197205,EP-GRPO,3b,50
86.725,0.1175067350268364,0.12074334800243378,EP-GRPO,3b,50
86.825,0.1283484697341919,0.12124108955264092,EP-GRPO,3b,50
86.925,0.1127001941204071,0.1215099062025547,EP-GRPO,3b,50
87.02499999999999,0.11983375251293182,0.12003863200545312,EP-GRPO,3b,50
87.125,0.1361321359872818,0.11878016829490662,EP-GRPO,3b,50
87.225,0.11735134571790695,0.11904883563518524,EP-GRPO,3b,50
87.325,0.11683959513902664,0.12170920267701149,EP-GRPO,3b,50
87.425,0.08741588145494461,0.11919322162866593,EP-GRPO,3b,50
87.52499999999999,0.10623247176408768,0.1168684008717537,EP-GRPO,3b,50
87.625,0.10674301534891129,0.11770378321409225,EP-GRPO,3b,50
87.725,0.10888543725013733,0.11839323133230209,EP-GRPO,3b,50
87.825,0.20270764827728271,0.11774485290050507,EP-GRPO,3b,50
87.925,0.09565422683954239,0.11496223837137222,EP-GRPO,3b,50
88.02499999999999,0.08583053946495056,0.1163936771452427,EP-GRPO,3b,50
88.125,0.1286793351173401,0.12145199239253998,EP-GRPO,3b,50
88.225,0.12200678884983063,0.12386875435709953,EP-GRPO,3b,50
88.325,0.1405380666255951,0.12310335502028465,EP-GRPO,3b,50
88.425,0.07417784631252289,0.1258690944314003,EP-GRPO,3b,50
88.52499999999999,0.12614892423152924,0.12038543313741684,EP-GRPO,3b,50
88.625,0.1607714295387268,0.12014007031917572,EP-GRPO,3b,50
88.725,0.14960898458957672,0.12530761271715163,EP-GRPO,3b,50
88.825,0.0782499685883522,0.12828077346086503,EP-GRPO,3b,50
88.925,0.1536455750465393,0.12881482496857644,EP-GRPO,3b,50
89.025,0.11131595075130463,0.12761038720607756,EP-GRPO,3b,50
89.125,0.10932330787181854,0.13011388301849366,EP-GRPO,3b,50
89.225,0.14983578026294708,0.12983763262629508,EP-GRPO,3b,50
89.325,0.16209863126277924,0.12795776277780532,EP-GRPO,3b,50
89.425,0.1341467797756195,0.1265794461965561,EP-GRPO,3b,50
89.525,0.11880698055028915,0.12648436591029166,EP-GRPO,3b,50
89.625,0.12752920389175415,0.12641581445932387,EP-GRPO,3b,50
89.725,0.1062285453081131,0.12631091266870498,EP-GRPO,3b,50
89.825,0.12028142809867859,0.12607709854841231,EP-GRPO,3b,50
89.925,0.15340125560760498,0.12382856488227845,EP-GRPO,3b,50
90.025,0.08093814551830292,0.11957334339618683,EP-GRPO,3b,50
90.125,0.13650333881378174,0.11815383002161979,EP-GRPO,3b,50
90.225,0.1260463148355484,0.11822037175297737,EP-GRPO,3b,50
90.325,0.1038750559091568,0.11792453244328499,EP-GRPO,3b,50
90.425,0.11551706492900848,0.11724801808595657,EP-GRPO,3b,50
90.525,0.09972391277551651,0.11730366319417954,EP-GRPO,3b,50
90.625,0.124102383852005,0.11603257492184639,EP-GRPO,3b,50
90.725,0.1215011328458786,0.12077825114130974,EP-GRPO,3b,50
90.825,0.1293259710073471,0.12199185818433761,EP-GRPO,3b,50
90.925,0.09814466536045074,0.12239395171403884,EP-GRPO,3b,50
91.025,0.1178407296538353,0.12201576411724091,EP-GRPO,3b,50
91.125,0.11687871068716049,0.12345270693302154,EP-GRPO,3b,50
91.225,0.1662033647298813,0.12350117653608322,EP-GRPO,3b,50
91.325,0.13471786677837372,0.12222362741827965,EP-GRPO,3b,50
91.425,0.14706119894981384,0.12160622119903565,EP-GRPO,3b,50
91.525,0.09348203241825104,0.12049611642956734,EP-GRPO,3b,50
91.625,0.1383683979511261,0.12312568664550781,EP-GRPO,3b,50
91.725,0.10692912340164185,0.12340187489986419,EP-GRPO,3b,50
91.825,0.09650713205337524,0.1255063034594059,EP-GRPO,3b,50
91.925,0.11874549835920334,0.12355189755558968,EP-GRPO,3b,50
92.025,0.10145801305770874,0.12292474836111068,EP-GRPO,3b,50
92.125,0.149634450674057,0.12588050097227096,EP-GRPO,3b,50
92.225,0.1063256487250328,0.12756460249423981,EP-GRPO,3b,50
92.325,0.14639036357402802,0.12730578795075417,EP-GRPO,3b,50
92.425,0.13480131328105927,0.1280341236293316,EP-GRPO,3b,50
92.525,0.11366284638643265,0.1296585386991501,EP-GRPO,3b,50
92.625,0.1981561779975891,0.13031630769371985,EP-GRPO,3b,50
92.72500000000001,0.12936852872371674,0.13243957206606866,EP-GRPO,3b,50
92.825,0.1237526684999466,0.1289357401430607,EP-GRPO,3b,50
92.925,0.12471789121627808,0.12801586493849754,EP-GRPO,3b,50
93.025,0.121455617249012,0.12777022689580916,EP-GRPO,3b,50
93.125,0.1133894994854927,0.12695070937275887,EP-GRPO,3b,50
93.22500000000001,0.14531975984573364,0.13018315941095351,EP-GRPO,3b,50
93.325,0.09360004961490631,0.12702967435121537,EP-GRPO,3b,50
93.425,0.09433165192604065,0.12402306735515595,EP-GRPO,3b,50
93.525,0.13938191533088684,0.1231198114156723,EP-GRPO,3b,50
93.625,0.11511115729808807,0.12768746599555014,EP-GRPO,3b,50
93.72500000000001,0.16429802775382996,0.12866004094481467,EP-GRPO,3b,50
93.825,0.14477235078811646,0.12627459779381753,EP-GRPO,3b,50
93.925,0.11603621393442154,0.122742800116539,EP-GRPO,3b,50
94.025,0.08808114379644394,0.12103519812226296,EP-GRPO,3b,50
94.125,0.19125965237617493,0.1247113099694252,EP-GRPO,3b,50
94.22500000000001,0.15243136882781982,0.12608790084719657,EP-GRPO,3b,50
94.325,0.08040736615657806,0.12453241527080536,EP-GRPO,3b,50
94.425,0.10113902390003204,0.12003084748983384,EP-GRPO,3b,50
94.525,0.06895752251148224,0.11768316432833671,EP-GRPO,3b,50
94.625,0.13401339948177338,0.1174070656299591,EP-GRPO,3b,50
94.72500000000001,0.15835288166999817,0.11765256464481354,EP-GRPO,3b,50
94.825,0.10635058581829071,0.11306185871362687,EP-GRPO,3b,50
94.925,0.08833379298448563,0.1093979112803936,EP-GRPO,3b,50
95.025,0.11783786118030548,0.11189630776643752,EP-GRPO,3b,50
95.125,0.12777721881866455,0.11563958942890168,EP-GRPO,3b,50
95.22500000000001,0.09524662047624588,0.12250130623579025,EP-GRPO,3b,50
95.325,0.10666260123252869,0.12485211938619614,EP-GRPO,3b,50
95.42500000000001,0.11248022317886353,0.12261712566018104,EP-GRPO,3b,50
95.525,0.1277305781841278,0.12153547316789627,EP-GRPO,3b,50
95.625,0.13496428728103638,0.1239290876686573,EP-GRPO,3b,50
95.72500000000001,0.16634809970855713,0.12451158344745636,EP-GRPO,3b,50
95.825,0.15189890563488007,0.12390181928873062,EP-GRPO,3b,50
95.92500000000001,0.13260340690612793,0.12397376075387001,EP-GRPO,3b,50
96.025,0.099391408264637,0.12555102363228798,EP-GRPO,3b,50
96.125,0.12489050626754761,0.12984802052378655,EP-GRPO,3b,50
96.22500000000001,0.11617614328861237,0.1300833098590374,EP-GRPO,3b,50
96.325,0.12225700914859772,0.12865082874894143,EP-GRPO,3b,50
96.42500000000001,0.1037202849984169,0.12472818776965142,EP-GRPO,3b,50
96.525,0.10592029988765717,0.12232413992285729,EP-GRPO,3b,50
96.625,0.17646729946136475,0.12057571038603783,EP-GRPO,3b,50
96.72500000000001,0.12948495149612427,0.12026032015681266,EP-GRPO,3b,50
96.825,0.11904606968164444,0.11998289361596108,EP-GRPO,3b,50
96.925,0.10371191799640656,0.12001389428973198,EP-GRPO,3b,50
97.02499999999999,0.12687547504901886,0.12069014623761178,EP-GRPO,3b,50
97.125,0.12093964219093323,0.12033308237791061,EP-GRPO,3b,50
97.225,0.0996178612112999,0.12108449965715408,EP-GRPO,3b,50
97.32499999999999,0.11622720956802368,0.11579276457428932,EP-GRPO,3b,50
97.425,0.11162257194519043,0.11559986218810081,EP-GRPO,3b,50
97.52499999999999,0.1399969607591629,0.11848122224211693,EP-GRPO,3b,50
97.625,0.09678658097982407,0.11976906299591064,EP-GRPO,3b,50
97.725,0.12580794095993042,0.12384756311774253,EP-GRPO,3b,50
97.82499999999999,0.08151207119226456,0.1243797393143177,EP-GRPO,3b,50
97.925,0.12625624239444733,0.12984885439276694,EP-GRPO,3b,50
98.02499999999999,0.17670820653438568,0.13192323327064515,EP-GRPO,3b,50
98.125,0.10071351379156113,0.13324206233024596,EP-GRPO,3b,50
98.225,0.19263063371181488,0.1321369068324566,EP-GRPO,3b,50
98.32499999999999,0.11060470342636108,0.13367099568247795,EP-GRPO,3b,50
98.425,0.18467973172664642,0.13363422498106955,EP-GRPO,3b,50
98.52499999999999,0.1393531858921051,0.13604444816708564,EP-GRPO,3b,50
98.625,0.1336992233991623,0.13830834686756133,EP-GRPO,3b,50
98.725,0.11592414230108261,0.1349841320514679,EP-GRPO,3b,50
98.825,0.12879519164562225,0.13940395131707192,EP-GRPO,3b,50
98.925,0.12016569823026657,0.13973221972584723,EP-GRPO,3b,50
99.02499999999999,0.11165902018547058,0.14029318809509278,EP-GRPO,3b,50
99.125,0.15580487251281738,0.13556379750370978,EP-GRPO,3b,50
99.225,0.10591371357440948,0.1335391229391098,EP-GRPO,3b,50
99.325,0.1727527678012848,0.1330109803378582,EP-GRPO,3b,50
99.425,0.18160748481750488,0.13303796521254949,EP-GRPO,3b,50
99.52499999999999,0.15026310086250305,0.1337015797694524,EP-GRPO,3b,50
99.625,0.10170991718769073,0.13480432894898625,EP-GRPO,3b,50
99.725,0.12300175428390503,0.1370777834106136,EP-GRPO,3b,50
99.825,0.13251589238643646,0.13614293210434192,EP-GRPO,3b,50
99.925,0.11655794829130173,0.13858891458346925,EP-GRPO,3b,50
0.025,0.30447810888290405,0.38368904948234556,GTPO,3b,50
0.125,0.4375511407852173,0.3960619507164791,GTPO,3b,50
0.22499999999999998,0.3274531364440918,0.3874282484704798,GTPO,3b,50
0.325,0.49528512358665466,0.38162767726021846,GTPO,3b,50
0.42500000000000004,0.28569096326828003,0.3835192693442833,GTPO,3b,50
0.525,0.4174647927284241,0.39150866005155777,GTPO,3b,50
0.625,0.5225114226341248,0.38872246474635846,GTPO,3b,50
0.7250000000000001,0.32561323046684265,0.39140137016773224,GTPO,3b,50
0.8250000000000001,0.323214590549469,0.3938256412744522,GTPO,3b,50
0.9249999999999999,0.3651048243045807,0.39450180232524873,GTPO,3b,50
1.0250000000000001,0.5087182521820068,0.3854167068004608,GTPO,3b,50
1.125,0.3676213324069977,0.383603949546814,GTPO,3b,50
1.225,0.3264264464378357,0.3794998151063919,GTPO,3b,50
1.325,0.45637810230255127,0.36974815249443055,GTPO,3b,50
1.425,0.36863040924072266,0.36560121715068816,GTPO,3b,50
1.525,0.3473260998725891,0.3710398310422897,GTPO,3b,50
1.625,0.3170888423919678,0.3723161846399307,GTPO,3b,50
1.725,0.3109061121940613,0.36332743883132934,GTPO,3b,50
1.825,0.399872362613678,0.35926108300685883,GTPO,3b,50
1.925,0.2971723973751068,0.37062743067741394,GTPO,3b,50
2.025,0.4002234935760498,0.36819897711277005,GTPO,3b,50
2.125,0.36771878600120544,0.3633208233118057,GTPO,3b,50
2.225,0.3800922632217407,0.3572612780332565,GTPO,3b,50
2.325,0.30206558108329773,0.3571228349208832,GTPO,3b,50
2.4250000000000003,0.5030527114868164,0.3593636256456375,GTPO,3b,50
2.5250000000000004,0.4069133698940277,0.3610253256559372,GTPO,3b,50
2.625,0.3532560467720032,0.35919942557811735,GTPO,3b,50
2.725,0.25990504026412964,0.3538253319263458,GTPO,3b,50
2.825,0.32756391167640686,0.3467877382040024,GTPO,3b,50
2.9250000000000003,0.3100147545337677,0.34279893934726713,GTPO,3b,50
3.025,0.43320655822753906,0.3400688737630844,GTPO,3b,50
3.125,0.29475128650665283,0.32906893610954285,GTPO,3b,50
3.225,0.3198360502719879,0.3217792910337448,GTPO,3b,50
3.325,0.2703680396080017,0.31300843477249146,GTPO,3b,50
3.4250000000000003,0.34157609939575195,0.3082450994849205,GTPO,3b,50
3.5249999999999995,0.28366461396217346,0.3063418278098106,GTPO,3b,50
3.6249999999999996,0.29998037219047546,0.30284050822257996,GTPO,3b,50
3.7249999999999996,0.36165764927864075,0.290667624771595,GTPO,3b,50
3.8249999999999997,0.2763230800628662,0.2837977114319801,GTPO,3b,50
3.925,0.20209887623786926,0.2761333590745926,GTPO,3b,50
4.025,0.28992053866386414,0.2735757923126221,GTPO,3b,50
4.125,0.27763891220092773,0.2675409132242203,GTPO,3b,50
4.2250000000000005,0.24876870214939117,0.2628256252408028,GTPO,3b,50
4.324999999999999,0.2554900646209717,0.2618434479832649,GTPO,3b,50
4.425,0.20774593949317932,0.25417316347360613,GTPO,3b,50
4.5249999999999995,0.24835167825222015,0.25064836293458936,GTPO,3b,50
4.625,0.257660835981369,0.2524769365787506,GTPO,3b,50
4.725,0.2211594581604004,0.246944163441658,GTPO,3b,50
4.825,0.295391321182251,0.24053724288940428,GTPO,3b,50
4.925,0.24987855553627014,0.2418924331665039,GTPO,3b,50
5.025,0.2530948221683502,0.24054454535245895,GTPO,3b,50
5.125,0.25580257177352905,0.23779338717460632,GTPO,3b,50
5.225,0.20699504017829895,0.23494350403547287,GTPO,3b,50
5.325,0.1754358410835266,0.22784478336572647,GTPO,3b,50
5.425,0.27878499031066895,0.22296839743852614,GTPO,3b,50
5.525,0.25784969329833984,0.2133438840508461,GTPO,3b,50
5.625,0.1750517040491104,0.20696117341518402,GTPO,3b,50
5.7250000000000005,0.21644747257232666,0.20044258654117583,GTPO,3b,50
5.825,0.16423238813877106,0.19169311940670014,GTPO,3b,50
5.925,0.17670412361621857,0.18829739570617676,GTPO,3b,50
6.0249999999999995,0.14962874352931976,0.1867143025994301,GTPO,3b,50
6.125,0.18245984613895416,0.17784470409154893,GTPO,3b,50
6.225,0.18330392241477966,0.16872986853122712,GTPO,3b,50
6.325,0.13482750952243805,0.16610056281089783,GTPO,3b,50
6.425,0.1791527271270752,0.16029073685407638,GTPO,3b,50
6.525,0.17091326415538788,0.15766018480062485,GTPO,3b,50
6.625,0.14288969337940216,0.15333778142929078,GTPO,3b,50
6.7250000000000005,0.1406135857105255,0.1489563076198101,GTPO,3b,50
6.825,0.1755165010690689,0.14412028834223747,GTPO,3b,50
6.925000000000001,0.12780018150806427,0.13806861653923988,GTPO,3b,50
7.025,0.14982527494430542,0.1353759789466858,GTPO,3b,50
7.124999999999999,0.1266995072364807,0.13150092601776123,GTPO,3b,50
7.225,0.09578847885131836,0.12408380165696144,GTPO,3b,50
7.324999999999999,0.11456785351037979,0.11968368589878083,GTPO,3b,50
7.425,0.1071157157421112,0.1167069798707962,GTPO,3b,50
7.5249999999999995,0.10618676245212555,0.1112137857079506,GTPO,3b,50
7.625,0.13416461646556854,0.10985132858157158,GTPO,3b,50
7.725,0.07650832831859589,0.10604444652795791,GTPO,3b,50
7.825,0.08928041160106659,0.10327916353940964,GTPO,3b,50
7.925,0.10950393974781036,0.10287834778428077,GTPO,3b,50
8.025,0.08649072051048279,0.10125836238265037,GTPO,3b,50
8.125,0.13122773170471191,0.1000684767961502,GTPO,3b,50
8.225,0.09671095758676529,0.09582276806235314,GTPO,3b,50
8.325000000000001,0.09610916674137115,0.0900804490596056,GTPO,3b,50
8.425,0.10445258766412735,0.0876603902131319,GTPO,3b,50
8.525,0.0837399810552597,0.08560741238296032,GTPO,3b,50
8.625,0.10863969475030899,0.082875005453825,GTPO,3b,50
8.725,0.05334951728582382,0.0798055325448513,GTPO,3b,50
8.825,0.05276944860816002,0.07497689701616764,GTPO,3b,50
8.924999999999999,0.06248589605093002,0.07075254447758197,GTPO,3b,50
9.025,0.055532220751047134,0.06658029288053513,GTPO,3b,50
9.125,0.07760093361139297,0.06178046479821205,GTPO,3b,50
9.225,0.05214327946305275,0.05869708776473999,GTPO,3b,50
9.325,0.061703454703092575,0.05528957106173039,GTPO,3b,50
9.425,0.05602871999144554,0.05379751421511173,GTPO,3b,50
9.525,0.04512884467840195,0.05300731189548969,GTPO,3b,50
9.625,0.040530286729335785,0.05108947478234768,GTPO,3b,50
9.725,0.04527612030506134,0.0496818208694458,GTPO,3b,50
9.825000000000001,0.06278463453054428,0.047854401916265485,GTPO,3b,50
9.925,0.049106258898973465,0.04679857917129993,GTPO,3b,50
10.025,0.04504912346601486,0.045272859185934065,GTPO,3b,50
10.125,0.03583519905805588,0.044139698594808575,GTPO,3b,50
10.225,0.035469233989715576,0.04379083089530468,GTPO,3b,50
10.325,0.04909709095954895,0.04348009772598743,GTPO,3b,50
10.424999999999999,0.046030499041080475,0.04338237721472979,GTPO,3b,50
10.525,0.03861047327518463,0.04103745464235544,GTPO,3b,50
10.625,0.040462784469127655,0.03910596590489149,GTPO,3b,50
10.725,0.04540412873029709,0.03872388530522585,GTPO,3b,50
10.825,0.03452639654278755,0.038808525539934635,GTPO,3b,50
10.925,0.04675379768013954,0.038466635830700396,GTPO,3b,50
11.025,0.0301887895911932,0.037119983918964865,GTPO,3b,50
11.125,0.023229772225022316,0.036267159320414064,GTPO,3b,50
11.225,0.040795065462589264,0.03634842529892921,GTPO,3b,50
11.325000000000001,0.041068464517593384,0.03570024136453867,GTPO,3b,50
11.425,0.032639604061841965,0.035003734417259694,GTPO,3b,50
11.525,0.02714892476797104,0.03429525449872017,GTPO,3b,50
11.625,0.03265181928873062,0.033181621730327605,GTPO,3b,50
11.725,0.045022591948509216,0.03218726672232151,GTPO,3b,50
11.825,0.02967141382396221,0.032345523685216905,GTPO,3b,50
11.924999999999999,0.03833494335412979,0.03168961763381958,GTPO,3b,50
12.025,0.026445753872394562,0.03073395907878876,GTPO,3b,50
12.125,0.03267185017466545,0.03022132322192192,GTPO,3b,50
12.225,0.02005937322974205,0.03051189675927162,GTPO,3b,50
12.325,0.026757173240184784,0.03077702481299639,GTPO,3b,50
12.425,0.027753595262765884,0.02984087936580181,GTPO,3b,50
12.525,0.029116349294781685,0.029526352658867838,GTPO,3b,50
12.625,0.02704406902194023,0.02919618159532547,GTPO,3b,50
12.725,0.030856847763061523,0.0291788362711668,GTPO,3b,50
12.825000000000001,0.0358358696103096,0.028986945413053036,GTPO,3b,50
12.925,0.03081360086798668,0.029228987134993077,GTPO,3b,50
13.025,0.0284147746860981,0.029556450061500074,GTPO,3b,50
13.125,0.03284715861082077,0.029497310034930706,GTPO,3b,50
13.225000000000001,0.02888203039765358,0.030198178663849832,GTPO,3b,50
13.325000000000001,0.030243413522839546,0.030109541974961757,GTPO,3b,50
13.425,0.02425144985318184,0.029885025024414064,GTPO,3b,50
13.525,0.03150023892521858,0.02956738032400608,GTPO,3b,50
13.625000000000002,0.021668244153261185,0.03038703039288521,GTPO,3b,50
13.725000000000001,0.041289668530225754,0.03199842032045126,GTPO,3b,50
13.825000000000001,0.02665168046951294,0.0318891616538167,GTPO,3b,50
13.925,0.027021579444408417,0.031920576691627504,GTPO,3b,50
14.025000000000002,0.028329353779554367,0.03193430133163929,GTPO,3b,50
14.124999999999998,0.03796427324414253,0.0327052715420723,GTPO,3b,50
14.224999999999998,0.05527979135513306,0.03254509247839451,GTPO,3b,50
14.325,0.03018125332891941,0.03273613214492798,GTPO,3b,50
14.424999999999999,0.031380295753479004,0.03196152489632368,GTPO,3b,50
14.524999999999999,0.02733687497675419,0.031867893002927306,GTPO,3b,50
14.625,0.037992462515830994,0.03217974290251732,GTPO,3b,50
14.725,0.028326649218797684,0.03297122832387686,GTPO,3b,50
14.825,0.026897413656115532,0.03258701100945473,GTPO,3b,50
14.924999999999999,0.025820020586252213,0.03082545705139637,GTPO,3b,50
15.024999999999999,0.029561297968029976,0.03070795826613903,GTPO,3b,50
15.125,0.02755526266992092,0.03093778304755688,GTPO,3b,50
15.225,0.03983720391988754,0.031192541755735874,GTPO,3b,50
15.325,0.031934358179569244,0.03078567296266556,GTPO,3b,50
15.425,0.026919592171907425,0.030397658348083497,GTPO,3b,50
15.525,0.03489033132791519,0.03010176494717598,GTPO,3b,50
15.625,0.034776054322719574,0.02977982297539711,GTPO,3b,50
15.725,0.031456802040338516,0.029457021206617355,GTPO,3b,50
15.825,0.03161488473415375,0.029359670765697957,GTPO,3b,50
15.925,0.0262815710157156,0.02876847330480814,GTPO,3b,50
16.025,0.024085961282253265,0.028133986294269563,GTPO,3b,50
16.125,0.0212642140686512,0.027857173942029478,GTPO,3b,50
16.225,0.02422487363219261,0.027002018988132478,GTPO,3b,50
16.325,0.02582860365509987,0.025803769193589687,GTPO,3b,50
16.425,0.030391966924071312,0.025185905508697034,GTPO,3b,50
16.525000000000002,0.026240428909659386,0.025113155655562876,GTPO,3b,50
16.625,0.025188352912664413,0.025223878473043443,GTPO,3b,50
16.725,0.023398835211992264,0.0252051680162549,GTPO,3b,50
16.825000000000003,0.018869414925575256,0.02558853354305029,GTPO,3b,50
16.925,0.022588877007365227,0.026447789520025255,GTPO,3b,50
17.025000000000002,0.030617404729127884,0.02665795560926199,GTPO,3b,50
17.125,0.03028232976794243,0.026450515352189542,GTPO,3b,50
17.224999999999998,0.024744722992181778,0.026055520251393318,GTPO,3b,50
17.325,0.023649705573916435,0.02555830802768469,GTPO,3b,50
17.424999999999997,0.03615333139896393,0.025893556401133538,GTPO,3b,50
17.525,0.02810475416481495,0.02662803515791893,GTPO,3b,50
17.625,0.02743871882557869,0.027040033228695394,GTPO,3b,50
17.724999999999998,0.024249199777841568,0.026614056937396526,GTPO,3b,50
17.825,0.016454758122563362,0.026297871582210065,GTPO,3b,50
17.925,0.0275579784065485,0.026131570525467395,GTPO,3b,50
18.025,0.02952755242586136,0.02630803354084492,GTPO,3b,50
18.125,0.02857094816863537,0.02578573614358902,GTPO,3b,50
18.224999999999998,0.02171682007610798,0.02576734747737646,GTPO,3b,50
18.325,0.027947314083576202,0.025222824290394782,GTPO,3b,50
18.425,0.0232682041823864,0.024975707978010176,GTPO,3b,50
18.525,0.026878144592046738,0.025361279770731927,GTPO,3b,50
18.625,0.02442464977502823,0.02529746502637863,GTPO,3b,50
18.725,0.03327863663434982,0.025010123439133166,GTPO,3b,50
18.825,0.02034740522503853,0.02465281642973423,GTPO,3b,50
18.925,0.021555494517087936,0.024504515267908575,GTPO,3b,50
19.025,0.023169027641415596,0.024260562397539615,GTPO,3b,50
19.125,0.023478133603930473,0.024398799650371075,GTPO,3b,50
19.225,0.025580471381545067,0.024140553548932076,GTPO,3b,50
19.325,0.02496539242565632,0.024339529611170294,GTPO,3b,50
19.425,0.02153576910495758,0.023614035174250602,GTPO,3b,50
19.525000000000002,0.021520603448152542,0.023598854430019855,GTPO,3b,50
19.625,0.027808645740151405,0.0246921718493104,GTPO,3b,50
19.725,0.020555483177304268,0.02465259626507759,GTPO,3b,50
19.825,0.028989754617214203,0.024540403001010416,GTPO,3b,50
19.925,0.023049060255289078,0.024143880978226662,GTPO,3b,50
20.025000000000002,0.018197964876890182,0.024143361784517765,GTPO,3b,50
20.125,0.03915942460298538,0.024694505706429483,GTPO,3b,50
20.225,0.022052288055419922,0.02470631629228592,GTPO,3b,50
20.325,0.022890236228704453,0.024592597670853138,GTPO,3b,50
20.424999999999997,0.019212350249290466,0.024387475661933423,GTPO,3b,50
20.525,0.022832419723272324,0.023911327347159384,GTPO,3b,50
20.625,0.0325433723628521,0.02425032302737236,GTPO,3b,50
20.724999999999998,0.020066652446985245,0.025095718912780285,GTPO,3b,50
20.825,0.026170391589403152,0.024702122993767263,GTPO,3b,50
20.925,0.020258039236068726,0.024866763688623904,GTPO,3b,50
21.025,0.018504951149225235,0.025234711319208146,GTPO,3b,50
21.125,0.028253410011529922,0.025496401600539686,GTPO,3b,50
21.224999999999998,0.030102744698524475,0.025866113640367984,GTPO,3b,50
21.325,0.029443107545375824,0.02551455546170473,GTPO,3b,50
21.425,0.0283631794154644,0.025500327050685882,GTPO,3b,50
21.525,0.028756534680724144,0.025536349192261696,GTPO,3b,50
21.625,0.022521885111927986,0.025790152847766878,GTPO,3b,50
21.725,0.02609282359480858,0.026720805428922176,GTPO,3b,50
21.825,0.027080310508608818,0.026758058331906795,GTPO,3b,50
21.925,0.02199416048824787,0.026433098278939724,GTPO,3b,50
22.025,0.025983231142163277,0.02599060408771038,GTPO,3b,50
22.125,0.022640390321612358,0.025412412956357003,GTPO,3b,50
22.225,0.032186880707740784,0.02479307398200035,GTPO,3b,50
22.325,0.026315124705433846,0.02466000910848379,GTPO,3b,50
22.425,0.025989316403865814,0.024884910508990287,GTPO,3b,50
22.525000000000002,0.024709902703762054,0.024875658974051477,GTPO,3b,50
22.625,0.021269099786877632,0.02518353786319494,GTPO,3b,50
22.725,0.02119608037173748,0.025447853691875934,GTPO,3b,50
22.825,0.020302586257457733,0.025339467376470567,GTPO,3b,50
22.925,0.028362609446048737,0.025000932775437832,GTPO,3b,50
23.025000000000002,0.026944106444716454,0.024917871095240116,GTPO,3b,50
23.125,0.02591528929769993,0.02540727511048317,GTPO,3b,50
23.225,0.0307635385543108,0.02546844307333231,GTPO,3b,50
23.325000000000003,0.020894328132271767,0.026252242103219033,GTPO,3b,50
23.425,0.02602669969201088,0.02685630265623331,GTPO,3b,50
23.525,0.023902546614408493,0.027394042648375035,GTPO,3b,50
23.625,0.03509659692645073,0.02764929972589016,GTPO,3b,50
23.724999999999998,0.023609092459082603,0.027943544276058673,GTPO,3b,50
23.825,0.032700613141059875,0.028226804211735724,GTPO,3b,50
23.925,0.029597889631986618,0.02767186760902405,GTPO,3b,50
24.025,0.02674957737326622,0.027715075127780438,GTPO,3b,50
24.125,0.029335878789424896,0.027999604791402816,GTPO,3b,50
24.224999999999998,0.030667314305901527,0.02793474491685629,GTPO,3b,50
24.325,0.03201989457011223,0.027181197106838226,GTPO,3b,50
24.425,0.022589271888136864,0.027251197770237923,GTPO,3b,50
24.525,0.02241385355591774,0.02766495492309332,GTPO,3b,50
24.625,0.029571006074547768,0.02710474468767643,GTPO,3b,50
24.725,0.024132514372467995,0.02701932139694691,GTPO,3b,50
24.825,0.022623907774686813,0.027657288387417794,GTPO,3b,50
24.925,0.02301573008298874,0.027630276679992676,GTPO,3b,50
25.025,0.039628542959690094,0.02742202840745449,GTPO,3b,50
25.124999999999996,0.023642204701900482,0.027293148823082446,GTPO,3b,50
25.224999999999998,0.02223668247461319,0.027457154244184493,GTPO,3b,50
25.324999999999996,0.03913777321577072,0.0271522930637002,GTPO,3b,50
25.424999999999997,0.029547791928052902,0.02793210428208113,GTPO,3b,50
25.525,0.03123464249074459,0.028751365765929224,GTPO,3b,50
25.624999999999996,0.022534562274813652,0.028744195066392423,GTPO,3b,50
25.724999999999998,0.025899142026901245,0.028159678503870963,GTPO,3b,50
25.825,0.02049180306494236,0.02824352003633976,GTPO,3b,50
25.924999999999997,0.03457226604223251,0.02807975072413683,GTPO,3b,50
26.025,0.03737616539001465,0.027065114006400107,GTPO,3b,50
26.125,0.021405750885605812,0.026110350154340267,GTPO,3b,50
26.224999999999998,0.027205033227801323,0.025456697791814805,GTPO,3b,50
26.325,0.03184245899319649,0.025360449738800524,GTPO,3b,50
26.424999999999997,0.019695984199643135,0.025625095590949058,GTPO,3b,50
26.525,0.023005671799182892,0.026455021165311336,GTPO,3b,50
26.625,0.01897386461496353,0.026524317599833012,GTPO,3b,50
26.724999999999998,0.022672435268759727,0.02729612495750189,GTPO,3b,50
26.825,0.0223921537399292,0.032885749898850916,GTPO,3b,50
26.924999999999997,0.027150453999638557,0.03286751158535481,GTPO,3b,50
27.025,0.03072250448167324,0.032414177171885966,GTPO,3b,50
27.125,0.03525271266698837,0.03236993558704853,GTPO,3b,50
27.224999999999998,0.02189948409795761,0.033038015328347686,GTPO,3b,50
27.325,0.1185368150472641,0.033181279823184015,GTPO,3b,50
27.425,0.025001782923936844,0.033262351118028166,GTPO,3b,50
27.525,0.02689882181584835,0.033149125464260576,GTPO,3b,50
27.625,0.01826174557209015,0.03293392311781645,GTPO,3b,50
27.725,0.033623214811086655,0.03264438193291426,GTPO,3b,50
27.825,0.02132408320903778,0.03152261983603239,GTPO,3b,50
27.925,0.023428937420248985,0.03133592512458563,GTPO,3b,50
28.025,0.020832806825637817,0.02611174002289772,GTPO,3b,50
28.125,0.021615734323859215,0.024252889826893807,GTPO,3b,50
28.225,0.028790397569537163,0.02427691802382469,GTPO,3b,50
28.325,0.019959868863224983,0.025496135763823986,GTPO,3b,50
28.425,0.02045534737408161,0.02493290487676859,GTPO,3b,50
28.525,0.030260004103183746,0.025106734186410903,GTPO,3b,50
28.625,0.02616697922348976,0.02517126176506281,GTPO,3b,50
28.725,0.022167611867189407,0.025486297085881234,GTPO,3b,50
28.825,0.04076039418578148,0.025702461153268814,GTPO,3b,50
28.925,0.02081478200852871,0.025255046896636487,GTPO,3b,50
29.025000000000002,0.027608618140220642,0.02530035775154829,GTPO,3b,50
29.125,0.02305123582482338,0.025781105235219003,GTPO,3b,50
29.225,0.02566627971827984,0.025734370462596416,GTPO,3b,50
29.325000000000003,0.02495313622057438,0.02589137729257345,GTPO,3b,50
29.425,0.021351423114538193,0.02609645511955023,GTPO,3b,50
29.525000000000002,0.02144540846347809,0.025652294754981996,GTPO,3b,50
29.625,0.026348095387220383,0.025789695531129836,GTPO,3b,50
29.725,0.02602282725274563,0.025743960589170455,GTPO,3b,50
29.825000000000003,0.03082340955734253,0.025896963216364383,GTPO,3b,50
29.925,0.02385229989886284,0.025908907912671565,GTPO,3b,50
30.025000000000002,0.031236369162797928,0.02612256594002247,GTPO,3b,50
30.125,0.028378717601299286,0.02660970337688923,GTPO,3b,50
30.225,0.025045836344361305,0.02687806189060211,GTPO,3b,50
30.325000000000003,0.02673201635479927,0.027159153074026107,GTPO,3b,50
30.425,0.024573050439357758,0.0272639662027359,GTPO,3b,50
30.525000000000002,0.027151934802532196,0.027187204249203206,GTPO,3b,50
30.625000000000004,0.029868362471461296,0.02740166712552309,GTPO,3b,50
30.725,0.02319926582276821,0.027362815365195275,GTPO,3b,50
30.825000000000003,0.029327290132641792,0.02672549359500408,GTPO,3b,50
30.925000000000004,0.0269706379622221,0.026471985690295696,GTPO,3b,50
31.025000000000002,0.029094671830534935,0.026624482460319995,GTPO,3b,50
31.125000000000004,0.027465686202049255,0.026863777786493303,GTPO,3b,50
31.225,0.03158186376094818,0.026999949142336846,GTPO,3b,50
31.324999999999996,0.021324902772903442,0.026255931705236435,GTPO,3b,50
31.424999999999997,0.02103199064731598,0.0260648962110281,GTPO,3b,50
31.525,0.028577737510204315,0.025476992279291153,GTPO,3b,50
31.624999999999996,0.02685527130961418,0.025171665996313094,GTPO,3b,50
31.724999999999998,0.03133716061711311,0.02515632312744856,GTPO,3b,50
31.825,0.018776247277855873,0.025084541253745554,GTPO,3b,50
31.924999999999997,0.023408062756061554,0.024560336880385877,GTPO,3b,50
32.025,0.01991965062916279,0.02439402587711811,GTPO,3b,50
32.125,0.022082945331931114,0.024188010692596434,GTPO,3b,50
32.225,0.028636334463953972,0.023736301735043527,GTPO,3b,50
32.324999999999996,0.027625177055597305,0.023340549729764463,GTPO,3b,50
32.425,0.024310501292347908,0.023227744698524476,GTPO,3b,50
32.525,0.023069364950060844,0.023672829456627367,GTPO,3b,50
32.625,0.017515841871500015,0.023648544661700726,GTPO,3b,50
32.725,0.021374408155679703,0.02435771156102419,GTPO,3b,50
32.824999999999996,0.020391488447785378,0.0250083339586854,GTPO,3b,50
32.925,0.02849457412958145,0.024811897538602353,GTPO,3b,50
33.025,0.0301737729460001,0.0247545712813735,GTPO,3b,50
33.125,0.019682085141539574,0.02441546592861414,GTPO,3b,50
33.225,0.02889387682080269,0.02422598697245121,GTPO,3b,50
33.324999999999996,0.031820256263017654,0.024651235453784465,GTPO,3b,50
33.425,0.023007620126008987,0.025304455198347568,GTPO,3b,50
33.525,0.029131345450878143,0.02538150254637003,GTPO,3b,50
33.625,0.020752746611833572,0.025402723513543606,GTPO,3b,50
33.725,0.020823940634727478,0.02536339484155178,GTPO,3b,50
33.825,0.021882440894842148,0.025760862976312637,GTPO,3b,50
33.925,0.03139440342783928,0.025750715993344785,GTPO,3b,50
34.025,0.020148277282714844,0.024961086995899676,GTPO,3b,50
34.125,0.02554641291499138,0.02490457333624363,GTPO,3b,50
34.225,0.029934421181678772,0.02443808440119028,GTPO,3b,50
34.325,0.02686607465147972,0.024405589140951634,GTPO,3b,50
34.425,0.028822146356105804,0.024559910260140896,GTPO,3b,50
34.525,0.019748706370592117,0.024639789648354053,GTPO,3b,50
34.625,0.02552337571978569,0.02401311606168747,GTPO,3b,50
34.725,0.02157590724527836,0.02384121261537075,GTPO,3b,50
34.825,0.0228409580886364,0.023458457365632058,GTPO,3b,50
34.925,0.02263745479285717,0.02273575372993946,GTPO,3b,50
35.025,0.023002920672297478,0.02250522967427969,GTPO,3b,50
35.125,0.021044783294200897,0.022685698568820953,GTPO,3b,50
35.225,0.02096952684223652,0.023183982372283935,GTPO,3b,50
35.325,0.019686123356223106,0.023544582426548003,GTPO,3b,50
35.425000000000004,0.018808720633387566,0.02368777684867382,GTPO,3b,50
35.525,0.022564098238945007,0.024105912484228612,GTPO,3b,50
35.625,0.0312960259616375,0.024470164589583874,GTPO,3b,50
35.725,0.027352415025234222,0.02489590846002102,GTPO,3b,50
35.825,0.030466893687844276,0.025081205703318118,GTPO,3b,50
35.925000000000004,0.022978244349360466,0.025029623843729497,GTPO,3b,50
36.025,0.027945270761847496,0.025177769437432287,GTPO,3b,50
36.125,0.02641666680574417,0.025537999495863915,GTPO,3b,50
36.225,0.029369771480560303,0.025527442395687102,GTPO,3b,50
36.325,0.02514614723622799,0.025021569058299064,GTPO,3b,50
36.425000000000004,0.020154137164354324,0.024301563650369645,GTPO,3b,50
36.525,0.0213187076151371,0.023874799460172652,GTPO,3b,50
36.625,0.024576149880886078,0.024142187349498273,GTPO,3b,50
36.725,0.020478326827287674,0.02520396076142788,GTPO,3b,50
36.825,0.024404555559158325,0.027471006736159324,GTPO,3b,50
36.925000000000004,0.018200654536485672,0.027481764927506445,GTPO,3b,50
37.025000000000006,0.023586474359035492,0.027390943579375743,GTPO,3b,50
37.125,0.027083927765488625,0.028072083108127116,GTPO,3b,50
37.225,0.03247104212641716,0.02785628002136946,GTPO,3b,50
37.325,0.0631396621465683,0.027708330266177653,GTPO,3b,50
37.425000000000004,0.03098001331090927,0.0281667735055089,GTPO,3b,50
37.525,0.022055717185139656,0.028353822492063044,GTPO,3b,50
37.625,0.03401705622673035,0.028174364678561686,GTPO,3b,50
37.724999999999994,0.01761390082538128,0.028061557114124298,GTPO,3b,50
37.824999999999996,0.02020508050918579,0.02807103078812361,GTPO,3b,50
37.925,0.026750048622488976,0.027531487457454203,GTPO,3b,50
38.025,0.028776220977306366,0.02496935788542032,GTPO,3b,50
38.125,0.01697777770459652,0.02409511510282755,GTPO,3b,50
38.224999999999994,0.018894769251346588,0.024029246419668197,GTPO,3b,50
38.324999999999996,0.026686161756515503,0.023383067399263383,GTPO,3b,50
38.425,0.025234723463654518,0.0237661999091506,GTPO,3b,50
38.525,0.02148744836449623,0.02406583718955517,GTPO,3b,50
38.625,0.029498128220438957,0.02390001591295004,GTPO,3b,50
38.725,0.023936757817864418,0.023296060040593147,GTPO,3b,50
38.824999999999996,0.02145189605653286,0.023130762241780758,GTPO,3b,50
38.925,0.02764090523123741,0.023265023082494736,GTPO,3b,50
39.025,0.02310112677514553,0.023302836641669274,GTPO,3b,50
39.125,0.023625800386071205,0.02310907393693924,GTPO,3b,50
39.225,0.021631907671689987,0.023489278666675092,GTPO,3b,50
39.324999999999996,0.01773224025964737,0.02343249287456274,GTPO,3b,50
39.425,0.01798323728144169,0.02313075717538595,GTPO,3b,50
39.525,0.026194972917437553,0.023151995427906514,GTPO,3b,50
39.625,0.021950285881757736,0.022820147797465325,GTPO,3b,50
39.725,0.02651161514222622,0.02256133884191513,GTPO,3b,50
39.825,0.028759976848959923,0.022269136011600493,GTPO,3b,50
39.925,0.02116689644753933,0.022512511871755122,GTPO,3b,50
40.025,0.02249841019511223,0.022964229993522167,GTPO,3b,50
40.125,0.02176217921078205,0.023442548625171186,GTPO,3b,50
40.225,0.02200011909008026,0.02391517747193575,GTPO,3b,50
40.325,0.01799827069044113,0.023916853442788124,GTPO,3b,50
40.425,0.024980666115880013,0.02411470826715231,GTPO,3b,50
40.525,0.02572132647037506,0.02369346011430025,GTPO,3b,50
40.625,0.020822979509830475,0.023854478783905505,GTPO,3b,50
40.725,0.033141907304525375,0.02414866503328085,GTPO,3b,50
40.825,0.020786616951227188,0.02366747912019491,GTPO,3b,50
40.925,0.029709775000810623,0.023515604250133038,GTPO,3b,50
41.025,0.022742735221982002,0.02353657588362694,GTPO,3b,50
41.125,0.023641832172870636,0.023631863743066788,GTPO,3b,50
41.225,0.029748274013400078,0.02355278391391039,GTPO,3b,50
41.325,0.014388665556907654,0.023594154193997383,GTPO,3b,50
41.425,0.020937597379088402,0.022847463376820087,GTPO,3b,50
41.525,0.017672577872872353,0.022683336660265924,GTPO,3b,50
41.625,0.02431897446513176,0.022301119938492774,GTPO,3b,50
41.725,0.02472606673836708,0.022372748963534833,GTPO,3b,50
41.825,0.023605193942785263,0.02199340093880892,GTPO,3b,50
41.925000000000004,0.0203219186514616,0.02145238995552063,GTPO,3b,50
42.025,0.022273490205407143,0.0221520958468318,GTPO,3b,50
42.125,0.02110407128930092,0.022675042152404786,GTPO,3b,50
42.225,0.02761414460837841,0.0237193663418293,GTPO,3b,50
42.325,0.018470274284482002,0.02365606389939785,GTPO,3b,50
42.425000000000004,0.0193015243858099,0.02325579270720482,GTPO,3b,50
42.525,0.028164559975266457,0.02312676664441824,GTPO,3b,50
42.625,0.0227463748306036,0.022898433618247508,GTPO,3b,50
42.725,0.03471735864877701,0.022704995647072793,GTPO,3b,50
42.825,0.02324921078979969,0.02290927529335022,GTPO,3b,50
42.925000000000004,0.018493792042136192,0.022502914667129517,GTPO,3b,50
43.025000000000006,0.0234428308904171,0.022657231800258158,GTPO,3b,50
43.125,0.018539031967520714,0.023171801790595054,GTPO,3b,50
43.225,0.017335090786218643,0.02299058437347412,GTPO,3b,50
43.325,0.02491738460958004,0.022727313190698623,GTPO,3b,50
43.425000000000004,0.020539581775665283,0.021914966590702533,GTPO,3b,50
43.525000000000006,0.021705185994505882,0.02183517802506685,GTPO,3b,50
43.625,0.025561761111021042,0.02187527846544981,GTPO,3b,50
43.725,0.024772368371486664,0.021430469453334808,GTPO,3b,50
43.824999999999996,0.02119971439242363,0.02116038028150797,GTPO,3b,50
43.925,0.02006928250193596,0.021162124611437322,GTPO,3b,50
44.025,0.02603524923324585,0.02076526504009962,GTPO,3b,50
44.125,0.021231509745121002,0.020930128432810308,GTPO,3b,50
44.224999999999994,0.016842972487211227,0.02073499735444784,GTPO,3b,50
44.324999999999996,0.015695881098508835,0.020510512739419937,GTPO,3b,50
44.425,0.018305785953998566,0.020708729848265647,GTPO,3b,50
44.525,0.015532396733760834,0.02110230952501297,GTPO,3b,50
44.625,0.025631019845604897,0.021185003630816938,GTPO,3b,50
44.725,0.01871144026517868,0.020885987766087057,GTPO,3b,50
44.824999999999996,0.020043162629008293,0.02077729992568493,GTPO,3b,50
44.925,0.02711617387831211,0.020995750725269317,GTPO,3b,50
45.025,0.028687991201877594,0.021335259303450583,GTPO,3b,50
45.125,0.021572720259428024,0.021587867476046085,GTPO,3b,50
45.225,0.02045982889831066,0.022196309119462968,GTPO,3b,50
45.324999999999996,0.021259557455778122,0.022024925872683523,GTPO,3b,50
45.425,0.020543310791254044,0.021907172724604608,GTPO,3b,50
45.525,0.020625969395041466,0.02212346900254488,GTPO,3b,50
45.625,0.01951603591442108,0.022025174908339978,GTPO,3b,50
45.725,0.024469668045639992,0.021497019566595554,GTPO,3b,50
45.824999999999996,0.02180018275976181,0.021412863805890085,GTPO,3b,50
45.925,0.018118172883987427,0.022046670727431775,GTPO,3b,50
46.025,0.02170751988887787,0.021841863989830016,GTPO,3b,50
46.125,0.02459905855357647,0.021775999926030635,GTPO,3b,50
46.225,0.022532358765602112,0.021465538404881954,GTPO,3b,50
46.325,0.018916547298431396,0.021288247890770436,GTPO,3b,50
46.425,0.032263725996017456,0.020635360609740017,GTPO,3b,50
46.525,0.017719702795147896,0.020165581535547972,GTPO,3b,50
46.625,0.02121651917695999,0.02020914765074849,GTPO,3b,50
46.725,0.016245504841208458,0.02044458044692874,GTPO,3b,50
46.825,0.018356163054704666,0.020466117132455112,GTPO,3b,50
46.925,0.014930974692106247,0.020245468150824307,GTPO,3b,50
47.025,0.015833145007491112,0.020521055553108455,GTPO,3b,50
47.125,0.01840199902653694,0.019744768608361482,GTPO,3b,50
47.225,0.023022010922431946,0.02010505260899663,GTPO,3b,50
47.325,0.02601574920117855,0.020067244209349154,GTPO,3b,50
47.425,0.018571577966213226,0.020023326463997362,GTPO,3b,50
47.525,0.02559892274439335,0.020294001251459123,GTPO,3b,50
47.625,0.01663779281079769,0.020714963916689158,GTPO,3b,50
47.725,0.02756844460964203,0.020888028424233197,GTPO,3b,50
47.825,0.021277787163853645,0.020868536699563265,GTPO,3b,50
47.925000000000004,0.015559201128780842,0.02063470406457782,GTPO,3b,50
48.025,0.020877622067928314,0.020111022870987653,GTPO,3b,50
48.125,0.022064635530114174,0.02041593736037612,GTPO,3b,50
48.225,0.018056096509099007,0.020655186418443917,GTPO,3b,50
48.325,0.016911214217543602,0.021062435898929834,GTPO,3b,50
48.425000000000004,0.019464857876300812,0.02100145159289241,GTPO,3b,50
48.525,0.017305979505181313,0.020618685875087975,GTPO,3b,50
48.625,0.023309994488954544,0.020512211322784423,GTPO,3b,50
48.725,0.026960160583257675,0.02023379158228636,GTPO,3b,50
48.825,0.023199565708637238,0.019780549742281436,GTPO,3b,50
48.925000000000004,0.02585761249065399,0.019455133322626352,GTPO,3b,50
49.025,0.018813341856002808,0.019544071760028602,GTPO,3b,50
49.125,0.015579912811517715,0.019446684420108794,GTPO,3b,50
49.225,0.015853041782975197,0.01920641612261534,GTPO,3b,50
49.325,0.016835259273648262,0.018887719623744487,GTPO,3b,50
49.425000000000004,0.014093918725848198,0.018389282897114754,GTPO,3b,50
49.525000000000006,0.018292441964149475,0.017716181483119726,GTPO,3b,50
49.625,0.018804004415869713,0.017218311224132775,GTPO,3b,50
49.725,0.014247831888496876,0.017269439045339823,GTPO,3b,50
49.825,0.0162737388163805,0.017609840985387565,GTPO,3b,50
49.925000000000004,0.021898780018091202,0.01795433422550559,GTPO,3b,50
50.025,0.015333924442529678,0.018303616922348737,GTPO,3b,50
50.125,0.018078740686178207,0.018691897448152302,GTPO,3b,50
50.224999999999994,0.02124304324388504,0.018650253228843214,GTPO,3b,50
50.324999999999996,0.020852182060480118,0.01871694818139076,GTPO,3b,50
50.425,0.019811779260635376,0.019116034172475337,GTPO,3b,50
50.525,0.021049031987786293,0.019306868202984332,GTPO,3b,50
50.625,0.020718276500701904,0.018938021566718817,GTPO,3b,50
50.724999999999994,0.01576198823750019,0.019132895953953268,GTPO,3b,50
50.824999999999996,0.019100040197372437,0.018997653033584357,GTPO,3b,50
50.925,0.020462602376937866,0.018953367490321397,GTPO,3b,50
51.025,0.019562453031539917,0.018850880432873963,GTPO,3b,50
51.125,0.014077103696763515,0.019340933803468942,GTPO,3b,50
51.225,0.021148795261979103,0.020472507644444703,GTPO,3b,50
51.324999999999996,0.0142433512955904,0.02079824427142739,GTPO,3b,50
51.425,0.020196950063109398,0.021883770134299995,GTPO,3b,50
51.525,0.018935436382889748,0.022247301395982504,GTPO,3b,50
51.625,0.021725820377469063,0.022611716892570258,GTPO,3b,50
51.725,0.03918902948498726,0.022552135046571494,GTPO,3b,50
51.824999999999996,0.022087151184678078,0.02288388358429074,GTPO,3b,50
51.925,0.033668939024209976,0.022889816667884588,GTPO,3b,50
52.025,0.021579349413514137,0.022950975317507984,GTPO,3b,50
52.125,0.026664651930332184,0.022554007079452276,GTPO,3b,50
52.225,0.018963495269417763,0.022246665731072427,GTPO,3b,50
52.325,0.019417596980929375,0.022382903657853604,GTPO,3b,50
52.425,0.020068049430847168,0.022017877250909805,GTPO,3b,50
52.525,0.017748462036252022,0.02186910290271044,GTPO,3b,50
52.625,0.013605624437332153,0.02117450349032879,GTPO,3b,50
52.725,0.014127485454082489,0.02058270439505577,GTPO,3b,50
52.825,0.019409237429499626,0.019932157322764398,GTPO,3b,50
52.925,0.03279651701450348,0.01971506152302027,GTPO,3b,50
53.025,0.024808604270219803,0.019573150649666787,GTPO,3b,50
53.125,0.023638147860765457,0.01942353751510382,GTPO,3b,50
53.225,0.01712854579091072,0.01961277371272445,GTPO,3b,50
53.325,0.01686188392341137,0.0195907617546618,GTPO,3b,50
53.425,0.018239980563521385,0.019843684006482364,GTPO,3b,50
53.525,0.017916781827807426,0.01969293111935258,GTPO,3b,50
53.625,0.0164606012403965,0.018744839262217282,GTPO,3b,50
53.725,0.023264646530151367,0.018139627855271102,GTPO,3b,50
53.825,0.013255725614726543,0.017517092619091273,GTPO,3b,50
53.925,0.017510470002889633,0.017413737643510105,GTPO,3b,50
54.025,0.01599220745265484,0.017607782762497665,GTPO,3b,50
54.125,0.016797533258795738,0.01750185461714864,GTPO,3b,50
54.225,0.019889073446393013,0.017331600170582533,GTPO,3b,50
54.325,0.016015183180570602,0.017343877553939818,GTPO,3b,50
54.425000000000004,0.01668388396501541,0.017272261045873163,GTPO,3b,50
54.525,0.020289745181798935,0.017569940816611052,GTPO,3b,50
54.625,0.016774257645010948,0.017635309044271706,GTPO,3b,50
54.725,0.015977829694747925,0.01774704532697797,GTPO,3b,50
54.825,0.015886222943663597,0.017900792080909014,GTPO,3b,50
54.925000000000004,0.020811058580875397,0.017915294263511895,GTPO,3b,50
55.025,0.02045384980738163,0.01818413781002164,GTPO,3b,50
55.125,0.017363663762807846,0.01819504065439105,GTPO,3b,50
55.225,0.017336228862404823,0.018040851186960936,GTPO,3b,50
55.325,0.01844887062907219,0.018180953171104193,GTPO,3b,50
55.425000000000004,0.018278319388628006,0.018210081532597542,GTPO,3b,50
55.525000000000006,0.02154099941253662,0.018549446910619737,GTPO,3b,50
55.625,0.016424816101789474,0.01857673140242696,GTPO,3b,50
55.725,0.016595451161265373,0.018596216160804032,GTPO,3b,50
55.825,0.020778300240635872,0.01852321544662118,GTPO,3b,50
55.925000000000004,0.015323225408792496,0.018565314803272486,GTPO,3b,50
56.025000000000006,0.020328842103481293,0.01894829412922263,GTPO,3b,50
56.125,0.019158340990543365,0.019050691071897746,GTPO,3b,50
56.225,0.021818479523062706,0.018801162634044886,GTPO,3b,50
56.325,0.01746576465666294,0.018966602366417645,GTPO,3b,50
56.425000000000004,0.01594819314777851,0.019350832011550665,GTPO,3b,50
56.525000000000006,0.023971054702997208,0.019166991803795098,GTPO,3b,50
56.625,0.020342282950878143,0.019534475654363632,GTPO,3b,50
56.725,0.01736200414597988,0.01954201851040125,GTPO,3b,50
56.825,0.018531834706664085,0.019701465629041195,GTPO,3b,50
56.925000000000004,0.02336125634610653,0.019566248655319213,GTPO,3b,50
57.025000000000006,0.01563437655568123,0.01980074744671583,GTPO,3b,50
57.125,0.022136904299259186,0.02002048846334219,GTPO,3b,50
57.225,0.018045848235487938,0.02002994403243065,GTPO,3b,50
57.325,0.022424660623073578,0.01985438050702214,GTPO,3b,50
57.425000000000004,0.01840793713927269,0.019635310284793376,GTPO,3b,50
57.525000000000006,0.02267971634864807,0.020067831873893736,GTPO,3b,50
57.62500000000001,0.01793597638607025,0.01976483013480902,GTPO,3b,50
57.725,0.022204892709851265,0.019742283076047897,GTPO,3b,50
57.825,0.021511510014533997,0.02017266783863306,GTPO,3b,50
57.925000000000004,0.012388325296342373,0.020664431639015674,GTPO,3b,50
58.025000000000006,0.02500700205564499,0.02044527366757393,GTPO,3b,50
58.12500000000001,0.019479254260659218,0.020358080491423607,GTPO,3b,50
58.225,0.014572609215974808,0.019998862128704786,GTPO,3b,50
58.325,0.025197219103574753,0.02020562632009387,GTPO,3b,50
58.425000000000004,0.02783987671136856,0.0199457979016006,GTPO,3b,50
58.525000000000006,0.018348675221204758,0.019640669208019972,GTPO,3b,50
58.62500000000001,0.01942819356918335,0.019961331319063903,GTPO,3b,50
58.72500000000001,0.015086278319358826,0.019807641115039586,GTPO,3b,50
58.825,0.02296687662601471,0.02028141064569354,GTPO,3b,50
58.925000000000004,0.01827928051352501,0.020526586323976515,GTPO,3b,50
59.025000000000006,0.017313096672296524,0.019985118117183447,GTPO,3b,50
59.12500000000001,0.01916404999792576,0.019194421749562027,GTPO,3b,50
59.22500000000001,0.016686830669641495,0.019337090980261564,GTPO,3b,50
59.325,0.029194213449954987,0.019449510667473077,GTPO,3b,50
59.425,0.019738774746656418,0.019892953466624022,GTPO,3b,50
59.52499999999999,0.016175895929336548,0.020170422829687597,GTPO,3b,50
59.62499999999999,0.015214409679174423,0.02004045106470585,GTPO,3b,50
59.724999999999994,0.022882428020238876,0.02032211147248745,GTPO,3b,50
59.824999999999996,0.02075248770415783,0.0204347275942564,GTPO,3b,50
59.925,0.019938036799430847,0.020410591419786215,GTPO,3b,50
60.02499999999999,0.026990411803126335,0.019588524978607892,GTPO,3b,50
60.12499999999999,0.01676933467388153,0.01931882420554757,GTPO,3b,50
60.224999999999994,0.021044734865427017,0.01950865553691983,GTPO,3b,50
60.324999999999996,0.02073739282786846,0.019822502713650464,GTPO,3b,50
60.425,0.017909705638885498,0.01998535228893161,GTPO,3b,50
60.525,0.014891956932842731,0.02010879060253501,GTPO,3b,50
60.62499999999999,0.018344588577747345,0.0201634787209332,GTPO,3b,50
60.724999999999994,0.019959965720772743,0.019664139468222857,GTPO,3b,50
60.824999999999996,0.01825874112546444,0.019641894306987526,GTPO,3b,50
60.925,0.022915180772542953,0.01976571196690202,GTPO,3b,50
61.025,0.023236652836203575,0.020046542901545762,GTPO,3b,50
61.12499999999999,0.02129063382744789,0.020084121692925692,GTPO,3b,50
61.224999999999994,0.019294582307338715,0.020586472153663635,GTPO,3b,50
61.324999999999996,0.018692556768655777,0.0210972404666245,GTPO,3b,50
61.425,0.02006894163787365,0.020740972924977542,GTPO,3b,50
61.525,0.026331515982747078,0.020888002198189495,GTPO,3b,50
61.625,0.018718434497714043,0.020670082047581674,GTPO,3b,50
61.724999999999994,0.020086830481886864,0.020152876786887645,GTPO,3b,50
61.824999999999996,0.02748565748333931,0.02007342517375946,GTPO,3b,50
61.925,0.013324874453246593,0.01997814230620861,GTPO,3b,50
62.025,0.020490190014243126,0.019881331026554108,GTPO,3b,50
62.125,0.02029624581336975,0.019624700173735618,GTPO,3b,50
62.224999999999994,0.015362679027020931,0.018773729149252176,GTPO,3b,50
62.324999999999996,0.021391019225120544,0.018396797478199004,GTPO,3b,50
62.425,0.019005218520760536,0.018523058854043484,GTPO,3b,50
62.525,0.017561573535203934,0.01849874846637249,GTPO,3b,50
62.625,0.017269296571612358,0.018515794109553098,GTPO,3b,50
62.724999999999994,0.013828495517373085,0.01829879527911544,GTPO,3b,50
62.824999999999996,0.014784306287765503,0.0180727681517601,GTPO,3b,50
62.925,0.019110459834337234,0.018579322416335343,GTPO,3b,50
63.025,0.027987537905573845,0.018543203268200158,GTPO,3b,50
63.125,0.017239484935998917,0.01850223494693637,GTPO,3b,50
63.224999999999994,0.016416441649198532,0.018594647105783225,GTPO,3b,50
63.324999999999996,0.015307558700442314,0.01883425107225776,GTPO,3b,50
63.425,0.024231083691120148,0.019176713936030865,GTPO,3b,50
63.525,0.019505303353071213,0.019519180543720722,GTPO,3b,50
63.625,0.019218161702156067,0.01930951192975044,GTPO,3b,50
63.725,0.018468797206878662,0.01858523190021515,GTPO,3b,50
63.824999999999996,0.020994722843170166,0.0182767959497869,GTPO,3b,50
63.925,0.018381811678409576,0.01850978596135974,GTPO,3b,50
64.025,0.02006596326828003,0.019047800824046134,GTPO,3b,50
64.125,0.015018397010862827,0.018663533926010133,GTPO,3b,50
64.225,0.017167553305625916,0.018454789407551287,GTPO,3b,50
64.325,0.01547800563275814,0.018394239209592343,GTPO,3b,50
64.425,0.01786704733967781,0.01837827153503895,GTPO,3b,50
64.525,0.023971540853381157,0.01825291447341442,GTPO,3b,50
64.625,0.016732141375541687,0.018038078397512435,GTPO,3b,50
64.725,0.017739243805408478,0.017710126508027314,GTPO,3b,50
64.825,0.018549920991063118,0.017895260900259016,GTPO,3b,50
64.925,0.018212072551250458,0.018092371933162214,GTPO,3b,50
65.025,0.019445212557911873,0.018363501466810702,GTPO,3b,50
65.125,0.017027543857693672,0.018801685199141504,GTPO,3b,50
65.225,0.014702096581459045,0.01828398700803518,GTPO,3b,50
65.325,0.01805374212563038,0.018128231130540372,GTPO,3b,50
65.425,0.019737306982278824,0.017964054215699434,GTPO,3b,50
65.525,0.0172013808041811,0.01792080046609044,GTPO,3b,50
65.625,0.02509084902703762,0.017833721656352282,GTPO,3b,50
65.725,0.01555729378014803,0.017976723555475475,GTPO,3b,50
65.825,0.01745976321399212,0.018006577175110578,GTPO,3b,50
65.925,0.014487311244010925,0.017974591497331858,GTPO,3b,50
66.025,0.01862635463476181,0.017991372514516116,GTPO,3b,50
66.125,0.015946751460433006,0.017800889667123555,GTPO,3b,50
66.225,0.02133331075310707,0.017727172430604697,GTPO,3b,50
66.325,0.019495585933327675,0.01719146775081754,GTPO,3b,50
66.425,0.013951653614640236,0.0169829735532403,GTPO,3b,50
66.525,0.017691878601908684,0.016945290267467498,GTPO,3b,50
66.625,0.016850676387548447,0.01695441834628582,GTPO,3b,50
66.725,0.017082523554563522,0.017005459517240525,GTPO,3b,50
66.825,0.017070943489670753,0.017142068482935428,GTPO,3b,50
66.925,0.014633918181061745,0.017053096145391463,GTPO,3b,50
67.025,0.017262954264879227,0.017120100669562818,GTPO,3b,50
67.125,0.014246201142668724,0.017403122521936893,GTPO,3b,50
67.225,0.018096983432769775,0.017365837246179582,GTPO,3b,50
67.325,0.01824994944036007,0.017097370717674493,GTPO,3b,50
67.425,0.01800093799829483,0.017061125915497542,GTPO,3b,50
67.525,0.02103123813867569,0.01725270552560687,GTPO,3b,50
67.625,0.01935238391160965,0.017699024099856617,GTPO,3b,50
67.72500000000001,0.017569266259670258,0.01775182390585542,GTPO,3b,50
67.825,0.013073514215648174,0.018172455970197916,GTPO,3b,50
67.925,0.015910426154732704,0.01854636300355196,GTPO,3b,50
68.025,0.018574591726064682,0.018636664263904094,GTPO,3b,50
68.125,0.02226666547358036,0.01902930051088333,GTPO,3b,50
68.22500000000001,0.016580406576395035,0.019260417111217974,GTPO,3b,50
68.325,0.019367586821317673,0.019225561618804933,GTPO,3b,50
68.425,0.022995932027697563,0.019294845499098302,GTPO,3b,50
68.525,0.018369385972619057,0.01976140845566988,GTPO,3b,50
68.625,0.02239476516842842,0.020273309759795667,GTPO,3b,50
68.72500000000001,0.024556124582886696,0.020305642671883107,GTPO,3b,50
68.825,0.019702378660440445,0.020210230983793737,GTPO,3b,50
68.925,0.018704529851675034,0.02036514040082693,GTPO,3b,50
69.025,0.01898418366909027,0.020597234591841696,GTPO,3b,50
69.125,0.022862983867526054,0.02033022068440914,GTPO,3b,50
69.22500000000001,0.01740439608693123,0.02031501483172178,GTPO,3b,50
69.325,0.020749347284436226,0.020050340965390205,GTPO,3b,50
69.425,0.01899564266204834,0.019821972027420996,GTPO,3b,50
69.525,0.022606538608670235,0.019709462225437166,GTPO,3b,50
69.625,0.01839601621031761,0.01977493766695261,GTPO,3b,50
69.72500000000001,0.02009628526866436,0.019760282449424266,GTPO,3b,50
69.825,0.01699260249733925,0.01934825100004673,GTPO,3b,50
69.925,0.02209646627306938,0.01924539066851139,GTPO,3b,50
70.025,0.019174981862306595,0.019256130754947663,GTPO,3b,50
70.125,0.019978955388069153,0.01929520394653082,GTPO,3b,50
70.22500000000001,0.019406825304031372,0.019097054675221443,GTPO,3b,50
70.325,0.016587309539318085,0.01903716318309307,GTPO,3b,50
70.42500000000001,0.016672903671860695,0.018969758860766888,GTPO,3b,50
70.525,0.019878674298524857,0.01925240259617567,GTPO,3b,50
70.625,0.020096158608794212,0.019076096415519713,GTPO,3b,50
70.72500000000001,0.0194170493632555,0.018857664056122304,GTPO,3b,50
70.825,0.018964897841215134,0.018638156540691852,GTPO,3b,50
70.92500000000001,0.017786607146263123,0.018537150919437407,GTPO,3b,50
71.025,0.022083699703216553,0.018832434117794037,GTPO,3b,50
71.125,0.01893102191388607,0.019871033951640128,GTPO,3b,50
71.22500000000001,0.017152532935142517,0.022411311827600002,GTPO,3b,50
71.325,0.016952509060502052,0.02232609085738659,GTPO,3b,50
71.42500000000001,0.017187852412462234,0.022261586897075178,GTPO,3b,50
71.525,0.021828023716807365,0.022216209396719932,GTPO,3b,50
71.625,0.019077153876423836,0.02202046422287822,GTPO,3b,50
71.72500000000001,0.06156710162758827,0.021688698194921016,GTPO,3b,50
71.825,0.019196243956685066,0.021637689471244812,GTPO,3b,50
71.925,0.01869218237698078,0.021501221358776093,GTPO,3b,50
72.02499999999999,0.019382603466510773,0.021766773723065853,GTPO,3b,50
72.125,0.01572684943675995,0.022088117823004724,GTPO,3b,50
72.225,0.015469362959265709,0.022100086137652398,GTPO,3b,50
72.32499999999999,0.020606327801942825,0.02189424306154251,GTPO,3b,50
72.425,0.014504937455058098,0.019429254159331322,GTPO,3b,50
72.52499999999999,0.02010897919535637,0.018568635284900666,GTPO,3b,50
72.625,0.020750459283590317,0.018397158198058605,GTPO,3b,50
72.725,0.022169599309563637,0.01816286249086261,GTPO,3b,50
72.82499999999999,0.016178961843252182,0.01845030188560486,GTPO,3b,50
72.925,0.02017322927713394,0.01861981801688671,GTPO,3b,50
73.02499999999999,0.019484415650367737,0.018796032909303904,GTPO,3b,50
73.125,0.017098773270845413,0.01927678532898426,GTPO,3b,50
73.225,0.014479713514447212,0.01930714027956128,GTPO,3b,50
73.32499999999999,0.021518275141716003,0.018919388707727195,GTPO,3b,50
73.425,0.01641174964606762,0.018477792516350747,GTPO,3b,50
73.52499999999999,0.02102579176425934,0.01858396377414465,GTPO,3b,50
73.625,0.022741859778761864,0.018486128970980644,GTPO,3b,50
73.725,0.020207341760396957,0.01826823215931654,GTPO,3b,50
73.825,0.0158213023096323,0.018364181891083717,GTPO,3b,50
73.925,0.015299208462238312,0.018507580887526274,GTPO,3b,50
74.02499999999999,0.019325612112879753,0.018557759281247855,GTPO,3b,50
74.125,0.018614251166582108,0.0189681058563292,GTPO,3b,50
74.225,0.01597585529088974,0.019147312063723804,GTPO,3b,50
74.325,0.019922569394111633,0.018725524302572013,GTPO,3b,50
74.425,0.015921682119369507,0.018549579475075007,GTPO,3b,50
74.52499999999999,0.019577831029891968,0.01875259669497609,GTPO,3b,50
74.625,0.02248941920697689,0.018888922296464442,GTPO,3b,50
74.725,0.02396720089018345,0.018573533706367017,GTPO,3b,50
74.825,0.01672140508890152,0.018427432626485826,GTPO,3b,50
74.925,0.01819085329771042,0.01866753987967968,GTPO,3b,50
75.02499999999999,0.019743509590625763,0.01871825449168682,GTPO,3b,50
75.125,0.01827731728553772,0.019242109395563603,GTPO,3b,50
75.225,0.013902045786380768,0.019183661825954913,GTPO,3b,50
75.325,0.015893248841166496,0.018807524777948857,GTPO,3b,50
75.425,0.020319413393735886,0.018380536548793316,GTPO,3b,50
75.52499999999999,0.017867296934127808,0.01818336034193635,GTPO,3b,50
75.625,0.02527124062180519,0.017954088170081376,GTPO,3b,50
75.725,0.0185733400285244,0.017954121809452772,GTPO,3b,50
75.825,0.01657579280436039,0.017711330596357586,GTPO,3b,50
75.925,0.018806559965014458,0.018022538889199496,GTPO,3b,50
76.02499999999999,0.017083073034882545,0.018529537562280894,GTPO,3b,50
76.125,0.01291233766824007,0.019082291070371866,GTPO,3b,50
76.225,0.02112424559891224,0.01915026592090726,GTPO,3b,50
76.325,0.01457107625901699,0.019047321956604718,GTPO,3b,50
76.425,0.018632613122463226,0.018939840365201233,GTPO,3b,50
76.525,0.019301868975162506,0.019221645947545767,GTPO,3b,50
76.625,0.02907320111989975,0.01934532767161727,GTPO,3b,50
76.725,0.017906278371810913,0.019511279575526716,GTPO,3b,50
76.825,0.023430392146110535,0.019711269326508046,GTPO,3b,50
76.925,0.018201656639575958,0.01981798104941845,GTPO,3b,50
77.025,0.021021440625190735,0.020183833613991738,GTPO,3b,50
77.125,0.019260071218013763,0.020223217979073525,GTPO,3b,50
77.225,0.021019550040364265,0.020122919902205466,GTPO,3b,50
77.325,0.015507970936596394,0.019471459463238715,GTPO,3b,50
77.425,0.01993281953036785,0.019224890582263468,GTPO,3b,50
77.525,0.021563949063420296,0.01895660996437073,GTPO,3b,50
77.625,0.018378963693976402,0.01895949151366949,GTPO,3b,50
77.725,0.0174997728317976,0.018569070510566235,GTPO,3b,50
77.825,0.018575519323349,0.018354853969067334,GTPO,3b,50
77.925,0.017285656183958054,0.018460342567414044,GTPO,3b,50
78.025,0.01790435239672661,0.01906494941562414,GTPO,3b,50
78.125,0.02087249979376793,0.019691674057394266,GTPO,3b,50
78.225,0.015386592596769333,0.01946864517405629,GTPO,3b,50
78.325,0.015762699767947197,0.019255978129804133,GTPO,3b,50
78.425,0.021373845636844635,0.01964042827486992,GTPO,3b,50
78.525,0.02286207675933838,0.019655154310166834,GTPO,3b,50
78.625,0.02893383614718914,0.0198256753385067,GTPO,3b,50
78.725,0.019771583378314972,0.01970919070765376,GTPO,3b,50
78.825,0.013885268941521645,0.019617425594478845,GTPO,3b,50
78.925,0.024264581501483917,0.019847541823983194,GTPO,3b,50
79.025,0.017683565616607666,0.020233551282435657,GTPO,3b,50
79.125,0.02138163335621357,0.020121415629982948,GTPO,3b,50
79.225,0.015264607965946198,0.02028029639273882,GTPO,3b,50
79.325,0.019215961918234825,0.019540746584534644,GTPO,3b,50
79.425,0.018806423991918564,0.01926255289465189,GTPO,3b,50
79.525,0.02180241234600544,0.019509698394685984,GTPO,3b,50
79.625,0.015827292576432228,0.019224373791366815,GTPO,3b,50
79.725,0.026706192642450333,0.01956967556849122,GTPO,3b,50
79.825,0.018107496201992035,0.019600797463208437,GTPO,3b,50
79.925,0.01841123029589653,0.020013204235583545,GTPO,3b,50
80.025,0.01936238817870617,0.019893042892217636,GTPO,3b,50
80.125,0.015727853402495384,0.019788494482636452,GTPO,3b,50
80.22500000000001,0.024756116792559624,0.01935480548068881,GTPO,3b,50
80.325,0.019850201904773712,0.019354555923491716,GTPO,3b,50
80.425,0.023958664387464523,0.018732413444668056,GTPO,3b,50
80.525,0.016117990016937256,0.01857286462560296,GTPO,3b,50
80.625,0.01842349022626877,0.01882421413436532,GTPO,3b,50
80.72500000000001,0.015184056013822556,0.019055175501853226,GTPO,3b,50
80.825,0.017752433195710182,0.019290461968630553,GTPO,3b,50
80.925,0.015937596559524536,0.019365610871464014,GTPO,3b,50
81.025,0.017160462215542793,0.019430026318877934,GTPO,3b,50
81.125,0.02066674828529358,0.019231336619704963,GTPO,3b,50
81.22500000000001,0.023467043414711952,0.01907760551199317,GTPO,3b,50
81.325,0.01810592971742153,0.019123282749205828,GTPO,3b,50
81.425,0.023997237905859947,0.019543851017951964,GTPO,3b,50
81.525,0.021846266463398933,0.019927766155451537,GTPO,3b,50
81.625,0.022119266912341118,0.01985779695212841,GTPO,3b,50
81.72500000000001,0.01553848572075367,0.019974835254251956,GTPO,3b,50
81.825,0.01774970255792141,0.020213684514164925,GTPO,3b,50
81.925,0.020118433982133865,0.02005856718868017,GTPO,3b,50
82.025,0.02408106066286564,0.019989953339099885,GTPO,3b,50
82.125,0.014845590107142925,0.020008419007062912,GTPO,3b,50
82.22500000000001,0.016917714849114418,0.019791038371622563,GTPO,3b,50
82.325,0.02310742810368538,0.019588652960956097,GTPO,3b,50
82.425,0.022213544696569443,0.019592612888664006,GTPO,3b,50
82.525,0.016815124079585075,0.019309752210974692,GTPO,3b,50
82.625,0.023838698863983154,0.01912750693038106,GTPO,3b,50
82.72500000000001,0.019836455583572388,0.01894517192617059,GTPO,3b,50
82.825,0.019625496119260788,0.018966015968471764,GTPO,3b,50
82.92500000000001,0.018565960228443146,0.019153310395777227,GTPO,3b,50
83.025,0.013230415992438793,0.018813059255480765,GTPO,3b,50
83.125,0.015566321089863777,0.018867910541594028,GTPO,3b,50
83.22500000000001,0.022310331463813782,0.01904468595981598,GTPO,3b,50
83.325,0.016606442630290985,0.019093162827193737,GTPO,3b,50
83.42500000000001,0.020180951803922653,0.01885955523699522,GTPO,3b,50
83.525,0.014648889191448689,0.01881433602422476,GTPO,3b,50
83.625,0.02451622672379017,0.018979564271867276,GTPO,3b,50
83.72500000000001,0.01887999102473259,0.019343159981071948,GTPO,3b,50
83.825,0.02449761889874935,0.019608689788728952,GTPO,3b,50
83.92500000000001,0.017709221690893173,0.019585539009422063,GTPO,3b,50
84.025,0.018446125090122223,0.01970067648217082,GTPO,3b,50
84.125,0.02148188278079033,0.019636845346540213,GTPO,3b,50
84.22500000000001,0.01934959553182125,0.019629669077694416,GTPO,3b,50
84.325,0.017518116161227226,0.019120801389217377,GTPO,3b,50
84.425,0.020620431751012802,0.018934792596846817,GTPO,3b,50
84.52499999999999,0.01939786598086357,0.01896347599104047,GTPO,3b,50
84.625,0.019284069538116455,0.018773692734539507,GTPO,3b,50
84.725,0.01617448404431343,0.01848876504227519,GTPO,3b,50
84.82499999999999,0.015524197369813919,0.018155844304710626,GTPO,3b,50
84.925,0.015631331130862236,0.018120130207389593,GTPO,3b,50
85.02499999999999,0.025157639756798744,0.01832326369360089,GTPO,3b,50
85.125,0.017919296398758888,0.0179047404974699,GTPO,3b,50
85.225,0.014365249313414097,0.017606832608580588,GTPO,3b,50
85.32499999999999,0.015677718445658684,0.017654218077659607,GTPO,3b,50
85.425,0.018418962135910988,0.018008244074881077,GTPO,3b,50
85.52499999999999,0.022601056843996048,0.019275674894452095,GTPO,3b,50
85.625,0.014695525169372559,0.01938335321843624,GTPO,3b,50
85.725,0.014382921159267426,0.018952212836593388,GTPO,3b,50
85.82499999999999,0.021288707852363586,0.01900050288066268,GTPO,3b,50
85.925,0.01633017510175705,0.019531887527555226,GTPO,3b,50
86.02499999999999,0.036546334624290466,0.020059462022036314,GTPO,3b,50
86.125,0.016963282600045204,0.020131098013371228,GTPO,3b,50
86.225,0.016610439866781235,0.020289186220616102,GTPO,3b,50
86.325,0.01997324451804161,0.02071406979113817,GTPO,3b,50
86.425,0.02130168303847313,0.021259616650640963,GTPO,3b,50
86.52499999999999,0.023577246814966202,0.021409903690218925,GTPO,3b,50
86.625,0.016800615936517715,0.022075138129293917,GTPO,3b,50
86.725,0.023995166644454002,0.021085856780409813,GTPO,3b,50
86.825,0.02190440520644188,0.02085823765024543,GTPO,3b,50
86.925,0.022047774866223335,0.02076853709295392,GTPO,3b,50
87.02499999999999,0.01895301043987274,0.02067782225087285,GTPO,3b,50
87.125,0.02824176475405693,0.020579951535910367,GTPO,3b,50
87.225,0.018647368997335434,0.020340772029012442,GTPO,3b,50
87.325,0.02050091326236725,0.02057633062824607,GTPO,3b,50
87.425,0.015078085474669933,0.020332025866955518,GTPO,3b,50
87.52499999999999,0.017308354377746582,0.019955570381134748,GTPO,3b,50
87.625,0.019822895526885986,0.019538959693163632,GTPO,3b,50
87.725,0.019381247460842133,0.019309091176837684,GTPO,3b,50
87.825,0.022147011011838913,0.018665351253002883,GTPO,3b,50
87.925,0.019716430455446243,0.018252448197454214,GTPO,3b,50
88.02499999999999,0.018021326512098312,0.018437357787042856,GTPO,3b,50
88.125,0.01713048294186592,0.019086232408881187,GTPO,3b,50
88.225,0.016042273491621017,0.019350472576916217,GTPO,3b,50
88.325,0.018908290192484856,0.019549740590155126,GTPO,3b,50
88.425,0.014293808490037918,0.019564144276082517,GTPO,3b,50
88.52499999999999,0.020946715027093887,0.01942514196038246,GTPO,3b,50
88.625,0.026163233444094658,0.019345631897449492,GTPO,3b,50
88.725,0.01942642219364643,0.019829608127474786,GTPO,3b,50
88.825,0.02239023707807064,0.019976077303290367,GTPO,3b,50
88.925,0.0194746945053339,0.020100551955401898,GTPO,3b,50
89.025,0.02068648487329483,0.02025823451578617,GTPO,3b,50
89.125,0.01700175739824772,0.020868967901915312,GTPO,3b,50
89.225,0.02586882933974266,0.02080894622951746,GTPO,3b,50
89.325,0.019515525549650192,0.02061030425131321,GTPO,3b,50
89.425,0.01771956868469715,0.020720850452780725,GTPO,3b,50
89.525,0.018532270565629005,0.019955881871283054,GTPO,3b,50
89.625,0.025078721344470978,0.019611129611730574,GTPO,3b,50
89.725,0.01784375309944153,0.019422126598656178,GTPO,3b,50
89.825,0.020961837843060493,0.019261922724545,GTPO,3b,50
89.925,0.02634841576218605,0.019240431785583496,GTPO,3b,50
90.025,0.011224348098039627,0.020233934223651887,GTPO,3b,50
90.125,0.014959221705794334,0.020199411362409592,GTPO,3b,50
90.225,0.01881035976111889,0.02042874913662672,GTPO,3b,50
90.325,0.015100166201591492,0.02023457773029804,GTPO,3b,50
90.425,0.018256155773997307,0.020213990695774554,GTPO,3b,50
90.525,0.03916772082448006,0.020016124583780767,GTPO,3b,50
90.625,0.016709178686141968,0.019525559060275553,GTPO,3b,50
90.725,0.021153271198272705,0.01991802256554365,GTPO,3b,50
90.825,0.02129358798265457,0.020431841854006053,GTPO,3b,50
90.925,0.019814537838101387,0.020563994981348515,GTPO,3b,50
91.025,0.017578639090061188,0.020829398054629564,GTPO,3b,50
91.125,0.01839020662009716,0.02119815371930599,GTPO,3b,50
91.225,0.019798683002591133,0.020137782320380212,GTPO,3b,50
91.325,0.020466841757297516,0.019864578805863856,GTPO,3b,50
91.425,0.019889678806066513,0.01979795753955841,GTPO,3b,50
91.525,0.018489934504032135,0.019608381502330303,GTPO,3b,50
91.625,0.022257035598158836,0.019424104802310466,GTPO,3b,50
91.725,0.021421274170279503,0.01940931372344494,GTPO,3b,50
91.825,0.018771156668663025,0.019575824998319148,GTPO,3b,50
91.925,0.019216038286685944,0.019337744526565073,GTPO,3b,50
92.025,0.0190818402916193,0.01869186669588089,GTPO,3b,50
92.125,0.01820545271039009,0.01829843994230032,GTPO,3b,50
92.225,0.01690131612122059,0.018353525586426257,GTPO,3b,50
92.325,0.021211929619312286,0.01823717910796404,GTPO,3b,50
92.425,0.017911110073328018,0.018034562580287457,GTPO,3b,50
92.525,0.011678490787744522,0.018079554177820683,GTPO,3b,50
92.625,0.01369018480181694,0.018097860217094423,GTPO,3b,50
92.72500000000001,0.019287168979644775,0.017914031967520713,GTPO,3b,50
92.825,0.02010023593902588,0.017842010110616684,GTPO,3b,50
92.925,0.018844788894057274,0.01812685813754797,GTPO,3b,50
93.025,0.019925767555832863,0.018071500696241857,GTPO,3b,50
93.125,0.020152702927589417,0.01800412680953741,GTPO,3b,50
93.22500000000001,0.01724241115152836,0.018610190358012913,GTPO,3b,50
93.325,0.016321564093232155,0.01913612388074398,GTPO,3b,50
93.425,0.021005643531680107,0.019228403754532337,GTPO,3b,50
93.525,0.020029820501804352,0.019254754558205606,GTPO,3b,50
93.625,0.01697210595011711,0.019683674722909928,GTPO,3b,50
93.72500000000001,0.0210095401853323,0.019952820241451265,GTPO,3b,50
93.825,0.020007682964205742,0.020167106613516807,GTPO,3b,50
93.925,0.019249944016337395,0.020025908052921294,GTPO,3b,50
94.025,0.018706748262047768,0.019963590055704118,GTPO,3b,50
94.125,0.025227859616279602,0.01978865306824446,GTPO,3b,50
94.22500000000001,0.022320281714200974,0.01988053821027279,GTPO,3b,50
94.325,0.024870889261364937,0.020067219026386737,GTPO,3b,50
94.425,0.0162343867123127,0.02043856807053089,GTPO,3b,50
94.525,0.015888908877968788,0.020325138140469788,GTPO,3b,50
94.625,0.016044914722442627,0.01993307577446103,GTPO,3b,50
94.72500000000001,0.022534159943461418,0.01969362171366811,GTPO,3b,50
94.825,0.017798172309994698,0.019109312891960144,GTPO,3b,50
94.925,0.026124972850084305,0.018940176889300345,GTPO,3b,50
95.025,0.020611748099327087,0.01873021963983774,GTPO,3b,50
95.125,0.013901886530220509,0.01887696884572506,GTPO,3b,50
95.22500000000001,0.0160435251891613,0.019540020003914832,GTPO,3b,50
95.325,0.014909178018569946,0.01980143029242754,GTPO,3b,50
95.42500000000001,0.02047155238687992,0.01967293579131365,GTPO,3b,50
95.525,0.022731684148311615,0.019580666497349738,GTPO,3b,50
95.625,0.01829448528587818,0.019325202479958534,GTPO,3b,50
95.72500000000001,0.02581317350268364,0.019200888462364674,GTPO,3b,50
95.825,0.019053053110837936,0.019663323108106853,GTPO,3b,50
95.92500000000001,0.02018771693110466,0.019853408578783274,GTPO,3b,50
96.025,0.016832755878567696,0.02014043426141143,GTPO,3b,50
96.125,0.02132599428296089,0.0202186319231987,GTPO,3b,50
96.22500000000001,0.01956135407090187,0.02000113144516945,GTPO,3b,50
96.325,0.022503215819597244,0.020048930048942565,GTPO,3b,50
96.42500000000001,0.017837045714259148,0.01967442687600851,GTPO,3b,50
96.525,0.018143590539693832,0.01947828836739063,GTPO,3b,50
96.625,0.02043101377785206,0.019207073226571083,GTPO,3b,50
96.72500000000001,0.018982741981744766,0.019167373813688757,GTPO,3b,50
96.825,0.020515769720077515,0.019004841446876527,GTPO,3b,50
96.925,0.019298609346151352,0.018655126579105855,GTPO,3b,50
97.02499999999999,0.018716996535658836,0.018163513597100972,GTPO,3b,50
97.125,0.016668716445565224,0.01820580618456006,GTPO,3b,50
97.225,0.016624728217720985,0.018254047054797412,GTPO,3b,50
97.32499999999999,0.018911253660917282,0.018083572667092086,GTPO,3b,50
97.425,0.016400570049881935,0.018022411447018386,GTPO,3b,50
97.52499999999999,0.014313483610749245,0.01804274970665574,GTPO,3b,50
97.625,0.019485000520944595,0.017787615414708854,GTPO,3b,50
97.725,0.019002947956323624,0.01771611174568534,GTPO,3b,50
97.82499999999999,0.01783086359500885,0.01788222072646022,GTPO,3b,50
97.925,0.017544075846672058,0.018487803991883992,GTPO,3b,50
98.02499999999999,0.021730082109570503,0.018923902828246356,GTPO,3b,50
98.125,0.015864992514252663,0.01895907511934638,GTPO,3b,50
98.225,0.018114954233169556,0.019185192100703716,GTPO,3b,50
98.32499999999999,0.017715465277433395,0.01912961933761835,GTPO,3b,50
98.425,0.023648787289857864,0.01896638087928295,GTPO,3b,50
98.52499999999999,0.02593722939491272,0.01923495903611183,GTPO,3b,50
98.625,0.01727287843823433,0.019522691443562508,GTPO,3b,50
98.725,0.017572378739714622,0.01950005356222391,GTPO,3b,50
98.825,0.0182383731007576,0.01974014088511467,GTPO,3b,50
98.925,0.015763666480779648,0.02006712034344673,GTPO,3b,50
99.02499999999999,0.02152537927031517,0.020386247001588344,GTPO,3b,50
99.125,0.021265946328639984,0.01997849818319082,GTPO,3b,50
99.225,0.020777806639671326,0.019588367156684397,GTPO,3b,50
99.325,0.020267240703105927,0.019392190985381603,GTPO,3b,50
99.425,0.020857971161603928,0.019401430589508037,GTPO,3b,50
99.52499999999999,0.023866204544901848,0.01952054686844349,GTPO,3b,50
99.625,0.015278149396181107,0.019832321238227008,GTPO,3b,50
99.725,0.02153705805540085,0.01981251430068467,GTPO,3b,50
99.825,0.01691877841949463,0.019621560914498386,GTPO,3b,50
99.925,0.016934148967266083,0.01945234674575,GTPO,3b,50
0.0125,0.3394950032234192,0.4246552014350891,GRPO,7b,100
0.11249999999999999,0.504814624786377,0.43324944376945496,GRPO,7b,100
0.21250000000000002,0.3824247121810913,0.42679449193405383,GRPO,7b,100
0.3125,0.507599413394928,0.4200558074422785,GRPO,7b,100
0.41250000000000003,0.28274622559547424,0.42339317100804025,GRPO,7b,100
0.5125000000000001,0.4159860610961914,0.42506198916170335,GRPO,7b,100
0.6125,0.6448307037353516,0.4249998790268995,GRPO,7b,100
0.7125,0.3599160313606262,0.43262877613306044,GRPO,7b,100
0.8125,0.36545926332473755,0.4372669878602028,GRPO,7b,100
0.9125,0.35783618688583374,0.4432240962982178,GRPO,7b,100
1.0125,0.5508974194526672,0.44027976840734484,GRPO,7b,100
1.1125,0.3121241331100464,0.4461246031522751,GRPO,7b,100
1.2125000000000001,0.43931588530540466,0.44297718197107316,GRPO,7b,100
1.3125,0.5016620755195618,0.43366395711898803,GRPO,7b,100
1.4125,0.5372516512870789,0.43717598766088483,GRPO,7b,100
1.5125,0.2717466950416565,0.44522741466760635,GRPO,7b,100
1.6125,0.39959651231765747,0.455645460486412,GRPO,7b,100
1.7125000000000001,0.4564664959907532,0.44683528393507005,GRPO,7b,100
1.8124999999999998,0.43401551246643066,0.4463490369915962,GRPO,7b,100
1.9124999999999999,0.5828850269317627,0.45270260363817216,GRPO,7b,100
2.0125,0.37395644187927246,0.4521665540337563,GRPO,7b,100
2.1125000000000003,0.4339708387851715,0.443449510037899,GRPO,7b,100
2.2125,0.5432019829750061,0.44631179004907606,GRPO,7b,100
2.3125,0.31708699464797974,0.4464965456724167,GRPO,7b,100
2.4125,0.4719904959201813,0.4452479714155197,GRPO,7b,100
2.5125,0.48374319076538086,0.44554061233997344,GRPO,7b,100
2.6125,0.5914604663848877,0.44016315817832946,GRPO,7b,100
2.7125,0.34141212701797485,0.43719530224800107,GRPO,7b,100
2.8125,0.43684691190719604,0.43069772541522977,GRPO,7b,100
2.9125,0.5040916204452515,0.4252429986000061,GRPO,7b,100
3.0124999999999997,0.4193512797355652,0.43189665764570234,GRPO,7b,100
3.1125,0.49629950523376465,0.42698617428541186,GRPO,7b,100
3.2125,0.4059455692768097,0.4219480562210083,GRPO,7b,100
3.3125,0.3173644542694092,0.41712562292814254,GRPO,7b,100
3.4125,0.4192996919155121,0.41987583667039874,GRPO,7b,100
3.5125,0.402657151222229,0.4263184413313866,GRPO,7b,100
3.6125,0.43617427349090576,0.42331034302711484,GRPO,7b,100
3.7125,0.5039122104644775,0.42418318331241606,GRPO,7b,100
3.8125,0.36877140402793884,0.41982645124197004,GRPO,7b,100
3.9125,0.5110371708869934,0.42099863857030867,GRPO,7b,100
4.0125,0.46270668506622314,0.4191743475198746,GRPO,7b,100
4.1125,0.5332602262496948,0.4159786856174469,GRPO,7b,100
4.2125,0.45008671283721924,0.4198861864209175,GRPO,7b,100
4.3125,0.36614689230918884,0.4305338916182518,GRPO,7b,100
4.4125,0.3656926155090332,0.43173220604658125,GRPO,7b,100
4.5125,0.43475455045700073,0.44330019533634185,GRPO,7b,100
4.6125,0.3671860694885254,0.4432858088612556,GRPO,7b,100
4.7125,0.4332300126552582,0.4413970896601677,GRPO,7b,100
4.8125,0.3554099202156067,0.4351510053873062,GRPO,7b,100
4.9125000000000005,0.3935655355453491,0.4401829195022583,GRPO,7b,100
5.0125,0.5137948393821716,0.43945110112428665,GRPO,7b,100
5.1125,0.5009692311286926,0.4411254388093948,GRPO,7b,100
5.2124999999999995,0.42847177386283875,0.4420776745676994,GRPO,7b,100
5.3125,0.464432954788208,0.4475017061829567,GRPO,7b,100
5.4125,0.38384243845939636,0.44723292827606204,GRPO,7b,100
5.5125,0.4322825074195862,0.4445563507080078,GRPO,7b,100
5.6125,0.3276866674423218,0.4396700343489647,GRPO,7b,100
5.7125,0.4531974196434021,0.4325277081131935,GRPO,7b,100
5.8125,0.3734704256057739,0.4253174713253975,GRPO,7b,100
5.9125,0.43550390005111694,0.42769049882888793,GRPO,7b,100
6.0125,0.40393319725990295,0.4326219201087952,GRPO,7b,100
6.1125,0.41022831201553345,0.4336385303735733,GRPO,7b,100
6.2125,0.3858712315559387,0.43290591895580294,GRPO,7b,100
6.3125,0.36502063274383545,0.44093807876110075,GRPO,7b,100
6.4125000000000005,0.49499285221099854,0.43507768750190734,GRPO,7b,100
6.5125,0.3802207112312317,0.4334531354904175,GRPO,7b,100
6.612500000000001,0.5585472583770752,0.4288187879323959,GRPO,7b,100
6.7125,0.3543075919151306,0.42585003554821016,GRPO,7b,100
6.812500000000001,0.6159383058547974,0.4257064986228943,GRPO,7b,100
6.9125000000000005,0.5260597467422485,0.42189285784959796,GRPO,7b,100
7.012500000000001,0.4132780432701111,0.42268449157476423,GRPO,7b,100
7.112499999999999,0.4069496989250183,0.42060397535562516,GRPO,7b,100
7.2124999999999995,0.39851513504981995,0.4134985938668251,GRPO,7b,100
7.3125,0.43951499462127686,0.4026615926623344,GRPO,7b,100
7.4125,0.4261406362056732,0.40911435067653656,GRPO,7b,100
7.512499999999999,0.3693878948688507,0.40944500207901,GRPO,7b,100
7.6125,0.45749783515930176,0.4197054570913315,GRPO,7b,100
7.7125,0.40539631247520447,0.43016670435667037,GRPO,7b,100
7.8125,0.3081912398338318,0.43737133890390395,GRPO,7b,100
7.9125,0.45547282695770264,0.4421294105052948,GRPO,7b,100
8.0125,0.41657018661499023,0.44542242735624316,GRPO,7b,100
8.1125,0.6352336406707764,0.4493721142411232,GRPO,7b,100
8.2125,0.4554692208766937,0.44941001266241076,GRPO,7b,100
8.3125,0.49902522563934326,0.44256346702575683,GRPO,7b,100
8.412500000000001,0.49514007568359375,0.4391027554869652,GRPO,7b,100
8.512500000000001,0.4779126048088074,0.446852533519268,GRPO,7b,100
8.612499999999999,0.5275409817695618,0.44989736199378966,GRPO,7b,100
8.712499999999999,0.3446357846260071,0.44768682241439817,GRPO,7b,100
8.8125,0.3047855794429779,0.43592464327812197,GRPO,7b,100
8.9125,0.360904335975647,0.4293540471792221,GRPO,7b,100
9.0125,0.3785081207752228,0.4195797196030617,GRPO,7b,100
9.112499999999999,0.5046077966690063,0.4162552472949028,GRPO,7b,100
9.2125,0.40929147601127625,0.4094863140583038,GRPO,7b,100
9.3125,0.4511144757270813,0.40303655713796616,GRPO,7b,100
9.4125,0.40700510144233704,0.40176669269800186,GRPO,7b,100
9.5125,0.40447258949279785,0.4079861569404602,GRPO,7b,100
9.6125,0.3831328749656677,0.4146683016419411,GRPO,7b,100
9.7125,0.4911343455314636,0.4150948530435562,GRPO,7b,100
9.8125,0.38922056555747986,0.40818636775016787,GRPO,7b,100
9.9125,0.37517663836479187,0.4038603922724724,GRPO,7b,100
10.012500000000001,0.27741026878356934,0.3982596036791801,GRPO,7b,100
10.1125,0.49298912286758423,0.3964605215191841,GRPO,7b,100
10.212499999999999,0.41331252455711365,0.397378411591053,GRPO,7b,100
10.3125,0.45887547731399536,0.3966421502828598,GRPO,7b,100
10.4125,0.4301060140132904,0.393359349668026,GRPO,7b,100
10.5125,0.33168601989746094,0.3879712474346161,GRPO,7b,100
10.612499999999999,0.37670865654945374,0.3816680654883385,GRPO,7b,100
10.7125,0.4434994161128998,0.381728463768959,GRPO,7b,100
10.8125,0.36711665987968445,0.3746629464626312,GRPO,7b,100
10.9125,0.3667113184928894,0.3693413755297661,GRPO,7b,100
11.0125,0.2966480553150177,0.3715160459280014,GRPO,7b,100
11.1125,0.27258870005607605,0.3742686289548874,GRPO,7b,100
11.2125,0.4646112024784088,0.3727261447906494,GRPO,7b,100
11.3125,0.3402133882045746,0.3692572510242462,GRPO,7b,100
11.4125,0.3920910358428955,0.3694406133890152,GRPO,7b,100
11.512500000000001,0.2619283199310303,0.3658918952941895,GRPO,7b,100
11.6125,0.5488942265510559,0.36285227954387667,GRPO,7b,100
11.7125,0.3930326998233795,0.36093064546585085,GRPO,7b,100
11.8125,0.3152046501636505,0.35894881024956704,GRPO,7b,100
11.9125,0.3722614049911499,0.346029294282198,GRPO,7b,100
12.0125,0.3960191011428833,0.33688512310385704,GRPO,7b,100
12.112499999999999,0.31419143080711365,0.3281026227772236,GRPO,7b,100
12.2125,0.265717476606369,0.3264982576668263,GRPO,7b,100
12.3125,0.27625772356987,0.3105414564907551,GRPO,7b,100
12.4125,0.2500266432762146,0.2998925505578518,GRPO,7b,100
12.5125,0.27071496844291687,0.2961754371225834,GRPO,7b,100
12.612499999999999,0.19516681134700775,0.28634130373597144,GRPO,7b,100
12.712499999999999,0.2574506402015686,0.281808817833662,GRPO,7b,100
12.812499999999998,0.2742003798484802,0.2711072441935539,GRPO,7b,100
12.9125,0.2634856104850769,0.2640726512670517,GRPO,7b,100
13.0125,0.21933038532733917,0.2614287085831165,GRPO,7b,100
13.112499999999999,0.2636506259441376,0.2600806787610054,GRPO,7b,100
13.212499999999999,0.23800396919250488,0.26130799800157545,GRPO,7b,100
13.3125,0.23388583958148956,0.2627758678793907,GRPO,7b,100
13.4125,0.20494353771209717,0.2575520417094231,GRPO,7b,100
13.5125,0.2939254343509674,0.2503039754927158,GRPO,7b,100
13.612499999999999,0.3952910602092743,0.24778083682060242,GRPO,7b,100
13.7125,0.2667778730392456,0.25290051743388176,GRPO,7b,100
13.8125,0.1713789850473404,0.2511849883198738,GRPO,7b,100
13.9125,0.240455761551857,0.2441570571064949,GRPO,7b,100
14.0125,0.27119681239128113,0.24109829500317573,GRPO,7b,100
14.1125,0.19316677749156952,0.2469970116019249,GRPO,7b,100
14.2125,0.32922136783599854,0.23959754943847655,GRPO,7b,100
14.3125,0.20361308753490448,0.22921560615301131,GRPO,7b,100
14.4125,0.2443263828754425,0.22173996776342392,GRPO,7b,100
14.512500000000001,0.23488986492156982,0.2131738918274641,GRPO,7b,100
14.6125,0.39698565006256104,0.20614622801542282,GRPO,7b,100
14.7125,0.20018921792507172,0.1992219077050686,GRPO,7b,100
14.8125,0.15856494009494781,0.194147339835763,GRPO,7b,100
14.912500000000001,0.11789063364267349,0.17800764814019204,GRPO,7b,100
15.012500000000001,0.13338494300842285,0.1660116633027792,GRPO,7b,100
15.1125,0.11394421011209488,0.15592496499419212,GRPO,7b,100
15.2125,0.2363971620798111,0.14799041524529458,GRPO,7b,100
15.312500000000002,0.12225880473852158,0.1326593628525734,GRPO,7b,100
15.412500000000001,0.10349857807159424,0.1232202959805727,GRPO,7b,100
15.512500000000001,0.10755409300327301,0.11625751968473196,GRPO,7b,100
15.6125,0.09346471726894379,0.11145696360617877,GRPO,7b,100
15.712499999999999,0.09574377536773682,0.10510706808418036,GRPO,7b,100
15.812499999999998,0.065140500664711,0.10089320991188287,GRPO,7b,100
15.9125,0.08708858489990234,0.09269887868314981,GRPO,7b,100
16.0125,0.10273014008998871,0.09002388451248407,GRPO,7b,100
16.1125,0.048187464475631714,0.08646866220980882,GRPO,7b,100
16.2125,0.09548979997634888,0.08286477018147707,GRPO,7b,100
16.3125,0.05476975813508034,0.0793078526481986,GRPO,7b,100
16.412499999999998,0.0863364189863205,0.07630885820835828,GRPO,7b,100
16.5125,0.07232068479061127,0.0754139481857419,GRPO,7b,100
16.6125,0.07069215923547745,0.07402210164815187,GRPO,7b,100
16.7125,0.058550313115119934,0.07377605747431516,GRPO,7b,100
16.8125,0.051830828189849854,0.07472222022712231,GRPO,7b,100
16.9125,0.06799696385860443,0.07628032036125659,GRPO,7b,100
17.0125,0.07557033747434616,0.07807583563029766,GRPO,7b,100
17.1125,0.0681239441037178,0.0773018130287528,GRPO,7b,100
17.2125,0.07603771239519119,0.07687183577567339,GRPO,7b,100
17.3125,0.07855094224214554,0.07489131415262819,GRPO,7b,100
17.4125,0.08406300842761993,0.07532966377213597,GRPO,7b,100
17.5125,0.07203470915555954,0.07692042401060462,GRPO,7b,100
17.6125,0.07631660252809525,0.07722810557112098,GRPO,7b,100
17.712500000000002,0.04795365408062935,0.07679706996306777,GRPO,7b,100
17.8125,0.06966577470302582,0.07622163875028491,GRPO,7b,100
17.9125,0.09428153932094574,0.07394077090546489,GRPO,7b,100
18.0125,0.08091691881418228,0.07201557414606213,GRPO,7b,100
18.1125,0.054552510380744934,0.06944538036361336,GRPO,7b,100
18.212500000000002,0.05075836181640625,0.06605992095544934,GRPO,7b,100
18.3125,0.12868709862232208,0.06291679026558995,GRPO,7b,100
18.4125,0.05519423261284828,0.06127077644690871,GRPO,7b,100
18.512500000000003,0.05151861906051636,0.060274096336215735,GRPO,7b,100
18.6125,0.041707687079906464,0.058837375938892364,GRPO,7b,100
18.712500000000002,0.08020325750112534,0.056371037140488627,GRPO,7b,100
18.8125,0.029853569343686104,0.0539695081859827,GRPO,7b,100
18.912499999999998,0.05203067511320114,0.051632219552993776,GRPO,7b,100
19.0125,0.06227597966790199,0.04789357490837574,GRPO,7b,100
19.112499999999997,0.0329282209277153,0.047416271530091765,GRPO,7b,100
19.2125,0.042482998222112656,0.047264639474451545,GRPO,7b,100
19.3125,0.03873607516288757,0.04743511151522398,GRPO,7b,100
19.412499999999998,0.03395131975412369,0.0458487306907773,GRPO,7b,100
19.5125,0.034186434000730515,0.04638355143368244,GRPO,7b,100
19.6125,0.05884433537721634,0.04636621858924627,GRPO,7b,100
19.7125,0.05424881726503372,0.04555426429957152,GRPO,7b,100
19.8125,0.07378627359867096,0.044940555654466155,GRPO,7b,100
19.9125,0.05477645993232727,0.04380953492596745,GRPO,7b,100
20.0125,0.03174546733498573,0.04438102392479777,GRPO,7b,100
20.1125,0.05551988258957863,0.04746509635820985,GRPO,7b,100
20.2125,0.03288755565881729,0.0474466891027987,GRPO,7b,100
20.3125,0.029285496100783348,0.046337895337492226,GRPO,7b,100
20.4125,0.02785659395158291,0.045335877612233164,GRPO,7b,100
20.5125,0.03453882038593292,0.04370164409279823,GRPO,7b,100
20.6125,0.07421329617500305,0.04392704628407955,GRPO,7b,100
20.7125,0.036677759140729904,0.04454512123018503,GRPO,7b,100
20.8125,0.03916192054748535,0.044417658373713496,GRPO,7b,100
20.9125,0.04141484946012497,0.04422369159758091,GRPO,7b,100
21.0125,0.03601118549704552,0.04485814481973648,GRPO,7b,100
21.1125,0.05681311711668968,0.044065996762365105,GRPO,7b,100
21.212500000000002,0.044377148151397705,0.04414315542206168,GRPO,7b,100
21.3125,0.04596802592277527,0.042214497458189726,GRPO,7b,100
21.4125,0.04105193540453911,0.04059712367132306,GRPO,7b,100
21.512500000000003,0.04786303639411926,0.040678471270948646,GRPO,7b,100
21.6125,0.03596983850002289,0.040885396916419264,GRPO,7b,100
21.712500000000002,0.02627473510801792,0.04173815742135048,GRPO,7b,100
21.8125,0.028040505945682526,0.04090369068086147,GRPO,7b,100
21.912499999999998,0.03455551713705063,0.040029822774231436,GRPO,7b,100
22.0125,0.043028805404901505,0.03885710969567299,GRPO,7b,100
22.112499999999997,0.04088905453681946,0.03800825204700232,GRPO,7b,100
22.2125,0.038923874497413635,0.03662116665393114,GRPO,7b,100
22.3125,0.05048634111881256,0.03691113285720348,GRPO,7b,100
22.412499999999998,0.03666984662413597,0.03798232009634375,GRPO,7b,100
22.5125,0.036620475351810455,0.037791472263634204,GRPO,7b,100
22.6125,0.033052437007427216,0.03819423735141754,GRPO,7b,100
22.7125,0.0330539271235466,0.03878202620893717,GRPO,7b,100
22.8125,0.03165726363658905,0.0382681774161756,GRPO,7b,100
22.912499999999998,0.03816810995340347,0.03790605491027236,GRPO,7b,100
23.0125,0.043120164424180984,0.037506652493029834,GRPO,7b,100
23.1125,0.03446008637547493,0.03814195709303021,GRPO,7b,100
23.2125,0.04202624037861824,0.03783891599625349,GRPO,7b,100
23.3125,0.025736140087246895,0.03873947072774172,GRPO,7b,100
23.4125,0.03854372352361679,0.03947402682155371,GRPO,7b,100
23.5125,0.033144477754831314,0.03989068111404777,GRPO,7b,100
23.6125,0.0490880161523819,0.04031772034242749,GRPO,7b,100
23.7125,0.03877556324005127,0.04121267339214683,GRPO,7b,100
23.8125,0.029934529215097427,0.041260779928416015,GRPO,7b,100
23.9125,0.03783462196588516,0.040912578608840705,GRPO,7b,100
24.0125,0.01884537562727928,0.04147883666679263,GRPO,7b,100
24.1125,0.043043769896030426,0.04139879208058119,GRPO,7b,100
24.212500000000002,0.0606449693441391,0.04094198541715741,GRPO,7b,100
24.3125,0.04003380239009857,0.040226394087076185,GRPO,7b,100
24.4125,0.04125237464904785,0.04007423024624586,GRPO,7b,100
24.5125,0.06203644350171089,0.04029336020350456,GRPO,7b,100
24.6125,0.03659602999687195,0.03892016129568219,GRPO,7b,100
24.712500000000002,0.02673768810927868,0.039359641559422016,GRPO,7b,100
24.8125,0.02837991900742054,0.03964856665581465,GRPO,7b,100
24.9125,0.03617134317755699,0.03790393745526671,GRPO,7b,100
25.0125,0.048555850982666016,0.03748700769618154,GRPO,7b,100
25.112499999999997,0.03529325872659683,0.03708079462870956,GRPO,7b,100
25.2125,0.03146303817629814,0.036312067676335574,GRPO,7b,100
25.3125,0.05675727501511574,0.03595789132639766,GRPO,7b,100
25.412499999999998,0.052354730665683746,0.03745402488857508,GRPO,7b,100
25.5125,0.03871870040893555,0.03848045526072383,GRPO,7b,100
25.6125,0.04449733346700668,0.039296452905982736,GRPO,7b,100
25.7125,0.03213227167725563,0.039290434420108794,GRPO,7b,100
25.8125,0.03595530986785889,0.03955811779946089,GRPO,7b,100
25.912499999999998,0.03587811812758446,0.039194350913167,GRPO,7b,100
26.0125,0.039116308093070984,0.038387680165469645,GRPO,7b,100
26.1125,0.03487814962863922,0.03718999506905675,GRPO,7b,100
26.2125,0.03905683755874634,0.03692836748436093,GRPO,7b,100
26.3125,0.0503639280796051,0.03616153275594115,GRPO,7b,100
26.4125,0.02413022704422474,0.03586444390937686,GRPO,7b,100
26.5125,0.036178603768348694,0.03639641834422946,GRPO,7b,100
26.6125,0.034919075667858124,0.03683941265568137,GRPO,7b,100
26.7125,0.027046699076890945,0.035675623826682566,GRPO,7b,100
26.8125,0.0402032844722271,0.035437760185450314,GRPO,7b,100
26.9125,0.03507797792553902,0.03457417979836464,GRPO,7b,100
27.0125,0.03670576587319374,0.034491380285471676,GRPO,7b,100
27.1125,0.03916407749056816,0.03473857531324029,GRPO,7b,100
27.212500000000002,0.027551937848329544,0.034997124150395395,GRPO,7b,100
27.3125,0.02974870428442955,0.03478941416367889,GRPO,7b,100
27.4125,0.03416382521390915,0.035355613194406034,GRPO,7b,100
27.5125,0.02259354293346405,0.035119908656924964,GRPO,7b,100
27.6125,0.029503315687179565,0.03572440855205059,GRPO,7b,100
27.712500000000002,0.031214119866490364,0.03596954138949513,GRPO,7b,100
27.8125,0.02484089322388172,0.03499367009848356,GRPO,7b,100
27.9125,0.0464666523039341,0.034523351900279525,GRPO,7b,100
28.012500000000003,0.02705908939242363,0.03531087344512343,GRPO,7b,100
28.1125,0.03772813081741333,0.035151696894317866,GRPO,7b,100
28.212500000000002,0.04125908762216568,0.03578275613486767,GRPO,7b,100
28.3125,0.03759485110640526,0.03710908487439155,GRPO,7b,100
28.4125,0.045943733304739,0.0379430584423244,GRPO,7b,100
28.512500000000003,0.029223721474409103,0.03845376215875149,GRPO,7b,100
28.6125,0.03909158706665039,0.03899919314309955,GRPO,7b,100
28.712500000000002,0.029603447765111923,0.04017435001209378,GRPO,7b,100
28.812500000000004,0.07334288954734802,0.04037688447162509,GRPO,7b,100
28.9125,0.03229885548353195,0.04062340063974261,GRPO,7b,100
29.012500000000003,0.031791821122169495,0.040983573365956545,GRPO,7b,100
29.1125,0.03297910839319229,0.04155693549662828,GRPO,7b,100
29.212500000000002,0.03738909587264061,0.04160180501639843,GRPO,7b,100
29.312500000000004,0.03473137691617012,0.04130603857338429,GRPO,7b,100
29.4125,0.028909742832183838,0.04272120427340269,GRPO,7b,100
29.512500000000003,0.04045183211565018,0.041739722676575185,GRPO,7b,100
29.612500000000004,0.0543549470603466,0.041666933745145796,GRPO,7b,100
29.7125,0.030494781211018562,0.04212674986571074,GRPO,7b,100
29.812499999999996,0.04590588063001633,0.04211566638201475,GRPO,7b,100
29.912499999999998,0.03590012341737747,0.041428149715065955,GRPO,7b,100
30.012499999999996,0.07170165330171585,0.04111299883574247,GRPO,7b,100
30.112499999999997,0.03399111330509186,0.041470109410583975,GRPO,7b,100
30.2125,0.03822990506887436,0.041483523100614546,GRPO,7b,100
30.312499999999996,0.04465647041797638,0.04125412601977587,GRPO,7b,100
30.412499999999998,0.04144999384880066,0.04174268890172243,GRPO,7b,100
30.5125,0.03231019899249077,0.04166526436805725,GRPO,7b,100
30.612499999999997,0.03089182823896408,0.041891723982989786,GRPO,7b,100
30.7125,0.03725465387105942,0.04074451044201851,GRPO,7b,100
30.8125,0.04455436021089554,0.040573757961392405,GRPO,7b,100
30.912499999999998,0.0492716021835804,0.0400878238491714,GRPO,7b,100
31.0125,0.05079464241862297,0.0398034617677331,GRPO,7b,100
31.112499999999997,0.04158414155244827,0.04027558784931898,GRPO,7b,100
31.2125,0.058195848017930984,0.041634162366390226,GRPO,7b,100
31.3125,0.035946447402238846,0.04121102185919881,GRPO,7b,100
31.412499999999998,0.03217485174536705,0.04071268251165747,GRPO,7b,100
31.5125,0.061719298362731934,0.04012997245416045,GRPO,7b,100
31.612499999999997,0.04584476351737976,0.039836751949042085,GRPO,7b,100
31.7125,0.049037471413612366,0.04022114094346762,GRPO,7b,100
31.8125,0.03461996838450432,0.04019060127437115,GRPO,7b,100
31.912499999999998,0.046951014548540115,0.03960315015166998,GRPO,7b,100
32.0125,0.0358712412416935,0.03969847910106182,GRPO,7b,100
32.1125,0.03542933985590935,0.039755163937807085,GRPO,7b,100
32.2125,0.025473499670624733,0.03891403963789344,GRPO,7b,100
32.3125,0.0427858941257,0.0386994724906981,GRPO,7b,100
32.4125,0.0327688567340374,0.037889963183552026,GRPO,7b,100
32.5125,0.03839708864688873,0.03808763885870576,GRPO,7b,100
32.6125,0.03163258358836174,0.03808346690610051,GRPO,7b,100
32.7125,0.042625393718481064,0.03865138001739979,GRPO,7b,100
32.8125,0.03891489654779434,0.038770638667047025,GRPO,7b,100
32.9125,0.040770843625068665,0.03829326130449772,GRPO,7b,100
33.0125,0.04135136306285858,0.03833216764032841,GRPO,7b,100
33.1125,0.027747711166739464,0.03873709559440613,GRPO,7b,100
33.2125,0.04558693617582321,0.038482795283198354,GRPO,7b,100
33.3125,0.04574323073029518,0.038422587756067515,GRPO,7b,100
33.4125,0.03474297747015953,0.03907423287630081,GRPO,7b,100
33.5125,0.04177188128232956,0.04045540772378445,GRPO,7b,100
33.6125,0.03764425218105316,0.040254671555012465,GRPO,7b,100
33.7125,0.04094769433140755,0.04046789096668363,GRPO,7b,100
33.8125,0.039506539702415466,0.04103157706558704,GRPO,7b,100
33.9125,0.047711700201034546,0.04139447804540396,GRPO,7b,100
34.0125,0.03465765342116356,0.040839495919644836,GRPO,7b,100
34.112500000000004,0.04160073399543762,0.041208122819662095,GRPO,7b,100
34.2125,0.04579506069421768,0.0403863761946559,GRPO,7b,100
34.3125,0.041148848831653595,0.040619362704455854,GRPO,7b,100
34.4125,0.047496870160102844,0.040692287310957906,GRPO,7b,100
34.5125,0.034225933253765106,0.040935437548905614,GRPO,7b,100
34.612500000000004,0.039888039231300354,0.040655663441866635,GRPO,7b,100
34.7125,0.0400054045021534,0.0394201373308897,GRPO,7b,100
34.8125,0.03231560066342354,0.03810999741777778,GRPO,7b,100
34.9125,0.05444671958684921,0.037831554431468246,GRPO,7b,100
35.0125,0.04241812229156494,0.037637790013104674,GRPO,7b,100
35.112500000000004,0.04194224998354912,0.03825375823304057,GRPO,7b,100
35.212500000000006,0.04047296568751335,0.039580746591091155,GRPO,7b,100
35.3125,0.03152668476104736,0.041298907455056905,GRPO,7b,100
35.4125,0.026738373562693596,0.04201082400977611,GRPO,7b,100
35.5125,0.037936583161354065,0.043038922622799874,GRPO,7b,100
35.612500000000004,0.054141413420438766,0.043507299460470675,GRPO,7b,100
35.712500000000006,0.08015195280313492,0.04447580270469189,GRPO,7b,100
35.8125,0.048110343515872955,0.04449070164933801,GRPO,7b,100
35.9125,0.03864297270774841,0.04479521429166198,GRPO,7b,100
36.012499999999996,0.05980996787548065,0.04561201635748148,GRPO,7b,100
36.1125,0.029996780678629875,0.04598008319735527,GRPO,7b,100
36.2125,0.05270704999566078,0.046532201059162615,GRPO,7b,100
36.3125,0.02637774683535099,0.046115946751087905,GRPO,7b,100
36.412499999999994,0.028722813352942467,0.04418217906728387,GRPO,7b,100
36.512499999999996,0.0365106537938118,0.044157810378819704,GRPO,7b,100
36.6125,0.041267894208431244,0.044065692368894814,GRPO,7b,100
36.7125,0.02203889936208725,0.04517152281478047,GRPO,7b,100
36.8125,0.04607442766427994,0.04680451210588217,GRPO,7b,100
36.9125,0.03015850856900215,0.046603642739355564,GRPO,7b,100
37.012499999999996,0.045622341334819794,0.04679623622447252,GRPO,7b,100
37.1125,0.053751252591609955,0.04795132176950574,GRPO,7b,100
37.2125,0.051868684589862823,0.047688265927135945,GRPO,7b,100
37.3125,0.09855779260396957,0.047432721871882674,GRPO,7b,100
37.4125,0.06536813825368881,0.04791654782369733,GRPO,7b,100
37.512499999999996,0.04658722132444382,0.047897514794021843,GRPO,7b,100
37.6125,0.051246125251054764,0.047544826678931715,GRPO,7b,100
37.7125,0.03361526504158974,0.04759473610669374,GRPO,7b,100
37.8125,0.0610932782292366,0.04753514766693115,GRPO,7b,100
37.9125,0.03657960519194603,0.046870820634067056,GRPO,7b,100
38.012499999999996,0.03382371366024017,0.04399848319590092,GRPO,7b,100
38.1125,0.038637883961200714,0.0424099849909544,GRPO,7b,100
38.2125,0.03988813981413841,0.041930708885192874,GRPO,7b,100
38.3125,0.061135996133089066,0.04202454686164856,GRPO,7b,100
38.4125,0.034894030541181564,0.04268428897485137,GRPO,7b,100
38.5125,0.055163219571113586,0.04337055128067732,GRPO,7b,100
38.6125,0.03802409768104553,0.04407776013016701,GRPO,7b,100
38.7125,0.046587321907281876,0.04430897042155266,GRPO,7b,100
38.8125,0.03995437175035477,0.04434674980118871,GRPO,7b,100
38.9125,0.03729884698987007,0.045375169143080714,GRPO,7b,100
39.0125,0.049678537994623184,0.045206098966300484,GRPO,7b,100
39.1125,0.051156673580408096,0.045735376439988616,GRPO,7b,100
39.2125,0.0331217497587204,0.04584200732409954,GRPO,7b,100
39.3125,0.04239543899893761,0.04841954167932272,GRPO,7b,100
39.4125,0.03723267465829849,0.04899138573557139,GRPO,7b,100
39.5125,0.05181799456477165,0.04937779076397419,GRPO,7b,100
39.6125,0.05103947967290878,0.04942825682461262,GRPO,7b,100
39.7125,0.04850791022181511,0.0489087775722146,GRPO,7b,100
39.8125,0.06619036942720413,0.04896446317434311,GRPO,7b,100
39.9125,0.05919748544692993,0.04920031603425741,GRPO,7b,100
40.0125,0.031406890600919724,0.04962073940783739,GRPO,7b,100
40.112500000000004,0.04490896314382553,0.052043318636715415,GRPO,7b,100
40.2125,0.046671174466609955,0.054223483502864836,GRPO,7b,100
40.3125,0.040680114179849625,0.05470375031232834,GRPO,7b,100
40.4125,0.06286364793777466,0.05634362678974867,GRPO,7b,100
40.5125,0.04096303880214691,0.05608976874500513,GRPO,7b,100
40.612500000000004,0.044572826474905014,0.05697385888546705,GRPO,7b,100
40.7125,0.14630044996738434,0.05797849077731371,GRPO,7b,100
40.8125,0.0420253723859787,0.056644386425614354,GRPO,7b,100
40.9125,0.09147348999977112,0.056095771864056586,GRPO,7b,100
41.0125,0.06292169541120529,0.05658922180533409,GRPO,7b,100
41.112500000000004,0.08020712435245514,0.05659241236746311,GRPO,7b,100
41.2125,0.06987777352333069,0.057002822048962114,GRPO,7b,100
41.3125,0.04028975963592529,0.05805961485952139,GRPO,7b,100
41.4125,0.04995882883667946,0.05318348702043295,GRPO,7b,100
41.5125,0.03368660435080528,0.053517860807478425,GRPO,7b,100
41.612500000000004,0.06589020788669586,0.05217867206782103,GRPO,7b,100
41.712500000000006,0.0595606230199337,0.052200073897838595,GRPO,7b,100
41.8125,0.060222938656806946,0.05022996250540018,GRPO,7b,100
41.9125,0.05080476775765419,0.04846786551177502,GRPO,7b,100
42.0125,0.038137827068567276,0.0504036526940763,GRPO,7b,100
42.112500000000004,0.051974356174468994,0.05229241993278265,GRPO,7b,100
42.2125,0.05687728524208069,0.05477619104087353,GRPO,7b,100
42.3125,0.04151526466012001,0.054239939227700235,GRPO,7b,100
42.412499999999994,0.04764488711953163,0.05359462033957243,GRPO,7b,100
42.512499999999996,0.04416950047016144,0.05274263545870781,GRPO,7b,100
42.6125,0.0409604087471962,0.051342548802495,GRPO,7b,100
42.7125,0.07154899090528488,0.051214634608477354,GRPO,7b,100
42.8125,0.06576035916805267,0.051750124227255584,GRPO,7b,100
42.912499999999994,0.06300050765275955,0.05102224787697196,GRPO,7b,100
43.012499999999996,0.05681339651346207,0.05146560052409768,GRPO,7b,100
43.1125,0.042936403304338455,0.05326261295005679,GRPO,7b,100
43.2125,0.0320749506354332,0.05449359187856317,GRPO,7b,100
43.3125,0.07462017983198166,0.052989873420447114,GRPO,7b,100
43.4125,0.05430096387863159,0.050655014608055354,GRPO,7b,100
43.512499999999996,0.043420273810625076,0.05038621673360467,GRPO,7b,100
43.6125,0.054614488035440445,0.050779067426919934,GRPO,7b,100
43.7125,0.07220117002725601,0.050405211169272664,GRPO,7b,100
43.8125,0.0560237318277359,0.05034930689260363,GRPO,7b,100
43.9125,0.05251649022102356,0.05160723956301808,GRPO,7b,100
44.012499999999996,0.04750566929578781,0.05162639815360308,GRPO,7b,100
44.1125,0.06360279768705368,0.051610859557986256,GRPO,7b,100
44.2125,0.039673782885074615,0.05109883688390255,GRPO,7b,100
44.3125,0.032103437930345535,0.05089170582592487,GRPO,7b,100
44.4125,0.04356060549616814,0.05028038967400789,GRPO,7b,100
44.5125,0.03492524102330208,0.05043414689600468,GRPO,7b,100
44.6125,0.11138240993022919,0.050921252183616164,GRPO,7b,100
44.7125,0.04750971496105194,0.051641043163836005,GRPO,7b,100
44.8125,0.04116369038820267,0.05129051882773638,GRPO,7b,100
44.9125,0.060616422444581985,0.05206865217536688,GRPO,7b,100
45.0125,0.06104717403650284,0.05413584440946579,GRPO,7b,100
45.1125,0.04321186989545822,0.0546253227815032,GRPO,7b,100
45.2125,0.051449600607156754,0.055527682453393935,GRPO,7b,100
45.3125,0.06406741589307785,0.053543315026909115,GRPO,7b,100
45.4125,0.05926980450749397,0.05409945011138916,GRPO,7b,100
45.5125,0.04999760165810585,0.05449151840060949,GRPO,7b,100
45.6125,0.0783565491437912,0.05329802855849266,GRPO,7b,100
45.7125,0.048033032566308975,0.05283336527645588,GRPO,7b,100
45.8125,0.05462326109409332,0.053178497552871705,GRPO,7b,100
45.9125,0.05622180551290512,0.054410183764994145,GRPO,7b,100
46.0125,0.04622384160757065,0.052626658007502554,GRPO,7b,100
46.1125,0.05181320011615753,0.052178931199014185,GRPO,7b,100
46.2125,0.05323003977537155,0.05072363037616014,GRPO,7b,100
46.3125,0.05296008288860321,0.04923450358211994,GRPO,7b,100
46.4125,0.07230177521705627,0.04874754307791591,GRPO,7b,100
46.5125,0.05562841147184372,0.04823301095515489,GRPO,7b,100
46.612500000000004,0.03258378058671951,0.048510842807590965,GRPO,7b,100
46.7125,0.04747690260410309,0.04945456653833389,GRPO,7b,100
46.8125,0.035062387585639954,0.049726046193391084,GRPO,7b,100
46.9125,0.0434231162071228,0.04921148898079991,GRPO,7b,100
47.0125,0.030245279893279076,0.05039593303576112,GRPO,7b,100
47.112500000000004,0.04712127521634102,0.04968760820105672,GRPO,7b,100
47.2125,0.08828350901603699,0.049347632452845576,GRPO,7b,100
47.3125,0.06720111519098282,0.050121176056563854,GRPO,7b,100
47.4125,0.027338868007063866,0.050516797509044406,GRPO,7b,100
47.5125,0.04929988458752632,0.05138815263286233,GRPO,7b,100
47.612500000000004,0.06951245665550232,0.05152313625440001,GRPO,7b,100
47.712500000000006,0.07395429909229279,0.0526097453944385,GRPO,7b,100
47.8125,0.02905038557946682,0.05284201176837087,GRPO,7b,100
47.9125,0.025887466967105865,0.05135614505037665,GRPO,7b,100
48.0125,0.07941026985645294,0.050933617036789655,GRPO,7b,100
48.112500000000004,0.04225896671414375,0.05229640882462263,GRPO,7b,100
48.212500000000006,0.0390651561319828,0.053351233452558516,GRPO,7b,100
48.3125,0.06511835008859634,0.05439208157360554,GRPO,7b,100
48.4125,0.03717377781867981,0.0552914309874177,GRPO,7b,100
48.512499999999996,0.04262737184762955,0.056061015278100965,GRPO,7b,100
48.6125,0.06358413398265839,0.05733322765678167,GRPO,7b,100
48.7125,0.0617496632039547,0.055967585742473604,GRPO,7b,100
48.8125,0.06686349213123322,0.05645153662189841,GRPO,7b,100
48.912499999999994,0.063919797539711,0.056482690777629616,GRPO,7b,100
49.012499999999996,0.049933820962905884,0.0576307081617415,GRPO,7b,100
49.1125,0.06085887551307678,0.05971129288896918,GRPO,7b,100
49.2125,0.05612123757600784,0.06054955469444394,GRPO,7b,100
49.3125,0.03014674410223961,0.06065691811963916,GRPO,7b,100
49.4125,0.04751709848642349,0.06080229772254825,GRPO,7b,100
49.512499999999996,0.07985453307628632,0.059133259151130914,GRPO,7b,100
49.6125,0.10532935708761215,0.05728464698418975,GRPO,7b,100
49.7125,0.05707050487399101,0.05811962002888322,GRPO,7b,100
49.8125,0.041512906551361084,0.058462877329438924,GRPO,7b,100
49.9125,0.056582652032375336,0.05920413607731462,GRPO,7b,100
50.0125,0.056128907948732376,0.060343437045812603,GRPO,7b,100
50.112500000000004,0.06107673794031143,0.06244057174772024,GRPO,7b,100
50.212500000000006,0.06053133308887482,0.06246777106076479,GRPO,7b,100
50.31250000000001,0.07793533056974411,0.06038057610392571,GRPO,7b,100
50.4125,0.06613007932901382,0.06026091035455465,GRPO,7b,100
50.5125,0.062011487782001495,0.06090536262840032,GRPO,7b,100
50.612500000000004,0.045082252472639084,0.059202609360218046,GRPO,7b,100
50.712500000000006,0.08359314501285553,0.059304353967309,GRPO,7b,100
50.81250000000001,0.055078648030757904,0.059659330919384954,GRPO,7b,100
50.91250000000001,0.06398101896047592,0.06094812132418156,GRPO,7b,100
51.0125,0.05483518913388252,0.061253466121852396,GRPO,7b,100
51.112500000000004,0.049616917967796326,0.06081238105893135,GRPO,7b,100
51.212500000000006,0.05394097790122032,0.06159676607698202,GRPO,7b,100
51.31250000000001,0.04647675156593323,0.0628292627632618,GRPO,7b,100
51.41250000000001,0.06390374898910522,0.06160150688141584,GRPO,7b,100
51.5125,0.06038390100002289,0.062414707988500594,GRPO,7b,100
51.6125,0.0551941841840744,0.06405204735696315,GRPO,7b,100
51.71249999999999,0.054410669952631,0.06497110113501549,GRPO,7b,100
51.81249999999999,0.0778491199016571,0.06615786582231521,GRPO,7b,100
51.912499999999994,0.08668932318687439,0.0680810597166419,GRPO,7b,100
52.012499999999996,0.05193784460425377,0.06817519273608923,GRPO,7b,100
52.1125,0.10786891728639603,0.06615357883274556,GRPO,7b,100
52.21249999999999,0.05859711766242981,0.06440574109554291,GRPO,7b,100
52.31249999999999,0.07770566642284393,0.06460309639573097,GRPO,7b,100
52.412499999999994,0.06980321556329727,0.06440813332796097,GRPO,7b,100
52.512499999999996,0.07659588754177094,0.0635070626810193,GRPO,7b,100
52.6125,0.04974997416138649,0.0634360558912158,GRPO,7b,100
52.7125,0.04637932404875755,0.0640601010248065,GRPO,7b,100
52.81249999999999,0.06480669975280762,0.06228687182068825,GRPO,7b,100
52.912499999999994,0.07432062923908234,0.061222977563738824,GRPO,7b,100
53.012499999999996,0.0559525340795517,0.05915834356099367,GRPO,7b,100
53.1125,0.06044395640492439,0.05799348745495081,GRPO,7b,100
53.2125,0.1182037740945816,0.056599809303879735,GRPO,7b,100
53.31249999999999,0.032610975205898285,0.05651054672896862,GRPO,7b,100
53.412499999999994,0.045753732323646545,0.058081025294959544,GRPO,7b,100
53.512499999999996,0.05928313732147217,0.0566268865019083,GRPO,7b,100
53.6125,0.041199080646038055,0.055232795514166357,GRPO,7b,100
53.7125,0.08184734731912613,0.05521493371576071,GRPO,7b,100
53.8125,0.03481246531009674,0.05451170682907105,GRPO,7b,100
53.912499999999994,0.047374431043863297,0.051164240092039105,GRPO,7b,100
54.012499999999996,0.049302127212285995,0.050845012702047825,GRPO,7b,100
54.1125,0.04385795444250107,0.050385069511830805,GRPO,7b,100
54.2125,0.0580773800611496,0.049413331151008606,GRPO,7b,100
54.3125,0.05443546921014786,0.049614667668938635,GRPO,7b,100
54.412499999999994,0.04737091809511185,0.049992491714656355,GRPO,7b,100
54.512499999999996,0.043947771191596985,0.05138764537870884,GRPO,7b,100
54.6125,0.03708937019109726,0.05057312175631523,GRPO,7b,100
54.7125,0.04471714422106743,0.05008314598351717,GRPO,7b,100
54.8125,0.04476432874798775,0.05047946840524673,GRPO,7b,100
54.912499999999994,0.06332530081272125,0.052718293629586695,GRPO,7b,100
55.012499999999996,0.07829256355762482,0.05338880367577076,GRPO,7b,100
55.1125,0.037342265248298645,0.05433253291994333,GRPO,7b,100
55.2125,0.047821804881095886,0.055240578092634676,GRPO,7b,100
55.3125,0.03448333963751793,0.05589599329978227,GRPO,7b,100
55.412499999999994,0.0574798583984375,0.05632362138479948,GRPO,7b,100
55.512499999999996,0.06028817966580391,0.05652760151773691,GRPO,7b,100
55.6125,0.06284792721271515,0.05580877054482698,GRPO,7b,100
55.7125,0.047579601407051086,0.05410843279212713,GRPO,7b,100
55.8125,0.05207875370979309,0.05431575130671263,GRPO,7b,100
55.9125,0.043324440717697144,0.0544263257086277,GRPO,7b,100
56.012499999999996,0.06616970151662827,0.05522299312055111,GRPO,7b,100
56.1125,0.044550880789756775,0.05345813106745481,GRPO,7b,100
56.2125,0.07136954367160797,0.051610002033412455,GRPO,7b,100
56.3125,0.05957234278321266,0.04995252292603254,GRPO,7b,100
56.4125,0.02703847736120224,0.049377317316830156,GRPO,7b,100
56.512499999999996,0.05757180601358414,0.049111958891153336,GRPO,7b,100
56.6125,0.044095948338508606,0.050579385980963704,GRPO,7b,100
56.7125,0.06229151785373688,0.05024403259158135,GRPO,7b,100
56.8125,0.05447015166282654,0.05039273016154766,GRPO,7b,100
56.9125,0.05202719569206238,0.04961336340755224,GRPO,7b,100
57.0125,0.05150023102760315,0.04866928543895483,GRPO,7b,100
57.1125,0.07438518106937408,0.04819322660565376,GRPO,7b,100
57.2125,0.05934642255306244,0.04691142838448286,GRPO,7b,100
57.3125,0.03844619542360306,0.04723766956478357,GRPO,7b,100
57.4125,0.03858862444758415,0.046362518705427645,GRPO,7b,100
57.5125,0.044959649443626404,0.0466681993752718,GRPO,7b,100
57.6125,0.035236604511737823,0.046541599463671444,GRPO,7b,100
57.7125,0.03697215020656586,0.046699957083910705,GRPO,7b,100
57.8125,0.042515456676483154,0.04612574255093932,GRPO,7b,100
57.9125,0.03364190831780434,0.04554329363629222,GRPO,7b,100
58.0125,0.053571753203868866,0.045487355757504705,GRPO,7b,100
58.1125,0.04890330880880356,0.0452329414524138,GRPO,7b,100
58.2125,0.03096255101263523,0.04479337265715003,GRPO,7b,100
58.3125,0.08650682121515274,0.0466906595043838,GRPO,7b,100
58.4125,0.06950384378433228,0.046644292492419484,GRPO,7b,100
58.5125,0.03988800197839737,0.04601317809894681,GRPO,7b,100
58.6125,0.03976999968290329,0.04706453325226903,GRPO,7b,100
58.7125,0.03631898760795593,0.04753550244495273,GRPO,7b,100
58.8125,0.06490066647529602,0.04811427665874362,GRPO,7b,100
58.9125,0.04068852961063385,0.049561796970665456,GRPO,7b,100
59.0125,0.03738017380237579,0.04734845984727144,GRPO,7b,100
59.112500000000004,0.03596159815788269,0.046119153760373593,GRPO,7b,100
59.2125,0.04491081088781357,0.046160571575164795,GRPO,7b,100
59.3125,0.071366086602211,0.04596949527040124,GRPO,7b,100
59.4125,0.04114251583814621,0.0469032184779644,GRPO,7b,100
59.5125,0.05197979137301445,0.04601008001714945,GRPO,7b,100
59.612500000000004,0.03664569929242134,0.04660664452239871,GRPO,7b,100
59.7125,0.054845865815877914,0.04775865422561765,GRPO,7b,100
59.8125,0.044594697654247284,0.04838841257616878,GRPO,7b,100
59.9125,0.02667650580406189,0.04755066590383649,GRPO,7b,100
60.0125,0.058729566633701324,0.04572162428870797,GRPO,7b,100
60.112500000000004,0.022737937048077583,0.0450376240350306,GRPO,7b,100
60.212500000000006,0.055403806269168854,0.044601318519562484,GRPO,7b,100
60.3125,0.06565114855766296,0.04512812962755561,GRPO,7b,100
60.4125,0.04625936970114708,0.04640522176399827,GRPO,7b,100
60.5125,0.04291967675089836,0.046716833170503375,GRPO,7b,100
60.612500000000004,0.03993506357073784,0.04802987148985267,GRPO,7b,100
60.712500000000006,0.04448944330215454,0.047205027621239425,GRPO,7b,100
60.8125,0.03718031942844391,0.046950343027710915,GRPO,7b,100
60.9125,0.037343502044677734,0.04622884839773178,GRPO,7b,100
61.0125,0.05942244082689285,0.04718155540525913,GRPO,7b,100
61.112500000000004,0.035968076437711716,0.04861793838441372,GRPO,7b,100
61.212500000000006,0.05928771197795868,0.050941444411873815,GRPO,7b,100
61.3125,0.046706024557352066,0.05269815552979708,GRPO,7b,100
61.4125,0.03484682738780975,0.053140205703675746,GRPO,7b,100
61.5125,0.051645874977111816,0.05392250459641218,GRPO,7b,100
61.612500000000004,0.05771173536777496,0.05454846527427435,GRPO,7b,100
61.712500000000006,0.07284551113843918,0.05404923245310783,GRPO,7b,100
61.8125,0.10878299176692963,0.055192331001162526,GRPO,7b,100
61.9125,0.05536695942282677,0.05406563550233841,GRPO,7b,100
62.0125,0.05477641150355339,0.054581783451139926,GRPO,7b,100
62.112500000000004,0.057857491075992584,0.054848772585391996,GRPO,7b,100
62.212500000000006,0.033338066190481186,0.05398500725626945,GRPO,7b,100
62.31250000000001,0.06748467683792114,0.0528841195628047,GRPO,7b,100
62.4125,0.051513440907001495,0.05285842292010784,GRPO,7b,100
62.5125,0.031820204108953476,0.05143105458468199,GRPO,7b,100
62.612500000000004,0.04740256816148758,0.05127230379730463,GRPO,7b,100
62.712500000000006,0.03148145228624344,0.051218844614923,GRPO,7b,100
62.81250000000001,0.054903313517570496,0.051170365922152995,GRPO,7b,100
62.9125,0.038156647235155106,0.05234312511980534,GRPO,7b,100
63.0125,0.044223565608263016,0.05183632280677557,GRPO,7b,100
63.112500000000004,0.033450692892074585,0.051856602057814595,GRPO,7b,100
63.212500000000006,0.04401247948408127,0.0526347516477108,GRPO,7b,100
63.31250000000001,0.055298104882240295,0.05198847435414791,GRPO,7b,100
63.41250000000001,0.08159106969833374,0.05273411266505718,GRPO,7b,100
63.5125,0.06082699075341225,0.052100403681397435,GRPO,7b,100
63.612500000000004,0.04419490322470665,0.05072061140090227,GRPO,7b,100
63.712500000000006,0.04722098261117935,0.050066300965845585,GRPO,7b,100
63.81250000000001,0.04516053572297096,0.05046423275023699,GRPO,7b,100
63.91250000000001,0.03755941987037659,0.05041584502905607,GRPO,7b,100
64.0125,0.041537027806043625,0.0510764754191041,GRPO,7b,100
64.1125,0.032382216304540634,0.0493796668946743,GRPO,7b,100
64.21249999999999,0.05409334599971771,0.04857063721865416,GRPO,7b,100
64.3125,0.049894481897354126,0.048583593517541886,GRPO,7b,100
64.4125,0.05493318662047386,0.048294793032109734,GRPO,7b,100
64.51249999999999,0.06729641556739807,0.048805568087846044,GRPO,7b,100
64.6125,0.022325124591588974,0.048324194978922604,GRPO,7b,100
64.71249999999999,0.06462739408016205,0.04809021959081292,GRPO,7b,100
64.8125,0.06354450434446335,0.04855218743905425,GRPO,7b,100
64.9125,0.07720603048801422,0.04846066841855645,GRPO,7b,100
65.01249999999999,0.03101959452033043,0.04803433569148183,GRPO,7b,100
65.1125,0.02839261293411255,0.04807643724605441,GRPO,7b,100
65.21249999999999,0.039241090416908264,0.04696298947557807,GRPO,7b,100
65.3125,0.03955240175127983,0.04675970831885934,GRPO,7b,100
65.4125,0.05835377424955368,0.04713847210630775,GRPO,7b,100
65.51249999999999,0.041539259254932404,0.04711441719904542,GRPO,7b,100
65.6125,0.06986185908317566,0.046312677171081305,GRPO,7b,100
65.71249999999999,0.02086198516190052,0.046673058979213235,GRPO,7b,100
65.8125,0.044475581496953964,0.04715643219649792,GRPO,7b,100
65.9125,0.03507619351148605,0.04664233233779669,GRPO,7b,100
66.0125,0.06973997503519058,0.04782864738255739,GRPO,7b,100
66.1125,0.051470741629600525,0.04843720380216837,GRPO,7b,100
66.21249999999999,0.05425009876489639,0.04867772582918405,GRPO,7b,100
66.3125,0.04598109424114227,0.048234344907104966,GRPO,7b,100
66.4125,0.040929801762104034,0.04857487913221121,GRPO,7b,100
66.5125,0.04850732907652855,0.04828078631311655,GRPO,7b,100
66.6125,0.04155579209327698,0.04851695787161589,GRPO,7b,100
66.71249999999999,0.06844707578420639,0.04714693360030651,GRPO,7b,100
66.8125,0.038366638123989105,0.047337278090417385,GRPO,7b,100
66.9125,0.06033777818083763,0.04811247322708368,GRPO,7b,100
67.0125,0.05132688581943512,0.04842467714101076,GRPO,7b,100
67.1125,0.03524487093091011,0.04946538303047419,GRPO,7b,100
67.21249999999999,0.04265127331018448,0.04935336135327816,GRPO,7b,100
67.3125,0.05350629985332489,0.0487176163867116,GRPO,7b,100
67.4125,0.0436711311340332,0.0474825681373477,GRPO,7b,100
67.5125,0.05573035776615143,0.048714934326708315,GRPO,7b,100
67.6125,0.040914908051490784,0.04894244283437729,GRPO,7b,100
67.71249999999999,0.058061037212610245,0.04877924755215645,GRPO,7b,100
67.8125,0.026476245373487473,0.05004685759544372,GRPO,7b,100
67.9125,0.0528140589594841,0.05115290183573961,GRPO,7b,100
68.0125,0.07050423324108124,0.05082782134413719,GRPO,7b,100
68.1125,0.044417835772037506,0.05043711338192224,GRPO,7b,100
68.21249999999999,0.036293528974056244,0.05015779040753841,GRPO,7b,100
68.3125,0.040055468678474426,0.05065147936344147,GRPO,7b,100
68.4125,0.08539027720689774,0.05011244386434555,GRPO,7b,100
68.5125,0.03444453328847885,0.05055721148848533,GRPO,7b,100
68.6125,0.054282620549201965,0.05141642322763801,GRPO,7b,100
68.7125,0.042372312396764755,0.05152627822011709,GRPO,7b,100
68.8125,0.07118333131074905,0.050852937065064906,GRPO,7b,100
68.9125,0.06357984244823456,0.051079086177051064,GRPO,7b,100
69.0125,0.05853218585252762,0.051370587348937985,GRPO,7b,100
69.1125,0.05210087448358536,0.048584763612598184,GRPO,7b,100
69.2125,0.04495701193809509,0.0488147334381938,GRPO,7b,100
69.3125,0.03317974880337715,0.0482927867025137,GRPO,7b,100
69.4125,0.039161115884780884,0.04858280409127474,GRPO,7b,100
69.5125,0.047445088624954224,0.04745384059846401,GRPO,7b,100
69.6125,0.03849142789840698,0.047256117966026065,GRPO,7b,100
69.7125,0.031186537817120552,0.04697778807953,GRPO,7b,100
69.8125,0.049806948751211166,0.04659268552437425,GRPO,7b,100
69.9125,0.0326521210372448,0.04522441701963544,GRPO,7b,100
70.0125,0.0444616936147213,0.04493102202191949,GRPO,7b,100
70.1125,0.030004268512129784,0.04487955367192626,GRPO,7b,100
70.2125,0.03496165946125984,0.0437648287974298,GRPO,7b,100
70.3125,0.048849593847990036,0.043650572560727595,GRPO,7b,100
70.4125,0.050366342067718506,0.044654386192560194,GRPO,7b,100
70.5125,0.05481679365038872,0.045604565776884556,GRPO,7b,100
70.6125,0.05750175565481186,0.04568100798875094,GRPO,7b,100
70.7125,0.044989779591560364,0.04522912535816431,GRPO,7b,100
70.8125,0.045576855540275574,0.04461509704589844,GRPO,7b,100
70.9125,0.047402672469615936,0.04424259884282947,GRPO,7b,100
71.0125,0.06681863963603973,0.04541757518425584,GRPO,7b,100
71.1125,0.05935410037636757,0.04589000767096877,GRPO,7b,100
71.2125,0.041909828782081604,0.050798523630946876,GRPO,7b,100
71.3125,0.039365269243717194,0.05255827428773045,GRPO,7b,100
71.4125,0.027258586138486862,0.053513049576431514,GRPO,7b,100
71.5125,0.049607209861278534,0.05353490674868226,GRPO,7b,100
71.6125,0.06582435965538025,0.05389344576746225,GRPO,7b,100
71.7125,0.032825879752635956,0.054121029041707513,GRPO,7b,100
71.8125,0.05976692587137222,0.055350138768553735,GRPO,7b,100
71.9125,0.08976858109235764,0.055203822180628775,GRPO,7b,100
72.0125,0.045393310487270355,0.05532585807144642,GRPO,7b,100
72.1125,0.03518924117088318,0.05681026648730039,GRPO,7b,100
72.2125,0.04188678413629532,0.05658963941037655,GRPO,7b,100
72.3125,0.11437470465898514,0.055020155794918535,GRPO,7b,100
72.41250000000001,0.02838117815554142,0.053388092257082465,GRPO,7b,100
72.5125,0.04489005729556084,0.05053158409893513,GRPO,7b,100
72.6125,0.03821496665477753,0.04824265245348215,GRPO,7b,100
72.7125,0.05096794664859772,0.047966322265565395,GRPO,7b,100
72.8125,0.03925886005163193,0.04907804682850838,GRPO,7b,100
72.91250000000001,0.06457766890525818,0.05017311304807663,GRPO,7b,100
73.0125,0.04714832082390785,0.048796629980206487,GRPO,7b,100
73.1125,0.054164960980415344,0.05057550396770239,GRPO,7b,100
73.2125,0.04042397812008858,0.05181604187935591,GRPO,7b,100
73.3125,0.05112792178988457,0.051457462795078755,GRPO,7b,100
73.41250000000001,0.04737241193652153,0.050470920838415624,GRPO,7b,100
73.5125,0.03611798211932182,0.051359450854361055,GRPO,7b,100
73.6125,0.053871430456638336,0.05203156765550375,GRPO,7b,100
73.7125,0.07082313299179077,0.05144189478829503,GRPO,7b,100
73.8125,0.04934057220816612,0.051649576518684626,GRPO,7b,100
73.91250000000001,0.038874607533216476,0.05232126861810684,GRPO,7b,100
74.0125,0.04843607544898987,0.05265867156907916,GRPO,7b,100
74.1125,0.04192424938082695,0.052352507654577496,GRPO,7b,100
74.2125,0.059820715337991714,0.05271835980936885,GRPO,7b,100
74.3125,0.04277878627181053,0.050746295135468245,GRPO,7b,100
74.41250000000001,0.05314594507217407,0.04874740911647677,GRPO,7b,100
74.5125,0.03540182113647461,0.048948261085897685,GRPO,7b,100
74.6125,0.06644531339406967,0.0498169949837029,GRPO,7b,100
74.7125,0.061163678765296936,0.04955196445807815,GRPO,7b,100
74.8125,0.04330959916114807,0.04863728465512395,GRPO,7b,100
74.91250000000001,0.04513654112815857,0.04820229258388281,GRPO,7b,100
75.0125,0.05623645335435867,0.04860639367252588,GRPO,7b,100
75.11250000000001,0.04422364383935928,0.050058862343430516,GRPO,7b,100
75.2125,0.054240044206380844,0.05064951255917549,GRPO,7b,100
75.3125,0.05306519195437431,0.050673148930072784,GRPO,7b,100
75.41250000000001,0.05107756704092026,0.0493750436976552,GRPO,7b,100
75.5125,0.040144458413124084,0.0497855045646429,GRPO,7b,100
75.61250000000001,0.06880519539117813,0.051365945301949975,GRPO,7b,100
75.7125,0.0778639018535614,0.051680011749267576,GRPO,7b,100
75.8125,0.03237874060869217,0.0511532442830503,GRPO,7b,100
75.91250000000001,0.05369267240166664,0.050551752354949714,GRPO,7b,100
76.0125,0.05233609676361084,0.05140973864123225,GRPO,7b,100
76.11250000000001,0.033870719373226166,0.05298846887424588,GRPO,7b,100
76.2125,0.06798379123210907,0.05309606058523059,GRPO,7b,100
76.3125,0.04656040668487549,0.05184705516323447,GRPO,7b,100
76.41250000000001,0.028433706611394882,0.049502531606703995,GRPO,7b,100
76.5125,0.05992190167307854,0.050085207019001245,GRPO,7b,100
76.6125,0.06246001273393631,0.05066931931301952,GRPO,7b,100
76.71249999999999,0.056724414229393005,0.05050141664221883,GRPO,7b,100
76.8125,0.040074605494737625,0.04989708466455341,GRPO,7b,100
76.9125,0.051125332713127136,0.04947843601927161,GRPO,7b,100
77.01249999999999,0.03984527289867401,0.04953656474128366,GRPO,7b,100
77.1125,0.05353015288710594,0.05064076948910952,GRPO,7b,100
77.21249999999999,0.07008413225412369,0.05037725280970335,GRPO,7b,100
77.3125,0.03372852876782417,0.048440479449927805,GRPO,7b,100
77.4125,0.05139853060245514,0.04796527873724699,GRPO,7b,100
77.51249999999999,0.0572962686419487,0.048623159043490884,GRPO,7b,100
77.6125,0.043308332562446594,0.049204158522188665,GRPO,7b,100
77.71249999999999,0.04546976089477539,0.049691465459764,GRPO,7b,100
77.8125,0.03538446128368378,0.048031692840158936,GRPO,7b,100
77.9125,0.03278263285756111,0.047666498497128486,GRPO,7b,100
78.01249999999999,0.05760236084461212,0.04904647000133991,GRPO,7b,100
78.1125,0.039764273911714554,0.04814722120761871,GRPO,7b,100
78.21249999999999,0.04705686494708061,0.04762407023459673,GRPO,7b,100
78.3125,0.03262422978878021,0.04730736393481493,GRPO,7b,100
78.4125,0.04953394830226898,0.04741471108049154,GRPO,7b,100
78.5125,0.0563238151371479,0.04832210067659617,GRPO,7b,100
78.6125,0.04980986937880516,0.048413388803601264,GRPO,7b,100
78.71249999999999,0.061506807804107666,0.047717381976544855,GRPO,7b,100
78.8125,0.041561562567949295,0.04759345233440399,GRPO,7b,100
78.9125,0.06186533346772194,0.04781636867672205,GRPO,7b,100
79.0125,0.045954640954732895,0.04853158198297024,GRPO,7b,100
79.1125,0.04898986592888832,0.048061099015176294,GRPO,7b,100
79.21249999999999,0.03653213381767273,0.04846591215580702,GRPO,7b,100
79.3125,0.05385497584939003,0.04739375887438655,GRPO,7b,100
79.4125,0.04279238358139992,0.046819759774953125,GRPO,7b,100
79.5125,0.04171670600771904,0.04724279073998332,GRPO,7b,100
79.6125,0.040021080523729324,0.04749909127131104,GRPO,7b,100
79.71249999999999,0.057994477450847626,0.04822575086727739,GRPO,7b,100
79.8125,0.052138157188892365,0.04764786945655942,GRPO,7b,100
79.9125,0.02780776470899582,0.04955148616805673,GRPO,7b,100
80.0125,0.04350888729095459,0.04866370731964707,GRPO,7b,100
80.1125,0.03377164527773857,0.047801926042884586,GRPO,7b,100
80.21249999999999,0.07102926075458527,0.047050536535680296,GRPO,7b,100
80.3125,0.045687444508075714,0.047227861844003204,GRPO,7b,100
80.4125,0.04659800976514816,0.04617210179567337,GRPO,7b,100
80.5125,0.048335496336221695,0.045565226953476666,GRPO,7b,100
80.6125,0.031164750456809998,0.04752158960327506,GRPO,7b,100
80.71249999999999,0.03056519851088524,0.04781205577775836,GRPO,7b,100
80.8125,0.05200580507516861,0.048042063396424056,GRPO,7b,100
80.9125,0.04016917198896408,0.04705730924382806,GRPO,7b,100
81.0125,0.03214234113693237,0.04720835300162435,GRPO,7b,100
81.1125,0.06168548762798309,0.04657469971105457,GRPO,7b,100
81.2125,0.04824407771229744,0.04527034094557166,GRPO,7b,100
81.3125,0.0478845089673996,0.04671642933040857,GRPO,7b,100
81.4125,0.04933091253042221,0.047539988830685616,GRPO,7b,100
81.5125,0.04922648146748543,0.04907954948022961,GRPO,7b,100
81.6125,0.033927880227565765,0.04851337809115648,GRPO,7b,100
81.7125,0.03470523655414581,0.04943297117948532,GRPO,7b,100
81.8125,0.04174180328845978,0.05023540880531072,GRPO,7b,100
81.9125,0.062080513685941696,0.05012440167367458,GRPO,7b,100
82.0125,0.07746636867523193,0.049095858633518216,GRPO,7b,100
82.1125,0.030898481607437134,0.04860419314354658,GRPO,7b,100
82.2125,0.0333591029047966,0.04849595289677382,GRPO,7b,100
82.3125,0.0716685801744461,0.048729189932346345,GRPO,7b,100
82.4125,0.061604034155607224,0.04835864895954728,GRPO,7b,100
82.5125,0.035033244639635086,0.048489149529486894,GRPO,7b,100
82.6125,0.04144522175192833,0.047440739963203665,GRPO,7b,100
82.7125,0.040294382721185684,0.0454393501393497,GRPO,7b,100
82.8125,0.06336761265993118,0.04562624951824546,GRPO,7b,100
82.9125,0.03959273919463158,0.045917414631694554,GRPO,7b,100
83.0125,0.04537569358944893,0.045188110638409856,GRPO,7b,100
83.1125,0.04437177628278732,0.04464385764673352,GRPO,7b,100
83.2125,0.045632414519786835,0.04553395802155137,GRPO,7b,100
83.3125,0.036956384778022766,0.04738508203998208,GRPO,7b,100
83.4125,0.05288023129105568,0.04717242645099759,GRPO,7b,100
83.5125,0.03987395390868187,0.0465635003708303,GRPO,7b,100
83.6125,0.07207578420639038,0.0478835603967309,GRPO,7b,100
83.7125,0.048603158444166183,0.047744573280215266,GRPO,7b,100
83.8125,0.04425643011927605,0.048171905353665355,GRPO,7b,100
83.9125,0.062117621302604675,0.04907178673893213,GRPO,7b,100
84.0125,0.04236883670091629,0.04901024775579572,GRPO,7b,100
84.1125,0.05950760096311569,0.047462869063019754,GRPO,7b,100
84.2125,0.04776105284690857,0.04741501182317734,GRPO,7b,100
84.3125,0.041786517947912216,0.04589660260826349,GRPO,7b,100
84.4125,0.04104767367243767,0.04528980225324631,GRPO,7b,100
84.5125,0.06827449798583984,0.046177771650254724,GRPO,7b,100
84.6125,0.03300958126783371,0.047002179622650145,GRPO,7b,100
84.7125,0.03451717644929886,0.047198441307991744,GRPO,7b,100
84.8125,0.032957274466753006,0.0459814858995378,GRPO,7b,100
84.91250000000001,0.03884240612387657,0.04633727861568332,GRPO,7b,100
85.0125,0.05490284413099289,0.04681020943447947,GRPO,7b,100
85.1125,0.059330590069293976,0.046269170623272654,GRPO,7b,100
85.2125,0.09551756829023361,0.04615463744848967,GRPO,7b,100
85.3125,0.03266632556915283,0.04755652641877532,GRPO,7b,100
85.41250000000001,0.032840028405189514,0.04817433202639222,GRPO,7b,100
85.5125,0.05838801711797714,0.051766812521964314,GRPO,7b,100
85.6125,0.03462696447968483,0.05189719906076789,GRPO,7b,100
85.7125,0.04145931079983711,0.05014027228578925,GRPO,7b,100
85.8125,0.06959808617830276,0.04933213597163558,GRPO,7b,100
85.91250000000001,0.03926292434334755,0.048194151911884545,GRPO,7b,100
86.0125,0.03432978317141533,0.04898613639175892,GRPO,7b,100
86.1125,0.02561979740858078,0.04895150668919086,GRPO,7b,100
86.2125,0.04486055299639702,0.04839301481842995,GRPO,7b,100
86.3125,0.04133346676826477,0.04957145743072033,GRPO,7b,100
86.41250000000001,0.0577487088739872,0.04940460279583931,GRPO,7b,100
86.5125,0.0706784725189209,0.04880647972226143,GRPO,7b,100
86.6125,0.033780183643102646,0.050001155994832513,GRPO,7b,100
86.7125,0.06505577266216278,0.04841035865247249,GRPO,7b,100
86.8125,0.07403460890054703,0.047184563875198364,GRPO,7b,100
86.91250000000001,0.05497731268405914,0.04693567471578717,GRPO,7b,100
87.0125,0.04224946349859238,0.047251608818769456,GRPO,7b,100
87.1125,0.05719222500920296,0.046812396459281445,GRPO,7b,100
87.2125,0.03565226122736931,0.046231087669730185,GRPO,7b,100
87.3125,0.03735765442252159,0.04769784566015005,GRPO,7b,100
87.41250000000001,0.03704322502017021,0.04735270779579878,GRPO,7b,100
87.5125,0.038504257798194885,0.0461354872584343,GRPO,7b,100
87.61250000000001,0.04987822845578194,0.04548222251236439,GRPO,7b,100
87.7125,0.04421539232134819,0.04690143324434757,GRPO,7b,100
87.8125,0.07552416622638702,0.04611918546259403,GRPO,7b,100
87.91250000000001,0.05869346112012863,0.04550317108631134,GRPO,7b,100
88.0125,0.034815769642591476,0.04573242463171482,GRPO,7b,100
88.11250000000001,0.04464762657880783,0.04680155292153358,GRPO,7b,100
88.2125,0.048327744007110596,0.04721981719136238,GRPO,7b,100
88.3125,0.08746914565563202,0.04703368704766035,GRPO,7b,100
88.41250000000001,0.036094967275857925,0.047106357626616954,GRPO,7b,100
88.5125,0.05563231557607651,0.04545140467584133,GRPO,7b,100
88.61250000000001,0.04251497983932495,0.044698305800557135,GRPO,7b,100
88.7125,0.04433652386069298,0.04696737475693226,GRPO,7b,100
88.8125,0.03961393982172012,0.04774017933756113,GRPO,7b,100
88.91250000000001,0.06780001521110535,0.04792492251843214,GRPO,7b,100
89.0125,0.03785248473286629,0.04622911218553782,GRPO,7b,100
89.1125,0.04666236415505409,0.04656979098916054,GRPO,7b,100
89.21249999999999,0.05683818459510803,0.046264025680720806,GRPO,7b,100
89.3125,0.049936942756175995,0.04628016874194145,GRPO,7b,100
89.4125,0.03498263657093048,0.04640967862680554,GRPO,7b,100
89.51249999999999,0.048468559980392456,0.04619485389441252,GRPO,7b,100
89.6125,0.03881177678704262,0.04551347093656659,GRPO,7b,100
89.71249999999999,0.03589939326047897,0.04688156206160784,GRPO,7b,100
89.8125,0.05001572519540787,0.047269249148666856,GRPO,7b,100
89.9125,0.06039340794086456,0.04592769587412476,GRPO,7b,100
90.01249999999999,0.029723970219492912,0.0437043272331357,GRPO,7b,100
90.1125,0.05699215084314346,0.04439107734709978,GRPO,7b,100
90.21249999999999,0.06824854761362076,0.04448758218437433,GRPO,7b,100
90.3125,0.04822371527552605,0.04494042962789536,GRPO,7b,100
90.4125,0.04453146830201149,0.04508442096412182,GRPO,7b,100
90.51249999999999,0.028932353481650352,0.04561218205839396,GRPO,7b,100
90.6125,0.03849667310714722,0.045292957723140716,GRPO,7b,100
90.71249999999999,0.06105884537100792,0.04683232873678207,GRPO,7b,100
90.8125,0.04982297867536545,0.04802925730124116,GRPO,7b,100
90.9125,0.03832278773188591,0.0480170732550323,GRPO,7b,100
91.0125,0.04604959487915039,0.0477417123503983,GRPO,7b,100
91.1125,0.03586255759000778,0.04861944070085883,GRPO,7b,100
91.21249999999999,0.06390400230884552,0.04903127115219832,GRPO,7b,100
91.3125,0.04178686439990997,0.04893866335973143,GRPO,7b,100
91.4125,0.060332197695970535,0.04826711975038052,GRPO,7b,100
91.5125,0.03896031528711319,0.04846416559070349,GRPO,7b,100
91.6125,0.05590015649795532,0.04924001853913069,GRPO,7b,100
91.71249999999999,0.03992167487740517,0.04871062833815813,GRPO,7b,100
91.8125,0.037236664444208145,0.04941825404763222,GRPO,7b,100
91.9125,0.07614479959011078,0.049024552032351496,GRPO,7b,100
92.0125,0.05428262799978256,0.048073229789733884,GRPO,7b,100
92.1125,0.06858312338590622,0.04647138612344861,GRPO,7b,100
92.21249999999999,0.036343224346637726,0.0466050305403769,GRPO,7b,100
92.3125,0.06458096951246262,0.046036007273942234,GRPO,7b,100
92.4125,0.04745529219508171,0.046032074522227046,GRPO,7b,100
92.5125,0.0675993263721466,0.04664459262043238,GRPO,7b,100
92.6125,0.028780415654182434,0.04659569058567285,GRPO,7b,100
92.71249999999999,0.05090075358748436,0.04639485938474536,GRPO,7b,100
92.8125,0.05287384241819382,0.04493311436846852,GRPO,7b,100
92.9125,0.0358269028365612,0.04496096530929208,GRPO,7b,100
93.0125,0.03535084053874016,0.04401245778426528,GRPO,7b,100
93.1125,0.03593699634075165,0.04352879675105214,GRPO,7b,100
93.21249999999999,0.055539920926094055,0.04298403086140752,GRPO,7b,100
93.3125,0.047679878771305084,0.044703946337103846,GRPO,7b,100
93.4125,0.04120416194200516,0.04514848493039608,GRPO,7b,100
93.5125,0.047942154109478,0.04571489028632641,GRPO,7b,100
93.6125,0.03711999952793121,0.04606208387762308,GRPO,7b,100
93.7125,0.06438872218132019,0.04617292376235128,GRPO,7b,100
93.8125,0.052666306495666504,0.04533657571300864,GRPO,7b,100
93.9125,0.03427029401063919,0.044358459170907735,GRPO,7b,100
94.0125,0.04347176477313042,0.04415676454082131,GRPO,7b,100
94.1125,0.09780935943126678,0.04493710024282336,GRPO,7b,100
94.2125,0.04008682072162628,0.04525238079950213,GRPO,7b,100
94.3125,0.030751671642065048,0.0454931908287108,GRPO,7b,100
94.4125,0.03209804743528366,0.04401500644162297,GRPO,7b,100
94.5125,0.03301408141851425,0.04337130153551698,GRPO,7b,100
94.6125,0.041755903512239456,0.042527505047619346,GRPO,7b,100
94.7125,0.07121331244707108,0.04210042595863342,GRPO,7b,100
94.8125,0.04501385986804962,0.04022120501846075,GRPO,7b,100
94.9125,0.039406388998031616,0.04239692505449057,GRPO,7b,100
95.0125,0.033015213906764984,0.04351992739364505,GRPO,7b,100
95.1125,0.0507347509264946,0.04389272706583142,GRPO,7b,100
95.2125,0.02849825844168663,0.046482043918222186,GRPO,7b,100
95.3125,0.048536986112594604,0.04788068173453212,GRPO,7b,100
95.4125,0.03725436329841614,0.04667560117319226,GRPO,7b,100
95.5125,0.07923540472984314,0.046768640223890545,GRPO,7b,100
95.6125,0.04840162396430969,0.0473496295325458,GRPO,7b,100
95.7125,0.04372100532054901,0.048565379213541746,GRPO,7b,100
95.8125,0.055973365902900696,0.048197453189641234,GRPO,7b,100
95.9125,0.05932769924402237,0.0493777346983552,GRPO,7b,100
96.0125,0.033929698169231415,0.04963885214179754,GRPO,7b,100
96.1125,0.05047173425555229,0.0520153183862567,GRPO,7b,100
96.2125,0.04401463642716408,0.05031763251870871,GRPO,7b,100
96.3125,0.06700614839792252,0.05070607144385576,GRPO,7b,100
96.4125,0.04506809636950493,0.05022751107811928,GRPO,7b,100
96.5125,0.06039118766784668,0.048973143696784974,GRPO,7b,100
96.6125,0.05158795416355133,0.04800943206995725,GRPO,7b,100
96.7125,0.07285556197166443,0.049516128301620485,GRPO,7b,100
96.8125,0.05312441289424896,0.049064924865961076,GRPO,7b,100
96.9125,0.04296758398413658,0.048637236207723616,GRPO,7b,100
97.0125,0.053987011313438416,0.04806756054982543,GRPO,7b,100
97.1125,0.05840912088751793,0.04772622343152762,GRPO,7b,100
97.2125,0.033801011741161346,0.0480440466850996,GRPO,7b,100
97.3125,0.04875347018241882,0.046162831261754037,GRPO,7b,100
97.41250000000001,0.03772500157356262,0.04479649992659688,GRPO,7b,100
97.5125,0.03526684641838074,0.04709656495600939,GRPO,7b,100
97.6125,0.03323368355631828,0.0464235689304769,GRPO,7b,100
97.7125,0.049746714532375336,0.04578602405264973,GRPO,7b,100
97.8125,0.03900482505559921,0.04635470042005181,GRPO,7b,100
97.91250000000001,0.04368593543767929,0.04739556016400456,GRPO,7b,100
98.0125,0.06543789058923721,0.04813153872266412,GRPO,7b,100
98.1125,0.05821174010634422,0.04975915404036641,GRPO,7b,100
98.2125,0.03613130375742912,0.04920972632244229,GRPO,7b,100
98.3125,0.04200797900557518,0.04918265344575048,GRPO,7b,100
98.41250000000001,0.08767111599445343,0.0496261097304523,GRPO,7b,100
98.5125,0.04968980699777603,0.05086389288306236,GRPO,7b,100
98.6125,0.06226859614253044,0.05320854464545846,GRPO,7b,100
98.7125,0.05288529396057129,0.051761166620999575,GRPO,7b,100
98.8125,0.036448877304792404,0.051601980850100516,GRPO,7b,100
98.91250000000001,0.053959816694259644,0.0517673964984715,GRPO,7b,100
99.0125,0.03713643550872803,0.05332057891413569,GRPO,7b,100
99.1125,0.09046255052089691,0.052050277199596165,GRPO,7b,100
99.2125,0.044906534254550934,0.05186859471723437,GRPO,7b,100
99.3125,0.05381635203957558,0.0511464455537498,GRPO,7b,100
99.41250000000001,0.04832197725772858,0.05201783877018155,GRPO,7b,100
99.5125,0.030455993488430977,0.05373960660977496,GRPO,7b,100
99.6125,0.05304812639951706,0.05402204364810775,GRPO,7b,100
99.7125,0.0720798671245575,0.05467864516115672,GRPO,7b,100
99.8125,0.05457650125026703,0.05206769273023714,GRPO,7b,100
99.91250000000001,0.08025874942541122,0.052155035419453835,GRPO,7b,100
0.0125,0.3394950032234192,0.41573758065700533,DAPO,7b,100
0.11249999999999999,0.48432809114456177,0.41723938902904245,DAPO,7b,100
0.21250000000000002,0.5105879902839661,0.4218564859845422,DAPO,7b,100
0.3125,0.46248939633369446,0.4171284976843241,DAPO,7b,100
0.41250000000000003,0.2528419494628906,0.4261096345215309,DAPO,7b,100
0.5125000000000001,0.4209367632865906,0.4246347424056795,DAPO,7b,100
0.6125,0.48458418250083923,0.42010087018110315,DAPO,7b,100
0.7125,0.40436938405036926,0.42247191578149795,DAPO,7b,100
0.8125,0.38230904936790466,0.4152879625558853,DAPO,7b,100
0.9125,0.3596327304840088,0.4066267943382263,DAPO,7b,100
1.0125,0.5276304483413696,0.40781082659959794,DAPO,7b,100
1.1125,0.25274109840393066,0.41137299954891204,DAPO,7b,100
1.2125000000000001,0.5133220553398132,0.4151697570085526,DAPO,7b,100
1.3125,0.39479756355285645,0.4098889210820198,DAPO,7b,100
1.4125,0.3974945545196533,0.4067938643693924,DAPO,7b,100
1.5125,0.33031073212623596,0.40789966940879824,DAPO,7b,100
1.6125,0.35320550203323364,0.41071368783712386,DAPO,7b,100
1.7125000000000001,0.39819082617759705,0.4014416280388832,DAPO,7b,100
1.8124999999999998,0.4030713737010956,0.40681554257869723,DAPO,7b,100
1.9124999999999999,0.45197784900665283,0.4111010101437569,DAPO,7b,100
2.0125,0.36079397797584534,0.4163704741001129,DAPO,7b,100
2.1125000000000003,0.4014554023742676,0.41894947201013566,DAPO,7b,100
2.2125,0.4557384252548218,0.4141699913144112,DAPO,7b,100
2.3125,0.3442988395690918,0.4125015193223953,DAPO,7b,100
2.4125,0.42606431245803833,0.4112305533885956,DAPO,7b,100
2.5125,0.39293372631073,0.4127730429172516,DAPO,7b,100
2.6125,0.48793187737464905,0.41131759762763975,DAPO,7b,100
2.7125,0.3554801940917969,0.41070561230182645,DAPO,7b,100
2.8125,0.3760642409324646,0.4036925607919693,DAPO,7b,100
2.9125,0.3916071057319641,0.398055320084095,DAPO,7b,100
3.0124999999999997,0.4383164942264557,0.3947179201245308,DAPO,7b,100
3.1125,0.372269868850708,0.3931997507810593,DAPO,7b,100
3.2125,0.427655965089798,0.4003403404355049,DAPO,7b,100
3.3125,0.3281099796295166,0.3941369533538818,DAPO,7b,100
3.4125,0.4256711006164551,0.393035404086113,DAPO,7b,100
3.5125,0.3714161217212677,0.39208411127328874,DAPO,7b,100
3.6125,0.4260243773460388,0.3895161211490631,DAPO,7b,100
3.7125,0.7112760543823242,0.3828208315372467,DAPO,7b,100
3.8125,0.4697735905647278,0.37383969128131866,DAPO,7b,100
3.9125,0.29893794655799866,0.3634729146957397,DAPO,7b,100
4.0125,0.3835308849811554,0.3577517423033714,DAPO,7b,100
4.1125,0.3668803870677948,0.34950692355632784,DAPO,7b,100
4.2125,0.2926322817802429,0.3585204489529133,DAPO,7b,100
4.3125,0.420135498046875,0.361062582731247,DAPO,7b,100
4.4125,0.25131601095199585,0.3442357714474201,DAPO,7b,100
4.5125,0.25915977358818054,0.3275432424247265,DAPO,7b,100
4.6125,0.3217616677284241,0.33449616029858587,DAPO,7b,100
4.7125,0.22561615705490112,0.3298026162385941,DAPO,7b,100
4.8125,0.46355849504470825,0.33181108072400095,DAPO,7b,100
4.9125000000000005,0.6735400557518005,0.32422286361455915,DAPO,7b,100
5.0125,0.2355528175830841,0.3208635687828064,DAPO,7b,100
5.1125,0.2293996810913086,0.32027112171053884,DAPO,7b,100
5.2124999999999995,0.4654328525066376,0.3207671011984348,DAPO,7b,100
5.3125,0.17240390181541443,0.344288562387228,DAPO,7b,100
5.4125,0.2641379237174988,0.35209699243307113,DAPO,7b,100
5.5125,0.29868388175964355,0.3360067118704319,DAPO,7b,100
5.6125,0.3051431477069855,0.3128788365423679,DAPO,7b,100
5.7125,0.328013151884079,0.30427296154201033,DAPO,7b,100
5.8125,0.2539321780204773,0.29299051329493525,DAPO,7b,100
5.9125,0.8515383005142212,0.27237791404128076,DAPO,7b,100
6.0125,0.2776060700416565,0.2732065549492836,DAPO,7b,100
6.1125,0.16673283278942108,0.25880509659647943,DAPO,7b,100
6.2125,0.15286952257156372,0.2545678136497736,DAPO,7b,100
6.3125,0.08939951658248901,0.24944013506174087,DAPO,7b,100
6.4125000000000005,0.1721792221069336,0.23454261511564256,DAPO,7b,100
6.5125,0.18557089567184448,0.21391334563493727,DAPO,7b,100
6.612500000000001,0.18861575424671173,0.1685807017236948,DAPO,7b,100
6.7125,0.14463461935520172,0.15282238870859147,DAPO,7b,100
6.812500000000001,0.5683090686798096,0.14375803738832474,DAPO,7b,100
6.9125000000000005,0.12126424908638,0.13994975998997689,DAPO,7b,100
7.012500000000001,0.10561200231313705,0.13602641701698304,DAPO,7b,100
7.112499999999999,0.10320811718702316,0.12956106349825858,DAPO,7b,100
7.2124999999999995,0.08206874132156372,0.1140160570293665,DAPO,7b,100
7.3125,0.06656527519226074,0.09870817005634308,DAPO,7b,100
7.4125,0.060694072395563126,0.09484305053949356,DAPO,7b,100
7.512499999999999,0.07339538633823395,0.07131176259368659,DAPO,7b,100
7.6125,0.06926033645868301,0.06850317854434251,DAPO,7b,100
7.7125,0.0,0.06893158059567213,DAPO,7b,100
7.8125,0.0653422623872757,0.06773721542209386,DAPO,7b,100
7.9125,0.041064295917749405,0.06711650170385837,DAPO,7b,100
8.0125,0.03645350784063339,0.0677713990956545,DAPO,7b,100
8.1125,0.0,0.06561861962080001,DAPO,7b,100
8.2125,0.09091287851333618,0.06185545384883881,DAPO,7b,100
8.3125,0.1043977290391922,0.060179046764969824,DAPO,7b,100
8.412500000000001,0.0725477784872055,0.06164890505373478,DAPO,7b,100
8.512500000000001,0.04226234555244446,0.06190247919410467,DAPO,7b,100
8.612499999999999,0.08319814503192902,0.062066057920455935,DAPO,7b,100
8.712499999999999,0.040346335619688034,0.060174351558089256,DAPO,7b,100
8.8125,0.06088006868958473,0.06003321401774883,DAPO,7b,100
8.9125,0.07749853283166885,0.05420222224667668,DAPO,7b,100
9.0125,0.052316971123218536,0.05071588357910514,DAPO,7b,100
9.112499999999999,0.04932373762130737,0.047752119693905117,DAPO,7b,100
9.2125,0.04043751582503319,0.044454910699278115,DAPO,7b,100
9.3125,0.04111160337924957,0.04341798717156053,DAPO,7b,100
9.4125,0.0,0.04372242232784629,DAPO,7b,100
9.5125,0.059592097997665405,0.04229995418339968,DAPO,7b,100
9.6125,0.07143743336200714,0.037978484947234395,DAPO,7b,100
9.7125,0.0,0.03686703462153673,DAPO,7b,100
9.8125,0.040984638035297394,0.03473489163443446,DAPO,7b,100
9.9125,0.0,0.03449286760762334,DAPO,7b,100
10.012500000000001,0.0,0.033999494668096306,DAPO,7b,100
10.1125,0.027973705902695656,0.03541058642789721,DAPO,7b,100
10.212499999999999,0.03240593895316124,0.037307612001895904,DAPO,7b,100
10.3125,0.060153353959321976,0.03795626915991306,DAPO,7b,100
10.4125,0.022616490721702576,0.042030518054962156,DAPO,7b,100
10.5125,0.04782973229885101,0.04265023488551378,DAPO,7b,100
10.612499999999999,0.03706347197294235,0.0430627952888608,DAPO,7b,100
10.7125,0.025748170912265778,0.04457992680370808,DAPO,7b,100
10.8125,0.056425780057907104,0.04561859782785177,DAPO,7b,100
10.9125,0.044071782380342484,0.04571483446285129,DAPO,7b,100
11.0125,0.06095867604017258,0.046894889026880264,DAPO,7b,100
11.1125,0.05244964361190796,0.05005430832505226,DAPO,7b,100
11.2125,0.04344742372632027,0.0513395500741899,DAPO,7b,100
11.3125,0.06444710493087769,0.05355152728036046,DAPO,7b,100
11.4125,0.0,0.05383479001000523,DAPO,7b,100
11.512500000000001,0.0514548197388649,0.05246698884293437,DAPO,7b,100
11.6125,0.048179224133491516,0.05244657477363944,DAPO,7b,100
11.7125,0.05240277573466301,0.05102286072447896,DAPO,7b,100
11.8125,0.09493883699178696,0.05043889259919524,DAPO,7b,100
11.9125,0.06743308156728745,0.049975501652806995,DAPO,7b,100
12.0125,0.04523796960711479,0.04683636365458369,DAPO,7b,100
12.112499999999999,0.07367222011089325,0.047919861283153294,DAPO,7b,100
12.2125,0.034801509231328964,0.04738778358325362,DAPO,7b,100
12.3125,0.049704939126968384,0.04566108955070376,DAPO,7b,100
12.4125,0.03943907469511032,0.04272614795714617,DAPO,7b,100
12.5125,0.04757988825440407,0.04027561485767364,DAPO,7b,100
12.612499999999999,0.03247477859258652,0.03853325147181749,DAPO,7b,100
12.712499999999999,0.03041071631014347,0.03765620332211256,DAPO,7b,100
12.812499999999998,0.041125666350126266,0.035170506369322535,DAPO,7b,100
12.9125,0.029912270605564117,0.03473554028198123,DAPO,7b,100
13.0125,0.0359276682138443,0.033848527017980815,DAPO,7b,100
13.112499999999999,0.0341288298368454,0.03284816198982298,DAPO,7b,100
13.212499999999999,0.03203404322266579,0.03433655138127506,DAPO,7b,100
13.3125,0.0366966538131237,0.0357816547434777,DAPO,7b,100
13.4125,0.035559143871068954,0.03577102162875235,DAPO,7b,100
13.5125,0.05242491140961647,0.03547789898701012,DAPO,7b,100
13.612499999999999,0.04905550926923752,0.036792141171172264,DAPO,7b,100
13.7125,0.042077261954545975,0.039630575394257905,DAPO,7b,100
13.8125,0.02371704764664173,0.0390992992836982,DAPO,7b,100
13.9125,0.042089588940143585,0.03906626927666366,DAPO,7b,100
14.0125,0.027761999517679214,0.03954235534183681,DAPO,7b,100
14.1125,0.02087334170937538,0.040360718118026856,DAPO,7b,100
14.2125,0.07989492267370224,0.03952998387627304,DAPO,7b,100
14.3125,0.02515796385705471,0.039436008613556624,DAPO,7b,100
14.4125,0.03950860723853111,0.03968894800171256,DAPO,7b,100
14.512500000000001,0.03156804293394089,0.03869075773283839,DAPO,7b,100
14.6125,0.06531320512294769,0.03798736954107881,DAPO,7b,100
14.7125,0.04538998380303383,0.03804040400311351,DAPO,7b,100
14.8125,0.026220636442303658,0.04033790212124586,DAPO,7b,100
14.912500000000001,0.026094254106283188,0.03785611882805824,DAPO,7b,100
15.012500000000001,0.036077357828617096,0.03689360220916569,DAPO,7b,100
15.1125,0.01674772799015045,0.03498873707838356,DAPO,7b,100
15.2125,0.054331596940755844,0.03537714703939855,DAPO,7b,100
15.312500000000002,0.027455490082502365,0.03349554202519357,DAPO,7b,100
15.412500000000001,0.020668799057602882,0.03304119651205838,DAPO,7b,100
15.512500000000001,0.04384142532944679,0.032774715898558494,DAPO,7b,100
15.6125,0.010515027679502964,0.03125822626054287,DAPO,7b,100
15.712499999999999,0.03233678266406059,0.029411380793899298,DAPO,7b,100
15.812499999999998,0.020358186215162277,0.0292575235851109,DAPO,7b,100
15.9125,0.03781398385763168,0.026911784131079912,DAPO,7b,100
16.0125,0.03902510926127434,0.025417972644791006,DAPO,7b,100
16.1125,0.020665796473622322,0.023636490255594254,DAPO,7b,100
16.2125,0.02767428569495678,0.022405206691473722,DAPO,7b,100
16.3125,0.0,0.02365022915415466,DAPO,7b,100
16.412499999999998,0.04352355748414993,0.022933864230290056,DAPO,7b,100
16.5125,0.013911712914705276,0.021871639871969818,DAPO,7b,100
16.6125,0.026521096006035805,0.021308419732376932,DAPO,7b,100
16.7125,0.015257780440151691,0.020557152600958944,DAPO,7b,100
16.8125,0.02498457208275795,0.020982765518128874,DAPO,7b,100
16.9125,0.024089839309453964,0.022178428899496793,DAPO,7b,100
17.0125,0.0,0.023910520747303963,DAPO,7b,100
17.1125,0.01581629551947117,0.023875051233917473,DAPO,7b,100
17.2125,0.026709258556365967,0.02575820461846888,DAPO,7b,100
17.3125,0.01874365471303463,0.02493885283358395,DAPO,7b,100
17.4125,0.03669482097029686,0.02542125517502427,DAPO,7b,100
17.5125,0.03633984550833702,0.024657559730112553,DAPO,7b,100
17.6125,0.018972577527165413,0.023638565093278885,DAPO,7b,100
17.712500000000002,0.02153261937201023,0.025593504831194876,DAPO,7b,100
17.8125,0.02821538969874382,0.02691251389682293,DAPO,7b,100
17.9125,0.0,0.02744852378964424,DAPO,7b,100
18.0125,0.03434431925415993,0.027770529072731732,DAPO,7b,100
18.1125,0.027416152879595757,0.02740018768236041,DAPO,7b,100
18.212500000000002,0.02232147380709648,0.0260583171620965,DAPO,7b,100
18.3125,0.07892768830060959,0.02644069503992796,DAPO,7b,100
18.4125,0.02027231641113758,0.02672502165660262,DAPO,7b,100
18.512500000000003,0.026246661320328712,0.027030106876045467,DAPO,7b,100
18.6125,0.02733364701271057,0.029058623984456064,DAPO,7b,100
18.712500000000002,0.05767727643251419,0.029776013009250164,DAPO,7b,100
18.8125,0.02852729521691799,0.030143367983400823,DAPO,7b,100
18.912499999999998,0.039600830525159836,0.030806106720119714,DAPO,7b,100
19.0125,0.034474629908800125,0.028619176931679247,DAPO,7b,100
19.112499999999997,0.026171723380684853,0.02725477121770382,DAPO,7b,100
19.2125,0.05031539499759674,0.027804226353764533,DAPO,7b,100
19.3125,0.0,0.028469086270779372,DAPO,7b,100
19.412499999999998,0.023700738325715065,0.027939952537417413,DAPO,7b,100
19.5125,0.022329293191432953,0.027082308139652015,DAPO,7b,100
19.6125,0.0,0.026176354568451642,DAPO,7b,100
19.7125,0.0,0.0253048337996006,DAPO,7b,100
19.8125,0.02884495072066784,0.024572050757706167,DAPO,7b,100
19.9125,0.029318705201148987,0.021160830343142152,DAPO,7b,100
20.0125,0.024927139282226562,0.021765578379854558,DAPO,7b,100
20.1125,0.02107732556760311,0.02314904817380011,DAPO,7b,100
20.2125,0.017516713589429855,0.022271168595179917,DAPO,7b,100
20.3125,0.019650999456644058,0.023773168837651612,DAPO,7b,100
20.4125,0.0,0.0239614646602422,DAPO,7b,100
20.5125,0.011930952779948711,0.022701521432027222,DAPO,7b,100
20.6125,0.0,0.02205003162845969,DAPO,7b,100
20.7125,0.0,0.023659614715725183,DAPO,7b,100
20.8125,0.019958898425102234,0.026267109699547292,DAPO,7b,100
20.9125,0.026277249678969383,0.027301838658750056,DAPO,7b,100
21.0125,0.018683671951293945,0.027950927149504423,DAPO,7b,100
21.1125,0.03575306385755539,0.0286182183586061,DAPO,7b,100
21.212500000000002,0.03242615610361099,0.029479998415336012,DAPO,7b,100
21.3125,0.03850424662232399,0.02914615905843675,DAPO,7b,100
21.4125,0.035034552216529846,0.029481386682018638,DAPO,7b,100
21.512500000000003,0.03715381398797035,0.029467468205839394,DAPO,7b,100
21.6125,0.0,0.029299389775842427,DAPO,7b,100
21.712500000000002,0.024148158729076385,0.031445269640535116,DAPO,7b,100
21.8125,0.02056155726313591,0.03195837617851794,DAPO,7b,100
21.912499999999998,0.029490815475583076,0.03257524442858994,DAPO,7b,100
22.0125,0.047849856317043304,0.03149022703059018,DAPO,7b,100
22.112499999999997,0.014397948980331421,0.03048535647802055,DAPO,7b,100
22.2125,0.0,0.029701873222365976,DAPO,7b,100
22.3125,0.08880472183227539,0.030415115393698216,DAPO,7b,100
22.412499999999998,0.03342790901660919,0.0313225456699729,DAPO,7b,100
22.5125,0.027069589123129845,0.03201000031083822,DAPO,7b,100
22.6125,0.026117993518710136,0.032527571748942136,DAPO,7b,100
22.7125,0.037569090723991394,0.03222198428586125,DAPO,7b,100
22.8125,0.022364050149917603,0.03182940949685872,DAPO,7b,100
22.912499999999998,0.034154798835515976,0.031387135880067946,DAPO,7b,100
23.0125,0.03812786191701889,0.02859556509181857,DAPO,7b,100
23.1125,0.04238723963499069,0.030057907700538636,DAPO,7b,100
23.2125,0.09315038472414017,0.02911986570805311,DAPO,7b,100
23.3125,0.027790922671556473,0.02798687720671296,DAPO,7b,100
23.4125,0.0,0.027826644387096165,DAPO,7b,100
23.5125,0.016085663810372353,0.02706727254204452,DAPO,7b,100
23.6125,0.04036673158407211,0.02598935523070395,DAPO,7b,100
23.7125,0.02640664577484131,0.02599565335549414,DAPO,7b,100
23.8125,0.028344959020614624,0.02623409970663488,DAPO,7b,100
23.9125,0.03270677104592323,0.024388793585821987,DAPO,7b,100
24.0125,0.0,0.02514796973206103,DAPO,7b,100
24.1125,0.0,0.025085402531549335,DAPO,7b,100
24.212500000000002,0.054791614413261414,0.026172947539016604,DAPO,7b,100
24.3125,0.0,0.025667081866413356,DAPO,7b,100
24.4125,0.03377346694469452,0.025064992904663085,DAPO,7b,100
24.5125,0.06121179461479187,0.024546711072325707,DAPO,7b,100
24.6125,0.0211357269436121,0.02343297464773059,DAPO,7b,100
24.712500000000002,0.025388438254594803,0.024640653505921362,DAPO,7b,100
24.8125,0.04608664661645889,0.025355754103511572,DAPO,7b,100
24.9125,0.0,0.02436125947162509,DAPO,7b,100
25.0125,0.04830072447657585,0.02517531832680106,DAPO,7b,100
25.112499999999997,0.0,0.025383487567305563,DAPO,7b,100
25.2125,0.027429355308413506,0.024156499933451415,DAPO,7b,100
25.3125,0.05276479944586754,0.025538012515753508,DAPO,7b,100
25.412499999999998,0.025854405015707016,0.028696844968944788,DAPO,7b,100
25.5125,0.03171921148896217,0.027329551056027412,DAPO,7b,100
25.6125,0.041572943329811096,0.027980253249406815,DAPO,7b,100
25.7125,0.031238147988915443,0.02771411234512925,DAPO,7b,100
25.8125,0.0,0.030845629051327705,DAPO,7b,100
25.912499999999998,0.08656849712133408,0.03133294682949781,DAPO,7b,100
26.0125,0.05688532069325447,0.030034573767334222,DAPO,7b,100
26.1125,0.03492654114961624,0.031055191215127707,DAPO,7b,100
26.2125,0.0376887172460556,0.03169738121330738,DAPO,7b,100
26.3125,0.03750738129019737,0.03130297778174281,DAPO,7b,100
26.4125,0.026523293927311897,0.031960365250706675,DAPO,7b,100
26.5125,0.03643478453159332,0.03296695921570063,DAPO,7b,100
26.6125,0.03156568855047226,0.02979539449326694,DAPO,7b,100
26.7125,0.03061560168862343,0.028800513753667475,DAPO,7b,100
26.8125,0.038665518164634705,0.02924246970564127,DAPO,7b,100
26.9125,0.023777145892381668,0.029408461777493358,DAPO,7b,100
27.0125,0.0251072496175766,0.027895692037418485,DAPO,7b,100
27.1125,0.0,0.027411012733355163,DAPO,7b,100
27.212500000000002,0.012036222033202648,0.027910433998331426,DAPO,7b,100
27.3125,0.0,0.029012347338721156,DAPO,7b,100
27.4125,0.04012563079595566,0.029253768669441342,DAPO,7b,100
27.5125,0.018827758729457855,0.028208731273189187,DAPO,7b,100
27.6125,0.05089221149682999,0.027627136008813977,DAPO,7b,100
27.712500000000002,0.0,0.027806147979572416,DAPO,7b,100
27.8125,0.02820499613881111,0.028922677105292678,DAPO,7b,100
27.9125,0.04704369977116585,0.02970469469204545,DAPO,7b,100
28.012500000000003,0.041645534336566925,0.03187503334134817,DAPO,7b,100
28.1125,0.0,0.031872530691325666,DAPO,7b,100
28.212500000000002,0.03415726497769356,0.031970457937568426,DAPO,7b,100
28.3125,0.039841942489147186,0.03296198770403862,DAPO,7b,100
28.4125,0.04310831427574158,0.03623363018035888,DAPO,7b,100
28.512500000000003,0.03627669811248779,0.037862720899283886,DAPO,7b,100
28.6125,0.02770152874290943,0.03719172429293394,DAPO,7b,100
28.712500000000002,0.02617049030959606,0.03718789054080844,DAPO,7b,100
28.812500000000004,0.04352828487753868,0.03887038787826896,DAPO,7b,100
28.9125,0.03752750903367996,0.03781068196520209,DAPO,7b,100
29.012500000000003,0.07124314457178116,0.03837217520922422,DAPO,7b,100
29.1125,0.03160371631383896,0.03774239672347903,DAPO,7b,100
29.212500000000002,0.03567991405725479,0.035972285568714145,DAPO,7b,100
29.312500000000004,0.029849020764231682,0.03451728612184524,DAPO,7b,100
29.4125,0.032148055732250214,0.03491148423403501,DAPO,7b,100
29.512500000000003,0.04729003086686134,0.03362400533631444,DAPO,7b,100
29.612500000000004,0.04809903725981712,0.031549484338611364,DAPO,7b,100
29.7125,0.023905642330646515,0.028785475995391607,DAPO,7b,100
29.812499999999996,0.0,0.028209263738244773,DAPO,7b,100
29.912499999999998,0.03240483999252319,0.02679227985441685,DAPO,7b,100
30.012499999999996,0.0,0.026504468619823456,DAPO,7b,100
30.112499999999997,0.02371438965201378,0.02632111556828022,DAPO,7b,100
30.2125,0.018174344673752785,0.025503436904400587,DAPO,7b,100
30.312499999999996,0.03760865703225136,0.024272027276456356,DAPO,7b,100
30.412499999999998,0.03377414122223854,0.02373615203425288,DAPO,7b,100
30.5125,0.015209985896945,0.024112390149384738,DAPO,7b,100
30.612499999999997,0.028071176260709763,0.023193133976310492,DAPO,7b,100
30.7125,0.02649599500000477,0.02328830724582076,DAPO,7b,100
30.8125,0.0,0.023424690067768098,DAPO,7b,100
30.912499999999998,0.029158029705286026,0.02337478194385767,DAPO,7b,100
31.0125,0.0,0.021864499039947985,DAPO,7b,100
31.112499999999997,0.022607052698731422,0.020641233129426836,DAPO,7b,100
31.2125,0.04279371723532677,0.020721513573080302,DAPO,7b,100
31.3125,0.028703011572360992,0.02061462638899684,DAPO,7b,100
31.412499999999998,0.024173809215426445,0.021164769381284712,DAPO,7b,100
31.5125,0.020138854160904884,0.02244291489943862,DAPO,7b,100
31.612499999999997,0.0,0.022470387537032364,DAPO,7b,100
31.7125,0.0,0.02275040529668331,DAPO,7b,100
31.8125,0.03273836523294449,0.02367063920944929,DAPO,7b,100
31.912499999999998,0.050313469022512436,0.022925675064325333,DAPO,7b,100
32.0125,0.03524671122431755,0.02313594162464142,DAPO,7b,100
32.1125,0.017637068405747414,0.023640827303752304,DAPO,7b,100
32.2125,0.024784285575151443,0.024253114769235255,DAPO,7b,100
32.3125,0.03495524823665619,0.02631684078834951,DAPO,7b,100
32.4125,0.029609085991978645,0.02739768333733082,DAPO,7b,100
32.5125,0.028396008536219597,0.025923774354159834,DAPO,7b,100
32.6125,0.014317531138658524,0.025759167708456515,DAPO,7b,100
32.7125,0.031835123896598816,0.026330590695142746,DAPO,7b,100
32.8125,0.044218096882104874,0.026275929436087607,DAPO,7b,100
32.9125,0.0426480695605278,0.026533855684101583,DAPO,7b,100
33.0125,0.009419172070920467,0.025588073246181012,DAPO,7b,100
33.1125,0.021470103412866592,0.025829385407269,DAPO,7b,100
33.2125,0.06895768642425537,0.0268285889364779,DAPO,7b,100
33.3125,0.03427109122276306,0.026653998596593738,DAPO,7b,100
33.4125,0.028707284480333328,0.025274481484666468,DAPO,7b,100
33.5125,0.032725345343351364,0.022840309171006084,DAPO,7b,100
33.6125,0.021717429161071777,0.021332971462979914,DAPO,7b,100
33.7125,0.03283173590898514,0.021011142581701277,DAPO,7b,100
33.8125,0.0484144389629364,0.01977801330387592,DAPO,7b,100
33.9125,0.035707224160432816,0.016761318929493427,DAPO,7b,100
34.0125,0.02047504484653473,0.016569519583135843,DAPO,7b,100
34.112500000000004,0.0,0.01618797618895769,DAPO,7b,100
34.2125,0.0,0.015552672790363431,DAPO,7b,100
34.3125,0.0,0.01651873338036239,DAPO,7b,100
34.4125,0.0,0.015574630191549659,DAPO,7b,100
34.5125,0.033612191677093506,0.014203863395377993,DAPO,7b,100
34.612500000000004,0.03276721015572548,0.014320596139878034,DAPO,7b,100
34.7125,0.0,0.014723027665168047,DAPO,7b,100
34.8125,0.01947788894176483,0.015390770137310028,DAPO,7b,100
34.9125,0.024771908298134804,0.017171134352684022,DAPO,7b,100
35.0125,0.01939411647617817,0.018137052170932293,DAPO,7b,100
35.112500000000004,0.03398703783750534,0.021305534932762386,DAPO,7b,100
35.212500000000006,0.02549622766673565,0.022212687823921443,DAPO,7b,100
35.3125,0.0,0.023885090742260216,DAPO,7b,100
35.4125,0.01919238083064556,0.025448943777009844,DAPO,7b,100
35.5125,0.04224366694688797,0.026679281862452626,DAPO,7b,100
35.612500000000004,0.019760988652706146,0.02746458161622286,DAPO,7b,100
35.712500000000006,0.06445731967687607,0.029127548122778534,DAPO,7b,100
35.8125,0.029604069888591766,0.028847991675138473,DAPO,7b,100
35.9125,0.04528879001736641,0.029128061160445213,DAPO,7b,100
36.012499999999996,0.021315395832061768,0.03064581697806716,DAPO,7b,100
36.1125,0.05329105630517006,0.030954901184886693,DAPO,7b,100
36.2125,0.02687947079539299,0.03133285666815937,DAPO,7b,100
36.3125,0.02102145552635193,0.031342816036194564,DAPO,7b,100
36.412499999999994,0.01576114259660244,0.02971596648916602,DAPO,7b,100
36.512499999999996,0.017661938443779945,0.028627806063741445,DAPO,7b,100
36.6125,0.024768320843577385,0.02650180933997035,DAPO,7b,100
36.7125,0.018806714564561844,0.026645905189216137,DAPO,7b,100
36.8125,0.015181116759777069,0.025663793832063676,DAPO,7b,100
36.9125,0.02436084672808647,0.025655200984328986,DAPO,7b,100
37.012499999999996,0.02369295246899128,0.025332782985642552,DAPO,7b,100
37.1125,0.01997578889131546,0.02579086598008871,DAPO,7b,100
37.2125,0.0,0.024979685079306365,DAPO,7b,100
37.3125,0.024129239842295647,0.023621374433860184,DAPO,7b,100
37.4125,0.03834355250000954,0.02366799774579704,DAPO,7b,100
37.512499999999996,0.022739533334970474,0.02423053413629532,DAPO,7b,100
37.6125,0.0,0.023650426929816604,DAPO,7b,100
37.7125,0.026140496134757996,0.024976963503286244,DAPO,7b,100
37.8125,0.0,0.025948440404608846,DAPO,7b,100
37.9125,0.025375381112098694,0.027268080646172164,DAPO,7b,100
38.012499999999996,0.03534875437617302,0.027274762084707617,DAPO,7b,100
38.1125,0.014945040456950665,0.026634947014972567,DAPO,7b,100
38.2125,0.02127918228507042,0.026246290681883694,DAPO,7b,100
38.3125,0.06622986495494843,0.027862681290134788,DAPO,7b,100
38.4125,0.02463800646364689,0.026811766559258102,DAPO,7b,100
38.5125,0.03620755299925804,0.029240475920960306,DAPO,7b,100
38.6125,0.026023156940937042,0.030134942717850208,DAPO,7b,100
38.7125,0.018740316852927208,0.029982120897620916,DAPO,7b,100
38.8125,0.025334350764751434,0.030895060086622836,DAPO,7b,100
38.9125,0.025979792699217796,0.03154799416661262,DAPO,7b,100
39.0125,0.0264330692589283,0.02947561537846923,DAPO,7b,100
39.1125,0.051794663071632385,0.029733626656234264,DAPO,7b,100
39.2125,0.02045106142759323,0.030294692497700452,DAPO,7b,100
39.3125,0.026284033432602882,0.030165883786976336,DAPO,7b,100
39.4125,0.03894633799791336,0.029979240763932467,DAPO,7b,100
39.5125,0.019666630774736404,0.03221737015992403,DAPO,7b,100
39.6125,0.03061213530600071,0.033120673689991234,DAPO,7b,100
39.7125,0.031206512823700905,0.033618088383227586,DAPO,7b,100
39.8125,0.07032056152820587,0.03235366478562355,DAPO,7b,100
39.9125,0.0,0.032179091330617665,DAPO,7b,100
40.0125,0.014947446063160896,0.03160113424062729,DAPO,7b,100
40.112500000000004,0.04192585125565529,0.029478774815797807,DAPO,7b,100
40.2125,0.025797197595238686,0.02932686882093549,DAPO,7b,100
40.3125,0.024608464911580086,0.0291410156711936,DAPO,7b,100
40.4125,0.040239740163087845,0.028521136175841094,DAPO,7b,100
40.5125,0.019545888528227806,0.026673213709145785,DAPO,7b,100
40.612500000000004,0.038357965648174286,0.029191367514431476,DAPO,7b,100
40.7125,0.0,0.029394506849348544,DAPO,7b,100
40.8125,0.02679034136235714,0.0267093550786376,DAPO,7b,100
40.9125,0.02475433237850666,0.02622292025014758,DAPO,7b,100
41.0125,0.020073065534234047,0.02667104998603463,DAPO,7b,100
41.112500000000004,0.04283054545521736,0.02743381405249238,DAPO,7b,100
41.2125,0.06237802281975746,0.02847384287044406,DAPO,7b,100
41.3125,0.018790768459439278,0.029862494617700578,DAPO,7b,100
41.4125,0.02032311074435711,0.031728704888373614,DAPO,7b,100
41.5125,0.018488213419914246,0.03255177425220609,DAPO,7b,100
41.612500000000004,0.04566911607980728,0.03338321154937148,DAPO,7b,100
41.712500000000006,0.07383101433515549,0.03604427739977836,DAPO,7b,100
41.8125,0.047060541808605194,0.03561110271140933,DAPO,7b,100
41.9125,0.04057972878217697,0.0341254348680377,DAPO,7b,100
42.0125,0.0,0.03587444238364697,DAPO,7b,100
42.112500000000004,0.05361073464155197,0.0369875143840909,DAPO,7b,100
42.2125,0.04198836907744408,0.03727745303884149,DAPO,7b,100
42.3125,0.03303759545087814,0.03589566707611084,DAPO,7b,100
42.412499999999994,0.03420782834291458,0.033923934893682596,DAPO,7b,100
42.512499999999996,0.03756629675626755,0.033287161998450755,DAPO,7b,100
42.6125,0.025731105357408524,0.03229594688862562,DAPO,7b,100
42.7125,0.0820649266242981,0.032809669077396394,DAPO,7b,100
42.8125,0.0318882018327713,0.031150471679866315,DAPO,7b,100
42.912499999999994,0.0,0.029883010685443877,DAPO,7b,100
43.012499999999996,0.03202925622463226,0.029269363693892957,DAPO,7b,100
43.1125,0.01963079907000065,0.029918351974338293,DAPO,7b,100
43.2125,0.04268199950456619,0.030459629707038402,DAPO,7b,100
43.3125,0.03174729645252228,0.03043971193023026,DAPO,7b,100
43.4125,0.0,0.0279972390178591,DAPO,7b,100
43.512499999999996,0.03523542359471321,0.02920951393432915,DAPO,7b,100
43.6125,0.06495625525712967,0.030792842647060753,DAPO,7b,100
43.7125,0.01717623695731163,0.03025588038377464,DAPO,7b,100
43.8125,0.07084022462368011,0.029952581925317644,DAPO,7b,100
43.9125,0.015376369468867779,0.029510734127834438,DAPO,7b,100
44.012499999999996,0.0,0.02994126142002642,DAPO,7b,100
44.1125,0.05511566251516342,0.03084665241651237,DAPO,7b,100
44.2125,0.022258341312408447,0.031167361782863737,DAPO,7b,100
44.3125,0.018357714638113976,0.030553485583513975,DAPO,7b,100
44.4125,0.018076438456773758,0.031093808887526393,DAPO,7b,100
44.5125,0.028708618134260178,0.029597709635272623,DAPO,7b,100
44.6125,0.04816823452711105,0.030211992021650078,DAPO,7b,100
44.7125,0.02969479002058506,0.032503352612257,DAPO,7b,100
44.8125,0.04686613380908966,0.03212058763951063,DAPO,7b,100
44.9125,0.012580081820487976,0.031163419988006355,DAPO,7b,100
45.0125,0.0555645190179348,0.03213126020506024,DAPO,7b,100
45.1125,0.03350719064474106,0.03192422265186906,DAPO,7b,100
45.2125,0.0,0.03173416407778859,DAPO,7b,100
45.3125,0.03690838813781738,0.030037340447306632,DAPO,7b,100
45.4125,0.024466518312692642,0.02875613559037447,DAPO,7b,100
45.5125,0.025223731994628906,0.02739674588665366,DAPO,7b,100
45.6125,0.03348173201084137,0.027134579485282303,DAPO,7b,100
45.7125,0.0,0.02666983119212091,DAPO,7b,100
45.8125,0.05756580829620361,0.02637693827971816,DAPO,7b,100
45.9125,0.0,0.025878985114395618,DAPO,7b,100
46.0125,0.0,0.023690118417143823,DAPO,7b,100
46.1125,0.04147058352828026,0.023771916022524237,DAPO,7b,100
46.2125,0.03210074454545975,0.024607549319043756,DAPO,7b,100
46.3125,0.03790322691202164,0.024865037770941855,DAPO,7b,100
46.4125,0.05616282299160957,0.02527772423811257,DAPO,7b,100
46.5125,0.027561139315366745,0.02366741250269115,DAPO,7b,100
46.612500000000004,0.013365930877625942,0.026576673416420817,DAPO,7b,100
46.7125,0.04600026458501816,0.02851483932696283,DAPO,7b,100
46.8125,0.026145722717046738,0.027670876327902078,DAPO,7b,100
46.9125,0.0,0.02772157497704029,DAPO,7b,100
47.0125,0.0252166036516428,0.030487558608874678,DAPO,7b,100
47.112500000000004,0.034879058599472046,0.030735592627897858,DAPO,7b,100
47.2125,0.08886148035526276,0.03238990097306669,DAPO,7b,100
47.3125,0.014062796719372272,0.034110617637634275,DAPO,7b,100
47.4125,0.0,0.03223184686154127,DAPO,7b,100
47.5125,0.06767110526561737,0.031730715222656726,DAPO,7b,100
47.612500000000004,0.023096198216080666,0.031506761964410546,DAPO,7b,100
47.712500000000006,0.0585700161755085,0.03321518700569868,DAPO,7b,100
47.8125,0.02728935331106186,0.033681881092488763,DAPO,7b,100
47.9125,0.02656368725001812,0.03095331074669957,DAPO,7b,100
48.0125,0.022503353655338287,0.03186760917305946,DAPO,7b,100
48.112500000000004,0.03743878751993179,0.03354232406243682,DAPO,7b,100
48.212500000000006,0.02838985063135624,0.029561130050569772,DAPO,7b,100
48.3125,0.045273538678884506,0.03146529650315642,DAPO,7b,100
48.4125,0.02286597341299057,0.031159101389348506,DAPO,7b,100
48.512499999999996,0.021891122683882713,0.029909716453403234,DAPO,7b,100
48.6125,0.05884427949786186,0.03078320248052478,DAPO,7b,100
48.7125,0.023033905774354935,0.031519374959170815,DAPO,7b,100
48.8125,0.026206757873296738,0.031853121686726805,DAPO,7b,100
48.912499999999994,0.0,0.03292783653363585,DAPO,7b,100
49.012499999999996,0.024593966081738472,0.031970831574872134,DAPO,7b,100
49.1125,0.022374801337718964,0.03366352377459407,DAPO,7b,100
49.2125,0.027522696182131767,0.03542960796505213,DAPO,7b,100
49.3125,0.014058692380785942,0.03481332002207637,DAPO,7b,100
49.4125,0.047770656645298004,0.034432383086532355,DAPO,7b,100
49.512499999999996,0.058546245098114014,0.033703386820852756,DAPO,7b,100
49.6125,0.010207202285528183,0.03216516086831689,DAPO,7b,100
49.7125,0.08984945714473724,0.031229003388434647,DAPO,7b,100
49.8125,0.02041403017938137,0.030621261820197105,DAPO,7b,100
49.9125,0.025972599163651466,0.028958389814943076,DAPO,7b,100
50.0125,0.032314278185367584,0.02973264729604125,DAPO,7b,100
50.112500000000004,0.036299530416727066,0.03012049401178956,DAPO,7b,100
50.212500000000006,0.024657171219587326,0.030588549748063087,DAPO,7b,100
50.31250000000001,0.0,0.031221994794905186,DAPO,7b,100
50.4125,0.024650579318404198,0.029811486266553403,DAPO,7b,100
50.5125,0.029694415628910065,0.030388957280665638,DAPO,7b,100
50.612500000000004,0.029076742008328438,0.029512768741697074,DAPO,7b,100
50.712500000000006,0.07105232030153275,0.029916559122502805,DAPO,7b,100
50.81250000000001,0.01992868259549141,0.029074007803574206,DAPO,7b,100
50.91250000000001,0.03493764251470566,0.029461085172370075,DAPO,7b,100
51.0125,0.04988139867782593,0.029779946515336633,DAPO,7b,100
51.112500000000004,0.0,0.030827403319999575,DAPO,7b,100
51.212500000000006,0.02068992890417576,0.032420925619080665,DAPO,7b,100
51.31250000000001,0.030661430209875107,0.03317082635127008,DAPO,7b,100
51.41250000000001,0.02639678493142128,0.029903850303962826,DAPO,7b,100
51.5125,0.0,0.03275899291969836,DAPO,7b,100
51.6125,0.04284778982400894,0.03726708193309605,DAPO,7b,100
51.71249999999999,0.0243709534406662,0.035933873085305094,DAPO,7b,100
51.81249999999999,0.06650635600090027,0.03758171250112355,DAPO,7b,100
51.912499999999994,0.034187786281108856,0.03756748045794666,DAPO,7b,100
52.012499999999996,0.022475866600871086,0.03870009134523571,DAPO,7b,100
52.1125,0.1641569882631302,0.03785956026986241,DAPO,7b,100
52.21249999999999,0.05477870628237724,0.03883914949372411,DAPO,7b,100
52.31249999999999,0.03523894026875496,0.03764494670554996,DAPO,7b,100
52.412499999999994,0.039915990084409714,0.03747269090265035,DAPO,7b,100
52.512499999999996,0.051517412066459656,0.03561462942510843,DAPO,7b,100
52.6125,0.02636544033885002,0.03717960063368082,DAPO,7b,100
52.7125,0.012608562596142292,0.03672095768153667,DAPO,7b,100
52.81249999999999,0.035162754356861115,0.03235302921384573,DAPO,7b,100
52.912499999999994,0.0,0.03013136936351657,DAPO,7b,100
53.012499999999996,0.017228033393621445,0.0284829818084836,DAPO,7b,100
53.1125,0.03748247027397156,0.02827461380511522,DAPO,7b,100
53.2125,0.033903129398822784,0.029075855575501918,DAPO,7b,100
53.31249999999999,0.022975990548729897,0.02914487760514021,DAPO,7b,100
53.412499999999994,0.0462200827896595,0.02904483249410987,DAPO,7b,100
53.512499999999996,0.0,0.028955690450966357,DAPO,7b,100
53.6125,0.0,0.030896540358662607,DAPO,7b,100
53.7125,0.03989546373486519,0.03241049891337752,DAPO,7b,100
53.8125,0.01928751915693283,0.03136115500703454,DAPO,7b,100
53.912499999999994,0.05080410838127136,0.030612110514193772,DAPO,7b,100
54.012499999999996,0.021420493721961975,0.03151054792106152,DAPO,7b,100
54.1125,0.03685690835118294,0.030883572679013014,DAPO,7b,100
54.2125,0.04660028964281082,0.03239983418956399,DAPO,7b,100
54.3125,0.05166051164269447,0.03444119356572628,DAPO,7b,100
54.412499999999994,0.0,0.03480021070688963,DAPO,7b,100
54.512499999999996,0.029413361102342606,0.03511936357244849,DAPO,7b,100
54.6125,0.04242553561925888,0.03469468302093446,DAPO,7b,100
54.7125,0.024781372398138046,0.03555136446841061,DAPO,7b,100
54.8125,0.027583491057157516,0.03456041543744504,DAPO,7b,100
54.912499999999994,0.044009361416101456,0.033276652609929444,DAPO,7b,100
55.012499999999996,0.027175653725862503,0.030947187012061478,DAPO,7b,100
55.1125,0.036086514592170715,0.03219070724211633,DAPO,7b,100
55.2125,0.04084382578730583,0.030012769745662807,DAPO,7b,100
55.3125,0.0,0.027278847182169556,DAPO,7b,100
55.412499999999994,0.028652509674429893,0.028990913862362504,DAPO,7b,100
55.512499999999996,0.02760901302099228,0.028594914330169557,DAPO,7b,100
55.6125,0.031315382570028305,0.026695217406377196,DAPO,7b,100
55.7125,0.023855971172451973,0.0303417223226279,DAPO,7b,100
55.8125,0.0,0.03308004691265523,DAPO,7b,100
55.9125,0.04271350055932999,0.03134359303861856,DAPO,7b,100
56.012499999999996,0.06721388548612595,0.0313445895910263,DAPO,7b,100
56.1125,0.04861431568861008,0.03153041698038578,DAPO,7b,100
56.2125,0.05079067498445511,0.03164232885465026,DAPO,7b,100
56.3125,0.14484378695487976,0.03184074208140373,DAPO,7b,100
56.4125,0.027838606387376785,0.032878834642469885,DAPO,7b,100
56.512499999999996,0.017859332263469696,0.03457062837667763,DAPO,7b,100
56.6125,0.054092321544885635,0.035733551951125264,DAPO,7b,100
56.7125,0.018642829731106758,0.03319671002216637,DAPO,7b,100
56.8125,0.0,0.03291614170186222,DAPO,7b,100
56.9125,0.057129472494125366,0.03195583296008408,DAPO,7b,100
57.0125,0.01535105425864458,0.02643463327549398,DAPO,7b,100
57.1125,0.0,0.027124099070206284,DAPO,7b,100
57.2125,0.0,0.02908863020129502,DAPO,7b,100
57.3125,0.0,0.0278328890632838,DAPO,7b,100
57.4125,0.031481143087148666,0.029689804473891853,DAPO,7b,100
57.5125,0.03506399318575859,0.03188766199164093,DAPO,7b,100
57.6125,0.03893919289112091,0.030779116274788975,DAPO,7b,100
57.7125,0.0,0.02957140114158392,DAPO,7b,100
57.8125,0.03385385125875473,0.02828953642398119,DAPO,7b,100
57.9125,0.04049646109342575,0.031163618620485067,DAPO,7b,100
58.0125,0.056914523243904114,0.033934000842273236,DAPO,7b,100
58.1125,0.0169368926435709,0.03449581602588296,DAPO,7b,100
58.2125,0.0,0.034712352454662324,DAPO,7b,100
58.3125,0.0,0.03301385940983891,DAPO,7b,100
58.4125,0.06943739205598831,0.03320886032655835,DAPO,7b,100
58.5125,0.05795269459486008,0.03290942272171378,DAPO,7b,100
58.6125,0.022943556308746338,0.03229548469185829,DAPO,7b,100
58.7125,0.03291396051645279,0.03401017520576716,DAPO,7b,100
58.8125,0.026177607476711273,0.037974237855523826,DAPO,7b,100
58.9125,0.04295577108860016,0.03889655398204923,DAPO,7b,100
59.0125,0.0,0.04181173015385866,DAPO,7b,100
59.112500000000004,0.028370589017868042,0.03965896841138601,DAPO,7b,100
59.2125,0.024416636675596237,0.037800431959331034,DAPO,7b,100
59.3125,0.15394221246242523,0.038945275843143466,DAPO,7b,100
59.4125,0.029101645573973656,0.03840570267289877,DAPO,7b,100
59.5125,0.08140205591917038,0.04049681423231959,DAPO,7b,100
59.612500000000004,0.034866806119680405,0.04102694669738412,DAPO,7b,100
59.7125,0.027262438088655472,0.04223328024148941,DAPO,7b,100
59.8125,0.021970320492982864,0.044598992262035606,DAPO,7b,100
59.9125,0.02921520173549652,0.044673413168638945,DAPO,7b,100
60.0125,0.0415303111076355,0.039337968174368146,DAPO,7b,100
60.112500000000004,0.01840197667479515,0.03897589409723878,DAPO,7b,100
60.212500000000006,0.0185919888317585,0.03675729086622596,DAPO,7b,100
60.3125,0.11180774122476578,0.037752963248640296,DAPO,7b,100
60.4125,0.0,0.038687032889574764,DAPO,7b,100
60.5125,0.05227625370025635,0.03882369734346867,DAPO,7b,100
60.612500000000004,0.063535176217556,0.037290854770690204,DAPO,7b,100
60.712500000000006,0.0,0.03469999173656106,DAPO,7b,100
60.8125,0.013373265042901039,0.03217403696849942,DAPO,7b,100
60.9125,0.03537123650312424,0.031646830793470145,DAPO,7b,100
61.0125,0.04853687435388565,0.02808319581672549,DAPO,7b,100
61.112500000000004,0.036890868097543716,0.02916420904919505,DAPO,7b,100
61.212500000000006,0.04748168960213661,0.029834275487810372,DAPO,7b,100
61.3125,0.0,0.0300288026034832,DAPO,7b,100
61.4125,0.031650856137275696,0.03054054196923971,DAPO,7b,100
61.5125,0.03320539370179176,0.03253301199525595,DAPO,7b,100
61.612500000000004,0.025300731882452965,0.034745369516313074,DAPO,7b,100
61.712500000000006,0.04067377373576164,0.034331989828497174,DAPO,7b,100
61.8125,0.06626986712217331,0.036722255628556015,DAPO,7b,100
61.9125,0.05274398997426033,0.038486794549971816,DAPO,7b,100
62.0125,0.0281914584338665,0.04099257053807378,DAPO,7b,100
62.112500000000004,0.09768950194120407,0.042296196008101104,DAPO,7b,100
62.212500000000006,0.016287026926875114,0.04133330825716257,DAPO,7b,100
62.31250000000001,0.059604331851005554,0.04113514481112361,DAPO,7b,100
62.4125,0.09203250706195831,0.04078031709417701,DAPO,7b,100
62.5125,0.023608095943927765,0.03940396886318922,DAPO,7b,100
62.612500000000004,0.04136567562818527,0.04066310431808233,DAPO,7b,100
62.712500000000006,0.009630262851715088,0.0412473995052278,DAPO,7b,100
62.81250000000001,0.03313112258911133,0.03623989999294281,DAPO,7b,100
62.9125,0.03651854395866394,0.03928923746570945,DAPO,7b,100
63.0125,0.028744220733642578,0.03676483785733581,DAPO,7b,100
63.112500000000004,0.021210484206676483,0.0340043600089848,DAPO,7b,100
63.212500000000006,0.03986666351556778,0.03335235256701708,DAPO,7b,100
63.31250000000001,0.022362954914569855,0.033375263046473265,DAPO,7b,100
63.41250000000001,0.05299358069896698,0.03557910084724426,DAPO,7b,100
63.5125,0.0,0.03630794201046229,DAPO,7b,100
63.612500000000004,0.0,0.03645268056541681,DAPO,7b,100
63.712500000000006,0.03943757712841034,0.03634715897962451,DAPO,7b,100
63.81250000000001,0.03853810578584671,0.035903177447617056,DAPO,7b,100
63.91250000000001,0.044757965952157974,0.03326266132295132,DAPO,7b,100
64.0125,0.04907800629734993,0.03410602681338787,DAPO,7b,100
64.1125,0.02280944213271141,0.032600090689957145,DAPO,7b,100
64.21249999999999,0.03497767448425293,0.03292980417609215,DAPO,7b,100
64.3125,0.0,0.03401652071624994,DAPO,7b,100
64.4125,0.029445018619298935,0.03431388914585114,DAPO,7b,100
64.51249999999999,0.02337489277124405,0.03576723914593458,DAPO,7b,100
64.6125,0.035358332097530365,0.03572762569412589,DAPO,7b,100
64.71249999999999,0.07635971903800964,0.035927897598594424,DAPO,7b,100
64.8125,0.045083630830049515,0.03581606699153781,DAPO,7b,100
64.9125,0.03827110677957535,0.03611835597082973,DAPO,7b,100
65.01249999999999,0.0,0.03646202454343438,DAPO,7b,100
65.1125,0.01859579235315323,0.036198107339441774,DAPO,7b,100
65.21249999999999,0.06258152425289154,0.03608076574280858,DAPO,7b,100
65.3125,0.035854969173669815,0.03553831519559026,DAPO,7b,100
65.4125,0.03323759138584137,0.033085789438337086,DAPO,7b,100
65.51249999999999,0.039437904953956604,0.03242528948932886,DAPO,7b,100
65.6125,0.056170541793107986,0.031052581127732994,DAPO,7b,100
65.71249999999999,0.043938495218753815,0.03200652239844203,DAPO,7b,100
65.8125,0.027811948210000992,0.031131989285349847,DAPO,7b,100
65.9125,0.017261384055018425,0.028412188030779363,DAPO,7b,100
66.0125,0.021100569516420364,0.02880848612636328,DAPO,7b,100
66.1125,0.05172853544354439,0.029062058608978987,DAPO,7b,100
66.21249999999999,0.03425400331616402,0.029417282063513996,DAPO,7b,100
66.3125,0.04782199487090111,0.03088317168876529,DAPO,7b,100
66.4125,0.0,0.031057623643428088,DAPO,7b,100
66.5125,0.0,0.03195976663380861,DAPO,7b,100
66.6125,0.03555070608854294,0.030920899566262962,DAPO,7b,100
66.71249999999999,0.07659268379211426,0.032091789264231924,DAPO,7b,100
66.8125,0.03651460260152817,0.03127074670046568,DAPO,7b,100
66.9125,0.054423049092292786,0.0324722034111619,DAPO,7b,100
67.0125,0.04155513271689415,0.031929910890758036,DAPO,7b,100
67.1125,0.0,0.03327653171494603,DAPO,7b,100
67.21249999999999,0.035564735531806946,0.03320565078407526,DAPO,7b,100
67.3125,0.05735227093100548,0.03332920646294951,DAPO,7b,100
67.4125,0.02680003084242344,0.032533126827329395,DAPO,7b,100
67.5125,0.03661910817027092,0.03277094610035419,DAPO,7b,100
67.6125,0.04981806501746178,0.032075785007327794,DAPO,7b,100
67.71249999999999,0.023280533030629158,0.03245799835771322,DAPO,7b,100
67.8125,0.0,0.03358674293383956,DAPO,7b,100
67.9125,0.0341319814324379,0.036219292432069776,DAPO,7b,100
68.0125,0.0569426491856575,0.036163658760488035,DAPO,7b,100
68.1125,0.03589620441198349,0.03627130933105946,DAPO,7b,100
68.21249999999999,0.03087654523551464,0.035994531475007537,DAPO,7b,100
68.3125,0.025364264845848083,0.037255180347710845,DAPO,7b,100
68.4125,0.07493219524621964,0.037750971913337705,DAPO,7b,100
68.5125,0.06433319300413132,0.03922950766980648,DAPO,7b,100
68.6125,0.03778877854347229,0.04001930993050337,DAPO,7b,100
68.7125,0.03129725903272629,0.03779913473874331,DAPO,7b,100
68.8125,0.05793413147330284,0.038114545568823814,DAPO,7b,100
68.9125,0.06192152202129364,0.038501946330070494,DAPO,7b,100
69.0125,0.07071112841367722,0.039101913664489986,DAPO,7b,100
69.1125,0.0,0.03765037266537547,DAPO,7b,100
69.2125,0.04284561425447464,0.03697025064378977,DAPO,7b,100
69.3125,0.034345224499702454,0.03728849496692419,DAPO,7b,100
69.4125,0.04744737967848778,0.039827469401061535,DAPO,7b,100
69.5125,0.030608804896473885,0.040253607891499996,DAPO,7b,100
69.6125,0.04507318139076233,0.03870468774810434,DAPO,7b,100
69.7125,0.03704662621021271,0.03767772438004613,DAPO,7b,100
69.8125,0.0,0.03877464948222041,DAPO,7b,100
69.9125,0.03561142832040787,0.03784752560779452,DAPO,7b,100
70.0125,0.07069823145866394,0.0374604595080018,DAPO,7b,100
70.1125,0.021831706166267395,0.037538762912154196,DAPO,7b,100
70.2125,0.03148196265101433,0.038375562857836484,DAPO,7b,100
70.3125,0.02471138909459114,0.04035710696130991,DAPO,7b,100
70.4125,0.04323745518922806,0.04029787914827466,DAPO,7b,100
70.5125,0.0,0.04142607009038329,DAPO,7b,100
70.6125,0.05767935514450073,0.041898711603134874,DAPO,7b,100
70.7125,0.045720312744379044,0.041723846774548295,DAPO,7b,100
70.8125,0.06956595182418823,0.041633608527481554,DAPO,7b,100
70.9125,0.0917598232626915,0.041748712975531815,DAPO,7b,100
71.0125,0.0,0.040402195509523155,DAPO,7b,100
71.1125,0.080436572432518,0.04102026889100671,DAPO,7b,100
71.2125,0.05171940475702286,0.0431686027161777,DAPO,7b,100
71.3125,0.03361407667398453,0.04305426966398954,DAPO,7b,100
71.4125,0.01903638243675232,0.042647220734506844,DAPO,7b,100
71.5125,0.03523996099829674,0.04190590297803283,DAPO,7b,100
71.6125,0.04499668627977371,0.03850513027980924,DAPO,7b,100
71.7125,0.060176119208335876,0.03841993594542146,DAPO,7b,100
71.8125,0.036773569881916046,0.03648133495822549,DAPO,7b,100
71.9125,0.03169868886470795,0.033960596509277824,DAPO,7b,100
72.0125,0.028953135013580322,0.03324655409902334,DAPO,7b,100
72.1125,0.05261632800102234,0.03204626113176346,DAPO,7b,100
72.2125,0.02706698514521122,0.032164128739386795,DAPO,7b,100
72.3125,0.0425449013710022,0.03207186123356223,DAPO,7b,100
72.41250000000001,0.0,0.03112958850339055,DAPO,7b,100
72.5125,0.0305546335875988,0.03019889721646905,DAPO,7b,100
72.6125,0.035614967346191406,0.028919044565409422,DAPO,7b,100
72.7125,0.018911000341176987,0.027177596166729927,DAPO,7b,100
72.8125,0.024583065882325172,0.02742217607796192,DAPO,7b,100
72.91250000000001,0.02754851244390011,0.030461774095892905,DAPO,7b,100
73.0125,0.05346009135246277,0.033801834583282474,DAPO,7b,100
73.1125,0.0,0.03518133297562599,DAPO,7b,100
73.2125,0.025665296241641045,0.03269031414762139,DAPO,7b,100
73.3125,0.023683354258537292,0.03279615607112646,DAPO,7b,100
73.41250000000001,0.03775513917207718,0.03507813807576895,DAPO,7b,100
73.5125,0.07474303245544434,0.036348398793488744,DAPO,7b,100
73.6125,0.04900340363383293,0.03836669497191906,DAPO,7b,100
73.7125,0.0,0.03795835260301828,DAPO,7b,100
73.8125,0.021272093057632446,0.04011502787470818,DAPO,7b,100
73.91250000000001,0.04171942174434662,0.041342963948845866,DAPO,7b,100
74.0125,0.05675144121050835,0.04390107668936252,DAPO,7b,100
74.1125,0.037714868783950806,0.043981286548078063,DAPO,7b,100
74.2125,0.05284438282251358,0.042545519806444644,DAPO,7b,100
74.3125,0.03500766307115555,0.040671235788613556,DAPO,7b,100
74.41250000000001,0.03283175081014633,0.04048929214477539,DAPO,7b,100
74.5125,0.030123727396130562,0.04184513932093978,DAPO,7b,100
74.6125,0.10334885120391846,0.03998576253652573,DAPO,7b,100
74.7125,0.03365885466337204,0.038122374713420865,DAPO,7b,100
74.8125,0.051877833902835846,0.03685455687344074,DAPO,7b,100
74.91250000000001,0.028933875262737274,0.0377626933157444,DAPO,7b,100
75.0125,0.0,0.036963801644742486,DAPO,7b,100
75.11250000000001,0.044274769723415375,0.034255945049226286,DAPO,7b,100
75.2125,0.020507942885160446,0.03343725001439452,DAPO,7b,100
75.3125,0.01824197918176651,0.031411924418061975,DAPO,7b,100
75.41250000000001,0.04269026219844818,0.031433846522122624,DAPO,7b,100
75.5125,0.037385135889053345,0.03141531469300389,DAPO,7b,100
75.61250000000001,0.0,0.03216154386289418,DAPO,7b,100
75.7125,0.015895739197731018,0.03235924946144223,DAPO,7b,100
75.8125,0.026496542617678642,0.03237453877925873,DAPO,7b,100
75.91250000000001,0.04271470010280609,0.033730688095092776,DAPO,7b,100
76.0125,0.04115781560540199,0.03445651756599546,DAPO,7b,100
76.11250000000001,0.03698623180389404,0.03127088690176606,DAPO,7b,100
76.2125,0.024747725576162338,0.02832428576424718,DAPO,7b,100
76.3125,0.04081794619560242,0.03025113696232438,DAPO,7b,100
76.41250000000001,0.026539212092757225,0.03208034470677376,DAPO,7b,100
76.5125,0.06552569568157196,0.031998645998537543,DAPO,7b,100
76.6125,0.03409089893102646,0.03245474111288786,DAPO,7b,100
76.71249999999999,0.0175578985363245,0.03358651986345649,DAPO,7b,100
76.8125,0.03326993063092232,0.03478591738268733,DAPO,7b,100
76.9125,0.09893430769443512,0.03461173688992858,DAPO,7b,100
77.01249999999999,0.0,0.03626032462343574,DAPO,7b,100
77.1125,0.0,0.03710495762526989,DAPO,7b,100
77.21249999999999,0.06750459223985672,0.036266898978501556,DAPO,7b,100
77.3125,0.026261113584041595,0.0371863123588264,DAPO,7b,100
77.4125,0.03670357167720795,0.04051050232723355,DAPO,7b,100
77.51249999999999,0.04263492301106453,0.0432896570302546,DAPO,7b,100
77.6125,0.03238927200436592,0.04171390494331718,DAPO,7b,100
77.71249999999999,0.04820505157113075,0.04384824559092522,DAPO,7b,100
77.8125,0.028079446405172348,0.044247749224305154,DAPO,7b,100
77.9125,0.03269166499376297,0.04495636850595474,DAPO,7b,100
78.01249999999999,0.08162353187799454,0.04502574978396297,DAPO,7b,100
78.1125,0.02788315713405609,0.04478315455839038,DAPO,7b,100
78.21249999999999,0.043183352798223495,0.04509410919621587,DAPO,7b,100
78.3125,0.03417380526661873,0.04398543054237962,DAPO,7b,100
78.4125,0.049703408032655716,0.041300740856677294,DAPO,7b,100
78.5125,0.06900275498628616,0.041835956890136,DAPO,7b,100
78.6125,0.021184025332331657,0.04119471952319145,DAPO,7b,100
78.71249999999999,0.05283677205443382,0.040286150276660916,DAPO,7b,100
78.8125,0.03856339305639267,0.04179638385772705,DAPO,7b,100
78.9125,0.0,0.04141963947564364,DAPO,7b,100
79.0125,0.03230444714426994,0.042088007032871244,DAPO,7b,100
79.1125,0.019847355782985687,0.042469241358339786,DAPO,7b,100
79.21249999999999,0.047011733055114746,0.040560877360403536,DAPO,7b,100
79.3125,0.06470787525177002,0.04010265275835991,DAPO,7b,100
79.4125,0.05581790208816528,0.04154522705823183,DAPO,7b,100
79.5125,0.027945255860686302,0.04010862864553928,DAPO,7b,100
79.6125,0.06923224031925201,0.04319111801683903,DAPO,7b,100
79.71249999999999,0.06756120920181274,0.04623217694461346,DAPO,7b,100
79.8125,0.04633131995797157,0.04692053876817227,DAPO,7b,100
79.9125,0.025868607684969902,0.04505319390445948,DAPO,7b,100
80.0125,0.04348491132259369,0.04434879645705223,DAPO,7b,100
80.1125,0.03258505463600159,0.0447319658100605,DAPO,7b,100
80.21249999999999,0.03539269417524338,0.04411219283938408,DAPO,7b,100
80.3125,0.032885026186704636,0.042740752641111615,DAPO,7b,100
80.4125,0.03717327117919922,0.042615333180874584,DAPO,7b,100
80.5125,0.036710336804389954,0.042627525459975,DAPO,7b,100
80.6125,0.04458417370915413,0.045633288454264405,DAPO,7b,100
80.71249999999999,0.04930563271045685,0.04444628929719329,DAPO,7b,100
80.8125,0.06604264676570892,0.048207288663834336,DAPO,7b,100
80.9125,0.04667709767818451,0.04943148681893945,DAPO,7b,100
81.0125,0.05806159973144531,0.0522399022616446,DAPO,7b,100
81.1125,0.06718133389949799,0.05492290617898107,DAPO,7b,100
81.2125,0.05235004797577858,0.05560389390215278,DAPO,7b,100
81.3125,0.0654405727982521,0.05447217173874378,DAPO,7b,100
81.4125,0.04525366425514221,0.05558480003848672,DAPO,7b,100
81.5125,0.1532682329416275,0.06045640133321285,DAPO,7b,100
81.6125,0.05193599313497543,0.06016323318704963,DAPO,7b,100
81.7125,0.03607891872525215,0.06094668721780181,DAPO,7b,100
81.8125,0.03412286192178726,0.06255692157894373,DAPO,7b,100
81.9125,0.07550652325153351,0.06167386043816805,DAPO,7b,100
82.0125,0.09807088971138,0.06057758113369346,DAPO,7b,100
82.1125,0.08632542192935944,0.05697356788441539,DAPO,7b,100
82.2125,0.030523380264639854,0.051700197998434304,DAPO,7b,100
82.3125,0.07360552251338959,0.04968858463689685,DAPO,7b,100
82.4125,0.03601592034101486,0.04808915322646499,DAPO,7b,100
82.5125,0.041105005890131,0.04752067949622869,DAPO,7b,100
82.6125,0.02743910439312458,0.04490544896572828,DAPO,7b,100
82.7125,0.03273541480302811,0.040724007356911895,DAPO,7b,100
82.8125,0.04878722131252289,0.036923037879168986,DAPO,7b,100
82.9125,0.041623033583164215,0.037909473180770877,DAPO,7b,100
83.0125,0.02993803657591343,0.03497359983623028,DAPO,7b,100
83.1125,0.034959934651851654,0.03294739067554474,DAPO,7b,100
83.2125,0.027851689606904984,0.033367136977612975,DAPO,7b,100
83.3125,0.031118091195821762,0.03210487162694335,DAPO,7b,100
83.4125,0.08691594004631042,0.03179942470043898,DAPO,7b,100
83.5125,0.025134973227977753,0.03252159792929888,DAPO,7b,100
83.6125,0.0,0.03367646496742964,DAPO,7b,100
83.7125,0.04862914979457855,0.03416132079437375,DAPO,7b,100
83.8125,0.04561937600374222,0.03469013210386038,DAPO,7b,100
83.9125,0.0,0.03813829189166427,DAPO,7b,100
84.0125,0.042047567665576935,0.040214483235031365,DAPO,7b,100
84.1125,0.07837530225515366,0.03759277490898967,DAPO,7b,100
84.2125,0.05424723029136658,0.036731170024722815,DAPO,7b,100
84.3125,0.038038019090890884,0.037108640652149916,DAPO,7b,100
84.4125,0.07839702069759369,0.03597314544022083,DAPO,7b,100
84.5125,0.07995069772005081,0.03792878644540906,DAPO,7b,100
84.6125,0.03336033225059509,0.042096665669232605,DAPO,7b,100
84.7125,0.019189385697245598,0.04234500931575894,DAPO,7b,100
84.8125,0.0,0.04041230041533708,DAPO,7b,100
84.91250000000001,0.04423094168305397,0.04289950646460056,DAPO,7b,100
85.0125,0.020482860505580902,0.04757905036211014,DAPO,7b,100
85.1125,0.06418328732252121,0.048530259914696214,DAPO,7b,100
85.2125,0.06935127824544907,0.04761109475046396,DAPO,7b,100
85.3125,0.031073182821273804,0.04792525637894869,DAPO,7b,100
85.41250000000001,0.0,0.04875953981652856,DAPO,7b,100
85.5125,0.1135328859090805,0.05140104478225112,DAPO,7b,100
85.6125,0.026445234194397926,0.051953552924096584,DAPO,7b,100
85.7125,0.05096053704619408,0.04999275643378496,DAPO,7b,100
85.8125,0.07658989727497101,0.04789992433041334,DAPO,7b,100
85.91250000000001,0.029385708272457123,0.046430010944604874,DAPO,7b,100
86.0125,0.04223010689020157,0.04660305939614773,DAPO,7b,100
86.1125,0.02982872538268566,0.04810482569038868,DAPO,7b,100
86.2125,0.053400393575429916,0.043103982992470265,DAPO,7b,100
86.3125,0.0,0.0394619401730597,DAPO,7b,100
86.41250000000001,0.036369409412145615,0.03822657449170947,DAPO,7b,100
86.5125,0.0,0.03696926997974515,DAPO,7b,100
86.6125,0.051221128553152084,0.037928455732762816,DAPO,7b,100
86.7125,0.07571136206388474,0.03682244680821896,DAPO,7b,100
86.8125,0.0,0.03525646219030023,DAPO,7b,100
86.91250000000001,0.054395534098148346,0.03344039661809802,DAPO,7b,100
87.0125,0.060923632234334946,0.0360504861921072,DAPO,7b,100
87.1125,0.08569672703742981,0.03565855020657182,DAPO,7b,100
87.2125,0.03853529691696167,0.034452496226876975,DAPO,7b,100
87.3125,0.028439894318580627,0.03376146217808127,DAPO,7b,100
87.41250000000001,0.03867484629154205,0.03230470782145858,DAPO,7b,100
87.5125,0.03111165761947632,0.03497882826253772,DAPO,7b,100
87.61250000000001,0.07459267973899841,0.035965586211532355,DAPO,7b,100
87.7125,0.044733624905347824,0.03874067896977067,DAPO,7b,100
87.8125,0.0,0.03921307159587741,DAPO,7b,100
87.91250000000001,0.0690576434135437,0.0404903313331306,DAPO,7b,100
88.0125,0.01882927492260933,0.04095982011407614,DAPO,7b,100
88.11250000000001,0.04627770557999611,0.04549289325252175,DAPO,7b,100
88.2125,0.04432094097137451,0.04515075642615557,DAPO,7b,100
88.3125,0.04499952122569084,0.04389370363205671,DAPO,7b,100
88.41250000000001,0.10916299372911453,0.043901327978819606,DAPO,7b,100
88.5125,0.04188385605812073,0.047282059472054244,DAPO,7b,100
88.61250000000001,0.0554720014333725,0.047125466372817754,DAPO,7b,100
88.7125,0.03834493085741997,0.04654730511829257,DAPO,7b,100
88.8125,0.0474291667342186,0.047791011650115255,DAPO,7b,100
88.91250000000001,0.0,0.05033166436478496,DAPO,7b,100
89.0125,0.0423334501683712,0.048861688766628504,DAPO,7b,100
89.1125,0.10184112191200256,0.04406908754259348,DAPO,7b,100
89.21249999999999,0.03973554074764252,0.044854428209364416,DAPO,7b,100
89.3125,0.05983997881412506,0.041358602382242676,DAPO,7b,100
89.4125,0.034212857484817505,0.03972636979073286,DAPO,7b,100
89.51249999999999,0.07275579124689102,0.04005449818447232,DAPO,7b,100
89.6125,0.0,0.041675994154065844,DAPO,7b,100
89.71249999999999,0.03281271457672119,0.04127873484045267,DAPO,7b,100
89.8125,0.05135779082775116,0.03839511517435312,DAPO,7b,100
89.9125,0.023321334272623062,0.0376941566541791,DAPO,7b,100
90.01249999999999,0.018908224999904633,0.03610385494306684,DAPO,7b,100
90.1125,0.05503572151064873,0.03675181889906526,DAPO,7b,100
90.21249999999999,0.029148463159799576,0.0338096228055656,DAPO,7b,100
90.3125,0.02309890277683735,0.03709411425516009,DAPO,7b,100
90.4125,0.0,0.03718373205512762,DAPO,7b,100
90.51249999999999,0.0,0.037353944797068835,DAPO,7b,100
90.6125,0.06087493523955345,0.03981173364445567,DAPO,7b,100
90.71249999999999,0.08874696493148804,0.04101881200447679,DAPO,7b,100
90.8125,0.042824793606996536,0.04438051557168365,DAPO,7b,100
90.9125,0.03934640437364578,0.04636393077671528,DAPO,7b,100
91.0125,0.03778756037354469,0.04725227288901806,DAPO,7b,100
91.1125,0.029830779880285263,0.04930222500115633,DAPO,7b,100
91.21249999999999,0.07398809492588043,0.050786230340600015,DAPO,7b,100
91.3125,0.06570137292146683,0.04737897131592035,DAPO,7b,100
91.4125,0.05846499651670456,0.04441502065397799,DAPO,7b,100
91.5125,0.055018313229084015,0.04442100036889315,DAPO,7b,100
91.6125,0.05610758811235428,0.045302828177809715,DAPO,7b,100
91.71249999999999,0.0455661416053772,0.04410117814317346,DAPO,7b,100
91.8125,0.0,0.04219209695234895,DAPO,7b,100
91.9125,0.0,0.04402357148006558,DAPO,7b,100
92.0125,0.0332198441028595,0.040809204950928685,DAPO,7b,100
92.1125,0.046634968370199203,0.03825606517493725,DAPO,7b,100
92.21249999999999,0.027277937158942223,0.035986216608434915,DAPO,7b,100
92.3125,0.0,0.034742169082164764,DAPO,7b,100
92.4125,0.0,0.03374826081097126,DAPO,7b,100
92.5125,0.019053207710385323,0.035880202166736125,DAPO,7b,100
92.6125,0.03578681871294975,0.03764024149626494,DAPO,7b,100
92.71249999999999,0.0,0.0369664023630321,DAPO,7b,100
92.8125,0.04525311291217804,0.03561596693471074,DAPO,7b,100
92.9125,0.016527889296412468,0.03529669400304556,DAPO,7b,100
93.0125,0.031411945819854736,0.037769657354801894,DAPO,7b,100
93.1125,0.037772390991449356,0.03659715911373496,DAPO,7b,100
93.21249999999999,0.03185901790857315,0.03823463631793857,DAPO,7b,100
93.3125,0.023862000554800034,0.03895895252004266,DAPO,7b,100
93.4125,0.022043418139219284,0.041406203769147394,DAPO,7b,100
93.5125,0.05872535705566406,0.04461820531636476,DAPO,7b,100
93.6125,0.019520452246069908,0.04820174854248762,DAPO,7b,100
93.7125,0.05351942777633667,0.04899329112842679,DAPO,7b,100
93.8125,0.060989487916231155,0.048529137205332515,DAPO,7b,100
93.9125,0.050608135759830475,0.047062492687255146,DAPO,7b,100
94.0125,0.05885404348373413,0.046813497953116893,DAPO,7b,100
94.1125,0.19533056020736694,0.04815981227904558,DAPO,7b,100
94.2125,0.0386153906583786,0.048222458399832246,DAPO,7b,100
94.3125,0.03195710852742195,0.049848671481013296,DAPO,7b,100
94.4125,0.04276426509022713,0.046651785261929035,DAPO,7b,100
94.5125,0.025663338601589203,0.044731701482087376,DAPO,7b,100
94.6125,0.0,0.04315713070333004,DAPO,7b,100
94.7125,0.09372341632843018,0.04337580550462008,DAPO,7b,100
94.8125,0.022890865802764893,0.037078581377863885,DAPO,7b,100
94.9125,0.037836555391550064,0.037397332955151796,DAPO,7b,100
95.0125,0.019275009632110596,0.03765659784898162,DAPO,7b,100
95.1125,0.03641994670033455,0.0379018840752542,DAPO,7b,100
95.2125,0.021953172981739044,0.04176650507375598,DAPO,7b,100
95.3125,0.03684569150209427,0.04363284608349204,DAPO,7b,100
95.4125,0.0,0.04010939054191112,DAPO,7b,100
95.5125,0.07002195715904236,0.04168692242354154,DAPO,7b,100
95.6125,0.03651968389749527,0.042472918368875984,DAPO,7b,100
95.7125,0.038226302713155746,0.04451874358579516,DAPO,7b,100
95.8125,0.03439123183488846,0.04303123198449612,DAPO,7b,100
95.9125,0.0,0.0426984298415482,DAPO,7b,100
96.0125,0.05758562684059143,0.04296500751748681,DAPO,7b,100
96.1125,0.018242930993437767,0.04772656364366412,DAPO,7b,100
96.2125,0.0702023059129715,0.047419118080288175,DAPO,7b,100
96.3125,0.0,0.04925057547166944,DAPO,7b,100
96.4125,0.049386750906705856,0.04740199908614159,DAPO,7b,100
96.5125,0.05096706748008728,0.04632683128118515,DAPO,7b,100
96.6125,0.0685519427061081,0.048216025661677125,DAPO,7b,100
96.7125,0.08699826896190643,0.048191546220332386,DAPO,7b,100
96.8125,0.058294665068387985,0.04869534371420741,DAPO,7b,100
96.9125,0.021875817328691483,0.04537480255588889,DAPO,7b,100
97.0125,0.045992687344551086,0.048612947408109904,DAPO,7b,100
97.1125,0.059881456196308136,0.0497943240404129,DAPO,7b,100
97.2125,0.038333695381879807,0.050879945047199726,DAPO,7b,100
97.3125,0.053606145083904266,0.047034273762255906,DAPO,7b,100
97.41250000000001,0.031232280656695366,0.04411542151123285,DAPO,7b,100
97.5125,0.05043280869722366,0.04520891491323709,DAPO,7b,100
97.6125,0.03502504527568817,0.04527624610811472,DAPO,7b,100
97.7125,0.037349581718444824,0.0450335499830544,DAPO,7b,100
97.8125,0.035943653434515,0.044778812825679776,DAPO,7b,100
97.91250000000001,0.0,0.04573804201558232,DAPO,7b,100
98.0125,0.020875221118330956,0.04436100337654352,DAPO,7b,100
98.1125,0.05651478469371796,0.045406075548380616,DAPO,7b,100
98.2125,0.04171261936426163,0.044368294291198256,DAPO,7b,100
98.3125,0.04287968948483467,0.04201075356453657,DAPO,7b,100
98.41250000000001,0.09709247946739197,0.04130118805915117,DAPO,7b,100
98.5125,0.016551293432712555,0.04506348652765155,DAPO,7b,100
98.6125,0.024500157684087753,0.05032363347709179,DAPO,7b,100
98.7125,0.049474019557237625,0.04963506100699305,DAPO,7b,100
98.8125,0.055640142410993576,0.049342996310442686,DAPO,7b,100
98.91250000000001,0.03388126939535141,0.04926235159859061,DAPO,7b,100
99.0125,0.029196307063102722,0.04811931664124131,DAPO,7b,100
99.1125,0.09643494337797165,0.04535700473934412,DAPO,7b,100
99.2125,0.049640804529190063,0.04784160897135734,DAPO,7b,100
99.3125,0.048177413642406464,0.04918709613382816,DAPO,7b,100
99.41250000000001,0.035991981625556946,0.04877282010049236,DAPO,7b,100
99.5125,0.037717826664447784,0.05040647791077693,DAPO,7b,100
99.6125,0.0499478243291378,0.05233725544246959,DAPO,7b,100
99.7125,0.08732285350561142,0.05177460706515892,DAPO,7b,100
99.8125,0.03884516656398773,0.04541051099923524,DAPO,7b,100
99.91250000000001,0.08500616252422333,0.04305562325592699,DAPO,7b,100
0.0125,0.36082378029823303,0.38683977752923965,Clip-Cov,7b,100
0.11249999999999999,0.4698651134967804,0.3886547784866958,Clip-Cov,7b,100
0.21250000000000002,0.3372965455055237,0.38008013209610275,Clip-Cov,7b,100
0.3125,0.3832833170890808,0.3725197490405392,Clip-Cov,7b,100
0.41250000000000003,0.18301688134670258,0.3519916318175269,Clip-Cov,7b,100
0.5125000000000001,0.4045385718345642,0.3484666703475846,Clip-Cov,7b,100
0.6125,0.5108044743537903,0.3344928252757812,Clip-Cov,7b,100
0.7125,0.2512776851654053,0.3259762255847454,Clip-Cov,7b,100
0.8125,0.36094504594802856,0.3218569104373455,Clip-Cov,7b,100
0.9125,0.3099047541618347,0.32074862137436866,Clip-Cov,7b,100
1.0125,0.338477224111557,0.32734117552638053,Clip-Cov,7b,100
1.1125,0.0,0.33217947065830233,Clip-Cov,7b,100
1.2125000000000001,0.0,0.34914038091897964,Clip-Cov,7b,100
1.3125,0.451595664024353,0.3615306848287582,Clip-Cov,7b,100
1.4125,0.4975112974643707,0.3648280984163284,Clip-Cov,7b,100
1.5125,0.25800621509552,0.3689733999967575,Clip-Cov,7b,100
1.6125,0.4403982162475586,0.3750084990262985,Clip-Cov,7b,100
1.7125000000000001,0.37622547149658203,0.38163051158189776,Clip-Cov,7b,100
1.8124999999999998,0.5652498602867126,0.38925578594207766,Clip-Cov,7b,100
1.9124999999999999,0.47450608015060425,0.40850804597139356,Clip-Cov,7b,100
2.0125,0.39134514331817627,0.40844004958868024,Clip-Cov,7b,100
2.1125000000000003,0.0,0.3897299730777741,Clip-Cov,7b,100
2.2125,0.4742051362991333,0.39570863485336305,Clip-Cov,7b,100
2.3125,0.14161479473114014,0.392598292529583,Clip-Cov,7b,100
2.4125,0.36631524562835693,0.3981295421719551,Clip-Cov,7b,100
2.5125,0.43828120827674866,0.40178999692201617,Clip-Cov,7b,100
2.6125,0.5055087804794312,0.4032751575112343,Clip-Cov,7b,100
2.7125,0.3188381791114807,0.38963825553655623,Clip-Cov,7b,100
2.8125,0.2027570903301239,0.3978146857023239,Clip-Cov,7b,100
2.9125,0.4736626148223877,0.3893129724264145,Clip-Cov,7b,100
3.0124999999999997,0.7127336263656616,0.3929076845943928,Clip-Cov,7b,100
3.1125,0.3709399402141571,0.38753329232335093,Clip-Cov,7b,100
3.2125,0.5341823101043701,0.3745117346942425,Clip-Cov,7b,100
3.3125,0.4188680946826935,0.3742816258966923,Clip-Cov,7b,100
3.4125,0.30659037828445435,0.38295489028096197,Clip-Cov,7b,100
3.5125,0.21319952607154846,0.3888658989965916,Clip-Cov,7b,100
3.6125,0.37958404421806335,0.3847291289269924,Clip-Cov,7b,100
3.7125,0.0,0.36275304809212683,Clip-Cov,7b,100
3.8125,0.4129283130168915,0.3492092017829418,Clip-Cov,7b,100
3.9125,0.35256052017211914,0.3241045616567135,Clip-Cov,7b,100
4.0125,0.34759029746055603,0.3011008976399899,Clip-Cov,7b,100
4.1125,0.6961835622787476,0.28498646304011344,Clip-Cov,7b,100
4.2125,0.35043656826019287,0.2976565197110176,Clip-Cov,7b,100
4.3125,0.34731802344322205,0.29223419100046155,Clip-Cov,7b,100
4.4125,0.3391781449317932,0.30603722512722015,Clip-Cov,7b,100
4.5125,0.0,0.30743964821100234,Clip-Cov,7b,100
4.6125,0.0,0.31186601221561433,Clip-Cov,7b,100
4.7125,0.5167019367218018,0.30937510639429094,Clip-Cov,7b,100
4.8125,0.4266935884952545,0.2946276971697807,Clip-Cov,7b,100
4.9125000000000005,0.3927590250968933,0.27983298525214195,Clip-Cov,7b,100
5.0125,0.4178439974784851,0.27205401137471197,Clip-Cov,7b,100
5.1125,0.2687836289405823,0.27806120112538335,Clip-Cov,7b,100
5.2124999999999995,0.28230389952659607,0.31088685676455496,Clip-Cov,7b,100
5.3125,0.3225117325782776,0.32110479697585104,Clip-Cov,7b,100
5.4125,0.2538774907588959,0.3214127367734909,Clip-Cov,7b,100
5.5125,0.0,0.31639267385005954,Clip-Cov,7b,100
5.6125,0.40728995203971863,0.32303203344345094,Clip-Cov,7b,100
5.7125,0.27987590432167053,0.30595610693097114,Clip-Cov,7b,100
5.8125,0.2749766409397125,0.311122075766325,Clip-Cov,7b,100
5.9125,0.236900195479393,0.30848369255661967,Clip-Cov,7b,100
6.0125,0.2536090910434723,0.30807111695408823,Clip-Cov,7b,100
6.1125,0.3764057159423828,0.3099302664399147,Clip-Cov,7b,100
6.2125,0.4696010947227478,0.31958370953798293,Clip-Cov,7b,100
6.3125,0.2273922711610794,0.3136767008900642,Clip-Cov,7b,100
6.4125000000000005,0.3041272759437561,0.30440724834799765,Clip-Cov,7b,100
6.5125,0.20371656119823456,0.30698520585894584,Clip-Cov,7b,100
6.612500000000001,0.3930349349975586,0.30672682359814646,Clip-Cov,7b,100
6.7125,0.23668597638607025,0.30067051663994787,Clip-Cov,7b,100
6.812500000000001,0.3743423521518707,0.29006065845489504,Clip-Cov,7b,100
6.9125000000000005,0.29178059101104736,0.28623860105872156,Clip-Cov,7b,100
7.012500000000001,0.27895891666412354,0.27374606639146803,Clip-Cov,7b,100
7.112499999999999,0.23372483253479004,0.2654459771513939,Clip-Cov,7b,100
7.2124999999999995,0.2923012375831604,0.25227448120713236,Clip-Cov,7b,100
7.3125,0.25957387685775757,0.23858309477567674,Clip-Cov,7b,100
7.4125,0.2543494701385498,0.23849880307912827,Clip-Cov,7b,100
7.512499999999999,0.24905721843242645,0.22321139246225358,Clip-Cov,7b,100
7.6125,0.20875069499015808,0.216374209523201,Clip-Cov,7b,100
7.7125,0.2004546821117401,0.2109827807545662,Clip-Cov,7b,100
7.8125,0.20594382286071777,0.19760778695344924,Clip-Cov,7b,100
7.9125,0.22765107452869415,0.18964422665536404,Clip-Cov,7b,100
8.0125,0.1285308599472046,0.19287668682634831,Clip-Cov,7b,100
8.1125,0.0,0.19080684907734394,Clip-Cov,7b,100
8.2125,0.1716635376214981,0.18684103541076183,Clip-Cov,7b,100
8.3125,0.16013918817043304,0.18551274038851262,Clip-Cov,7b,100
8.412500000000001,0.20313265919685364,0.18326255276799203,Clip-Cov,7b,100
8.512500000000001,0.21092912554740906,0.18231390960514546,Clip-Cov,7b,100
8.612499999999999,0.253284752368927,0.18088472321629523,Clip-Cov,7b,100
8.712499999999999,0.1644144356250763,0.18322545677423477,Clip-Cov,7b,100
8.8125,0.14404970407485962,0.18993856400251388,Clip-Cov,7b,100
8.9125,0.22546319663524628,0.1832635060697794,Clip-Cov,7b,100
9.0125,0.16439493000507355,0.18557081781327725,Clip-Cov,7b,100
9.112499999999999,0.10178771615028381,0.1889241573959589,Clip-Cov,7b,100
9.2125,0.18687352538108826,0.18883858539164067,Clip-Cov,7b,100
9.3125,0.19512949883937836,0.17459787108004093,Clip-Cov,7b,100
9.4125,0.18011529743671417,0.1716205320507288,Clip-Cov,7b,100
9.5125,0.17773418128490448,0.16696254678070546,Clip-Cov,7b,100
9.6125,0.24249696731567383,0.16135988779366017,Clip-Cov,7b,100
9.7125,0.1995812952518463,0.15708739131689073,Clip-Cov,7b,100
9.8125,0.1587216705083847,0.15543483175337314,Clip-Cov,7b,100
9.9125,0.20977528393268585,0.1399426385015249,Clip-Cov,7b,100
10.012500000000001,0.0,0.1289628618210554,Clip-Cov,7b,100
10.1125,0.0897018313407898,0.12117033153772354,Clip-Cov,7b,100
10.212499999999999,0.1260722577571869,0.11901366710662842,Clip-Cov,7b,100
10.3125,0.2109016478061676,0.1160184172540903,Clip-Cov,7b,100
10.4125,0.09304085373878479,0.1135969439893961,Clip-Cov,7b,100
10.5125,0.0,0.11105618521571159,Clip-Cov,7b,100
10.612499999999999,0.10593323409557343,0.10081218682229519,Clip-Cov,7b,100
10.7125,0.13123247027397156,0.10047623701393604,Clip-Cov,7b,100
10.8125,0.1234620213508606,0.0953718888014555,Clip-Cov,7b,100
10.9125,0.1833912581205368,0.09015486545860768,Clip-Cov,7b,100
11.0125,0.11528152972459793,0.08247725822031499,Clip-Cov,7b,100
11.1125,0.09463810920715332,0.08469138339161873,Clip-Cov,7b,100
11.2125,0.0,0.09006797548383474,Clip-Cov,7b,100
11.3125,0.0916881263256073,0.09311136741191149,Clip-Cov,7b,100
11.4125,0.0,0.09477116886526346,Clip-Cov,7b,100
11.512500000000001,0.1101149171590805,0.09531786505132914,Clip-Cov,7b,100
11.6125,0.14146238565444946,0.08737678933888673,Clip-Cov,7b,100
11.7125,0.10522646456956863,0.08514679227024317,Clip-Cov,7b,100
11.8125,0.11126391589641571,0.08801567155867815,Clip-Cov,7b,100
11.9125,0.12448857724666595,0.09451491106301546,Clip-Cov,7b,100
12.0125,0.051250770688056946,0.09522026721388102,Clip-Cov,7b,100
12.112499999999999,0.19592981040477753,0.09695806002244353,Clip-Cov,7b,100
12.2125,0.0796719491481781,0.09388810457661748,Clip-Cov,7b,100
12.3125,0.1279977560043335,0.09513550559058785,Clip-Cov,7b,100
12.4125,0.10664376616477966,0.09126283789053559,Clip-Cov,7b,100
12.5125,0.11138612776994705,0.09127269452437758,Clip-Cov,7b,100
12.612499999999999,0.0820440948009491,0.0905271784774959,Clip-Cov,7b,100
12.712499999999999,0.026225775480270386,0.08905431458726526,Clip-Cov,7b,100
12.812499999999998,0.11451511085033417,0.08439930783584713,Clip-Cov,7b,100
12.9125,0.10587985813617706,0.08469837235286831,Clip-Cov,7b,100
13.0125,0.06759466230869293,0.07940235340967775,Clip-Cov,7b,100
13.112499999999999,0.09676041454076767,0.07225363662466407,Clip-Cov,7b,100
13.212499999999999,0.056617893278598785,0.0683912388049066,Clip-Cov,7b,100
13.3125,0.08493880927562714,0.06750164160504937,Clip-Cov,7b,100
13.4125,0.07408036291599274,0.07015308257192374,Clip-Cov,7b,100
13.5125,0.09056268632411957,0.06986798103898764,Clip-Cov,7b,100
13.612499999999999,0.0,0.06986814700067043,Clip-Cov,7b,100
13.7125,0.0,0.07149270813912154,Clip-Cov,7b,100
13.8125,0.059379249811172485,0.06568147482350468,Clip-Cov,7b,100
13.9125,0.08708563446998596,0.061198812182992696,Clip-Cov,7b,100
14.0125,0.08789540827274323,0.058270395677536724,Clip-Cov,7b,100
14.1125,0.06387095153331757,0.05759038900956512,Clip-Cov,7b,100
14.2125,0.12857592105865479,0.05504934374243021,Clip-Cov,7b,100
14.3125,0.025655513629317284,0.05706253994256258,Clip-Cov,7b,100
14.4125,0.07368656247854233,0.05589085940271616,Clip-Cov,7b,100
14.512500000000001,0.045018233358860016,0.052140472419559956,Clip-Cov,7b,100
14.6125,0.06782081723213196,0.048482660427689554,Clip-Cov,7b,100
14.7125,0.053019437938928604,0.04527675233781338,Clip-Cov,7b,100
14.8125,0.04283105581998825,0.04343825075775385,Clip-Cov,7b,100
14.912500000000001,0.03569125384092331,0.03734809034503996,Clip-Cov,7b,100
15.012500000000001,0.044644974172115326,0.036149285817518834,Clip-Cov,7b,100
15.1125,0.018004130572080612,0.03519678114913404,Clip-Cov,7b,100
15.2125,0.03688034787774086,0.035777462171390655,Clip-Cov,7b,100
15.312500000000002,0.034464847296476364,0.03520308709703386,Clip-Cov,7b,100
15.412500000000001,0.023847565054893494,0.03486713937483728,Clip-Cov,7b,100
15.512500000000001,0.044135164469480515,0.033633126402273776,Clip-Cov,7b,100
15.6125,0.0,0.03347636547870934,Clip-Cov,7b,100
15.712499999999999,0.044929299503564835,0.032974143540486694,Clip-Cov,7b,100
15.812499999999998,0.02764011360704899,0.03281121690757573,Clip-Cov,7b,100
15.9125,0.04490954056382179,0.03130601349286735,Clip-Cov,7b,100
16.0125,0.05629638209939003,0.030515552116557956,Clip-Cov,7b,100
16.1125,0.0,0.028616127222776414,Clip-Cov,7b,100
16.2125,0.03463870659470558,0.02774788836017251,Clip-Cov,7b,100
16.3125,0.0,0.028202930893749,Clip-Cov,7b,100
16.412499999999998,0.032597847282886505,0.02674842981621623,Clip-Cov,7b,100
16.5125,0.028032690286636353,0.025630215536803006,Clip-Cov,7b,100
16.6125,0.030756650492548943,0.024279549848288298,Clip-Cov,7b,100
16.7125,0.0,0.02392500054091215,Clip-Cov,7b,100
16.8125,0.03441116586327553,0.024143415484577418,Clip-Cov,7b,100
16.9125,0.0,0.025409342627972363,Clip-Cov,7b,100
17.0125,0.04156593978404999,0.027355094123631716,Clip-Cov,7b,100
17.1125,0.017153028398752213,0.027148869745433332,Clip-Cov,7b,100
17.2125,0.031685721129179,0.028354738540947437,Clip-Cov,7b,100
17.3125,0.04178989306092262,0.0277031503431499,Clip-Cov,7b,100
17.4125,0.03757796809077263,0.029867566134780647,Clip-Cov,7b,100
17.5125,0.032971255481243134,0.029080418590456247,Clip-Cov,7b,100
17.6125,0.045604851096868515,0.02904866999015212,Clip-Cov,7b,100
17.712500000000002,0.03315530717372894,0.02937691764906049,Clip-Cov,7b,100
17.8125,0.03140983730554581,0.031112577728927136,Clip-Cov,7b,100
17.9125,0.0,0.030432302933186293,Clip-Cov,7b,100
18.0125,0.05405615270137787,0.03000379528850317,Clip-Cov,7b,100
18.1125,0.036356255412101746,0.028818417452275754,Clip-Cov,7b,100
18.212500000000002,0.022292103618383408,0.027463857419788837,Clip-Cov,7b,100
18.3125,0.07895807921886444,0.02714813070371747,Clip-Cov,7b,100
18.4125,0.02972889319062233,0.027413501944392918,Clip-Cov,7b,100
18.512500000000003,0.026180114597082138,0.027363213691860438,Clip-Cov,7b,100
18.6125,0.017490558326244354,0.029069130159914493,Clip-Cov,7b,100
18.712500000000002,0.0,0.03063684782013297,Clip-Cov,7b,100
18.8125,0.017121586948633194,0.03133085776120424,Clip-Cov,7b,100
18.912499999999998,0.03947604447603226,0.030797814056277274,Clip-Cov,7b,100
19.0125,0.023576997220516205,0.029526816755533217,Clip-Cov,7b,100
19.112499999999997,0.02873893640935421,0.030595122100785375,Clip-Cov,7b,100
19.2125,0.050717614591121674,0.031959718568250535,Clip-Cov,7b,100
19.3125,0.029787886887788773,0.03336344960145652,Clip-Cov,7b,100
19.412499999999998,0.02358407899737358,0.033967772917822006,Clip-Cov,7b,100
19.5125,0.01619386300444603,0.03275200846605003,Clip-Cov,7b,100
19.6125,0.05224783346056938,0.03112194172106683,Clip-Cov,7b,100
19.7125,0.09060411900281906,0.03093035734258592,Clip-Cov,7b,100
19.8125,0.034740857779979706,0.031184927793219686,Clip-Cov,7b,100
19.9125,0.05632961168885231,0.028874901467934252,Clip-Cov,7b,100
20.0125,0.0,0.02634014734067023,Clip-Cov,7b,100
20.1125,0.0,0.028311619339510798,Clip-Cov,7b,100
20.2125,0.0,0.027829526998102663,Clip-Cov,7b,100
20.3125,0.03634645789861679,0.027235172362998127,Clip-Cov,7b,100
20.4125,0.0,0.02590301607735455,Clip-Cov,7b,100
20.5125,0.032474417239427567,0.025223570019006727,Clip-Cov,7b,100
20.6125,0.0,0.024388220645487308,Clip-Cov,7b,100
20.7125,0.0,0.02801361493766308,Clip-Cov,7b,100
20.8125,0.02015170082449913,0.03155321603640914,Clip-Cov,7b,100
20.9125,0.04745865613222122,0.03508826607838273,Clip-Cov,7b,100
21.0125,0.03491298854351044,0.03485198302194476,Clip-Cov,7b,100
21.1125,0.03358634188771248,0.03499114278703928,Clip-Cov,7b,100
21.212500000000002,0.029671892523765564,0.03579423477873206,Clip-Cov,7b,100
21.3125,0.052724529057741165,0.03589251885190606,Clip-Cov,7b,100
21.4125,0.051578789949417114,0.03585216307081282,Clip-Cov,7b,100
21.512500000000003,0.056557539850473404,0.035407702596858145,Clip-Cov,7b,100
21.6125,0.0,0.03387788468040526,Clip-Cov,7b,100
21.712500000000002,0.03385256603360176,0.03505318052135408,Clip-Cov,7b,100
21.8125,0.0,0.03552084695547819,Clip-Cov,7b,100
21.912499999999998,0.02695709839463234,0.03512000413611531,Clip-Cov,7b,100
22.0125,0.02177535556256771,0.033850919846445324,Clip-Cov,7b,100
22.112499999999997,0.043247636407613754,0.031305400524288415,Clip-Cov,7b,100
22.2125,0.042307086288928986,0.029316621646285058,Clip-Cov,7b,100
22.3125,0.04391263425350189,0.030864552408456803,Clip-Cov,7b,100
22.412499999999998,0.0450848713517189,0.031241032797843217,Clip-Cov,7b,100
22.5125,0.024913862347602844,0.031950594522058964,Clip-Cov,7b,100
22.6125,0.037532784044742584,0.03401954017579555,Clip-Cov,7b,100
22.7125,0.0,0.038052344489842654,Clip-Cov,7b,100
22.8125,0.058985963463783264,0.03847968423739076,Clip-Cov,7b,100
22.912499999999998,0.033394087105989456,0.03736612329259515,Clip-Cov,7b,100
23.0125,0.043156132102012634,0.03594119468703866,Clip-Cov,7b,100
23.1125,0.03376081585884094,0.03422118440270424,Clip-Cov,7b,100
23.2125,0.1289025992155075,0.03323726223781705,Clip-Cov,7b,100
23.3125,0.03555164486169815,0.03545381685718894,Clip-Cov,7b,100
23.4125,0.0,0.03656736114993692,Clip-Cov,7b,100
23.5125,0.017602676525712013,0.034550894610583784,Clip-Cov,7b,100
23.6125,0.03865545988082886,0.032683573579415676,Clip-Cov,7b,100
23.7125,0.027139145880937576,0.032360754208639264,Clip-Cov,7b,100
23.8125,0.03408767282962799,0.03279484056867659,Clip-Cov,7b,100
23.9125,0.03246263042092323,0.02813320009969175,Clip-Cov,7b,100
24.0125,0.021215587854385376,0.028973400024697185,Clip-Cov,7b,100
24.1125,0.0,0.031495098592713475,Clip-Cov,7b,100
24.212500000000002,0.027160173282027245,0.03274531605653465,Clip-Cov,7b,100
24.3125,0.0,0.03565158377401531,Clip-Cov,7b,100
24.4125,0.02937355637550354,0.037194670895114544,Clip-Cov,7b,100
24.5125,0.035618916153907776,0.03614131804555654,Clip-Cov,7b,100
24.6125,0.0938623696565628,0.033415495930239555,Clip-Cov,7b,100
24.712500000000002,0.019715690985322,0.034760476825758814,Clip-Cov,7b,100
24.8125,0.05363837629556656,0.038068358255550265,Clip-Cov,7b,100
24.9125,0.08669701963663101,0.03750559823587537,Clip-Cov,7b,100
25.0125,0.0,0.03637497277930379,Clip-Cov,7b,100
25.112499999999997,0.01039460301399231,0.03609740057960153,Clip-Cov,7b,100
25.2125,0.030732838436961174,0.03614577395841479,Clip-Cov,7b,100
25.3125,0.053215716034173965,0.03190819816663861,Clip-Cov,7b,100
25.412499999999998,0.020570652559399605,0.03241320464760065,Clip-Cov,7b,100
25.5125,0.02291877567768097,0.030490506961941718,Clip-Cov,7b,100
25.6125,0.02842923067510128,0.0278852728754282,Clip-Cov,7b,100
25.7125,0.04002350941300392,0.02797143252566457,Clip-Cov,7b,100
25.8125,0.0,0.02964264296926558,Clip-Cov,7b,100
25.912499999999998,0.0,0.030383501145988704,Clip-Cov,7b,100
26.0125,0.05044699087738991,0.02749053368344903,Clip-Cov,7b,100
26.1125,0.04419528692960739,0.02700172333046794,Clip-Cov,7b,100
26.2125,0.0,0.028504823818802833,Clip-Cov,7b,100
26.3125,0.060444917529821396,0.028563912361860275,Clip-Cov,7b,100
26.4125,0.02471548318862915,0.0282354936003685,Clip-Cov,7b,100
26.5125,0.036730796098709106,0.02971153425052762,Clip-Cov,7b,100
26.6125,0.030832791700959206,0.029172956831753253,Clip-Cov,7b,100
26.7125,0.02395961806178093,0.029889046493917704,Clip-Cov,7b,100
26.8125,0.05574057251214981,0.029758947137743234,Clip-Cov,7b,100
26.9125,0.02867938205599785,0.029618188869208098,Clip-Cov,7b,100
27.0125,0.020459754392504692,0.02714423678815365,Clip-Cov,7b,100
27.1125,0.043792903423309326,0.025631164964288473,Clip-Cov,7b,100
27.212500000000002,0.0,0.026484192907810213,Clip-Cov,7b,100
27.3125,0.029248857870697975,0.027567282728850843,Clip-Cov,7b,100
27.4125,0.02927791140973568,0.027403755877166987,Clip-Cov,7b,100
27.5125,0.0224299393594265,0.025455450732260944,Clip-Cov,7b,100
27.6125,0.03805018961429596,0.024379082638770342,Clip-Cov,7b,100
27.712500000000002,0.032027848064899445,0.024662099331617355,Clip-Cov,7b,100
27.8125,0.026245051994919777,0.0241971296351403,Clip-Cov,7b,100
27.9125,0.04898341745138168,0.02537176444195211,Clip-Cov,7b,100
28.012500000000003,0.04582950472831726,0.025559055237099528,Clip-Cov,7b,100
28.1125,0.0,0.026033293725922703,Clip-Cov,7b,100
28.212500000000002,0.045297544449567795,0.026154203889891505,Clip-Cov,7b,100
28.3125,0.0356316901743412,0.028272337606176735,Clip-Cov,7b,100
28.4125,0.03912579268217087,0.02940321761183441,Clip-Cov,7b,100
28.512500000000003,0.04495450481772423,0.029363203169777988,Clip-Cov,7b,100
28.6125,0.025174368172883987,0.028573784632608294,Clip-Cov,7b,100
28.712500000000002,0.013783147558569908,0.029304211428388953,Clip-Cov,7b,100
28.812500000000004,0.03698186203837395,0.03209426362998784,Clip-Cov,7b,100
28.9125,0.026625290513038635,0.031232469910755754,Clip-Cov,7b,100
29.012500000000003,0.05180526524782181,0.030864301221445203,Clip-Cov,7b,100
29.1125,0.0,0.03078204533085227,Clip-Cov,7b,100
29.212500000000002,0.03490684926509857,0.028789222426712512,Clip-Cov,7b,100
29.312500000000004,0.029478205367922783,0.02652471896260977,Clip-Cov,7b,100
29.4125,0.0333981029689312,0.025746887549757957,Clip-Cov,7b,100
29.512500000000003,0.0,0.02562685266137123,Clip-Cov,7b,100
29.612500000000004,0.03711135312914848,0.024999658558517695,Clip-Cov,7b,100
29.7125,0.021959301084280014,0.022679348271340133,Clip-Cov,7b,100
29.812499999999996,0.0,0.024499965831637383,Clip-Cov,7b,100
29.912499999999998,0.026571955531835556,0.023402995988726617,Clip-Cov,7b,100
30.012499999999996,0.0,0.023649077685549854,Clip-Cov,7b,100
30.112499999999997,0.028494779020547867,0.023623075811192395,Clip-Cov,7b,100
30.2125,0.029414910823106766,0.025085324058309197,Clip-Cov,7b,100
30.312499999999996,0.0471210740506649,0.02354967433027923,Clip-Cov,7b,100
30.412499999999998,0.023700330406427383,0.02248695428483188,Clip-Cov,7b,100
30.5125,0.015685373917222023,0.02410013216547668,Clip-Cov,7b,100
30.612499999999997,0.03166842833161354,0.02477127538062632,Clip-Cov,7b,100
30.7125,0.031653858721256256,0.027435909183695914,Clip-Cov,7b,100
30.8125,0.0,0.02730247032828629,Clip-Cov,7b,100
30.912499999999998,0.0,0.02678269940428436,Clip-Cov,7b,100
31.0125,0.0,0.026143135344609617,Clip-Cov,7b,100
31.112499999999997,0.02876652404665947,0.025807655490934847,Clip-Cov,7b,100
31.2125,0.02729155495762825,0.02726966858841479,Clip-Cov,7b,100
31.3125,0.03801724687218666,0.02695957419462502,Clip-Cov,7b,100
31.412499999999998,0.032498251646757126,0.02697788949124515,Clip-Cov,7b,100
31.5125,0.0363483689725399,0.028557140631601214,Clip-Cov,7b,100
31.612499999999997,0.01528767216950655,0.029576122974976898,Clip-Cov,7b,100
31.7125,0.0,0.028945481544360517,Clip-Cov,7b,100
31.8125,0.02634195052087307,0.02714881282299757,Clip-Cov,7b,100
31.912499999999998,0.05376530811190605,0.02580429227091372,Clip-Cov,7b,100
32.0125,0.031979817897081375,0.025284611778333785,Clip-Cov,7b,100
32.1125,0.033238817006349564,0.026592813516035676,Clip-Cov,7b,100
32.2125,0.02669261209666729,0.025649944460019468,Clip-Cov,7b,100
32.3125,0.0,0.026306035909801722,Clip-Cov,7b,100
32.4125,0.020524868741631508,0.026775809135288,Clip-Cov,7b,100
32.5125,0.04145417362451553,0.025099412929266693,Clip-Cov,7b,100
32.6125,0.024637769907712936,0.024894003700464965,Clip-Cov,7b,100
32.7125,0.021353622898459435,0.025726465433835985,Clip-Cov,7b,100
32.8125,0.0,0.026545291244983674,Clip-Cov,7b,100
32.9125,0.034241825342178345,0.02839431082829833,Clip-Cov,7b,100
33.0125,0.032829347997903824,0.03157915247604251,Clip-Cov,7b,100
33.1125,0.02962016686797142,0.03373369827866554,Clip-Cov,7b,100
33.2125,0.0712156593799591,0.0353427030518651,Clip-Cov,7b,100
33.3125,0.032837603241205215,0.03551707772538066,Clip-Cov,7b,100
33.4125,0.05776415765285492,0.03591804349794984,Clip-Cov,7b,100
33.5125,0.046485643833875656,0.03493174258619547,Clip-Cov,7b,100
33.6125,0.022042181342840195,0.03508434303104877,Clip-Cov,7b,100
33.7125,0.06486338376998901,0.03567649496719241,Clip-Cov,7b,100
33.8125,0.05572482571005821,0.03520178599283099,Clip-Cov,7b,100
33.9125,0.03759287670254707,0.033860903661698104,Clip-Cov,7b,100
34.0125,0.013697524555027485,0.03327278878539801,Clip-Cov,7b,100
34.112500000000004,0.0,0.03112117709591985,Clip-Cov,7b,100
34.2125,0.05704101175069809,0.02823711073026061,Clip-Cov,7b,100
34.3125,0.030181247740983963,0.02683151762932539,Clip-Cov,7b,100
34.4125,0.028238238766789436,0.02525440162047744,Clip-Cov,7b,100
34.5125,0.03135371953248978,0.023650996517390013,Clip-Cov,7b,100
34.612500000000004,0.04152395948767662,0.02293288189917803,Clip-Cov,7b,100
34.7125,0.0,0.023670058380812407,Clip-Cov,7b,100
34.8125,0.023767419159412384,0.023998958831652997,Clip-Cov,7b,100
34.9125,0.02574002370238304,0.02322079016827047,Clip-Cov,7b,100
35.0125,0.07211430370807648,0.024050900442525745,Clip-Cov,7b,100
35.112500000000004,0.02984098717570305,0.025128846084699036,Clip-Cov,7b,100
35.212500000000006,0.036532189697027206,0.025346565255895258,Clip-Cov,7b,100
35.3125,0.019750330597162247,0.026551744891330598,Clip-Cov,7b,100
35.4125,0.02183033898472786,0.028107322016730905,Clip-Cov,7b,100
35.5125,0.023172568529844284,0.02833478498272598,Clip-Cov,7b,100
35.612500000000004,0.02606802247464657,0.02960269395262003,Clip-Cov,7b,100
35.712500000000006,0.05398402363061905,0.03007456793449819,Clip-Cov,7b,100
35.8125,0.042648475617170334,0.02991658422164619,Clip-Cov,7b,100
35.9125,0.016082245856523514,0.02905355972237885,Clip-Cov,7b,100
36.012499999999996,0.03275078535079956,0.030015653176233174,Clip-Cov,7b,100
36.1125,0.026426440104842186,0.030366481076925994,Clip-Cov,7b,100
36.2125,0.05084145814180374,0.031844061817973855,Clip-Cov,7b,100
36.3125,0.030072437599301338,0.03124374482780695,Clip-Cov,7b,100
36.412499999999994,0.04577525332570076,0.030332934837788345,Clip-Cov,7b,100
36.512499999999996,0.03155508264899254,0.02961136221885681,Clip-Cov,7b,100
36.6125,0.029240675270557404,0.030382004175335167,Clip-Cov,7b,100
36.7125,0.017160091549158096,0.03094702312722802,Clip-Cov,7b,100
36.8125,0.02571440488100052,0.031843908559530974,Clip-Cov,7b,100
36.9125,0.0169624462723732,0.029573607854545117,Clip-Cov,7b,100
37.012499999999996,0.03339376300573349,0.029131592959165575,Clip-Cov,7b,100
37.1125,0.04285392910242081,0.029890479780733586,Clip-Cov,7b,100
37.2125,0.016263006255030632,0.029872115403413772,Clip-Cov,7b,100
37.3125,0.02249913290143013,0.028240327667444946,Clip-Cov,7b,100
37.4125,0.03785447031259537,0.027799439765512943,Clip-Cov,7b,100
37.512499999999996,0.024632584303617477,0.027541153840720655,Clip-Cov,7b,100
37.6125,0.0,0.027198457773774862,Clip-Cov,7b,100
37.7125,0.029411356896162033,0.02606211941689253,Clip-Cov,7b,100
37.8125,0.02186279185116291,0.02412152236327529,Clip-Cov,7b,100
37.9125,0.0,0.022817937228828668,Clip-Cov,7b,100
38.012499999999996,0.04050493612885475,0.021942737977951765,Clip-Cov,7b,100
38.1125,0.021707646548748016,0.021929456535726786,Clip-Cov,7b,100
38.2125,0.029895208775997162,0.02226545976474881,Clip-Cov,7b,100
38.3125,0.0,0.023649199847131968,Clip-Cov,7b,100
38.4125,0.017589686438441277,0.02359524294734001,Clip-Cov,7b,100
38.5125,0.0,0.025296572232618927,Clip-Cov,7b,100
38.6125,0.02217085286974907,0.026295574884861707,Clip-Cov,7b,100
38.7125,0.02074947953224182,0.023954694159328938,Clip-Cov,7b,100
38.8125,0.027422204613685608,0.024303765743970872,Clip-Cov,7b,100
38.9125,0.03126462548971176,0.026668584886938334,Clip-Cov,7b,100
39.0125,0.03907822072505951,0.03038319544866681,Clip-Cov,7b,100
39.1125,0.0,0.03175896346569061,Clip-Cov,7b,100
39.2125,0.028088180348277092,0.034340249337255956,Clip-Cov,7b,100
39.3125,0.024945620447397232,0.0360823486559093,Clip-Cov,7b,100
39.4125,0.022549310699105263,0.03729650128632784,Clip-Cov,7b,100
39.5125,0.07038290798664093,0.04093784531578422,Clip-Cov,7b,100
39.6125,0.05415856093168259,0.04347336910665035,Clip-Cov,7b,100
39.7125,0.03709617257118225,0.04812256233766675,Clip-Cov,7b,100
39.8125,0.09326266497373581,0.05418735759332776,Clip-Cov,7b,100
39.9125,0.0,0.05938292026519775,Clip-Cov,7b,100
40.0125,0.043858982622623444,0.06079423988237977,Clip-Cov,7b,100
40.112500000000004,0.07277798652648926,0.06515163529664278,Clip-Cov,7b,100
40.2125,0.06699633598327637,0.06365771386772394,Clip-Cov,7b,100
40.3125,0.07722949981689453,0.06657679446041584,Clip-Cov,7b,100
40.4125,0.10342245548963547,0.07168306007981301,Clip-Cov,7b,100
40.5125,0.08209667354822159,0.07649055525660514,Clip-Cov,7b,100
40.612500000000004,0.07501531392335892,0.08657933421432971,Clip-Cov,7b,100
40.7125,0.0,0.0916354425996542,Clip-Cov,7b,100
40.8125,0.04400726407766342,0.09454046051949262,Clip-Cov,7b,100
40.9125,0.14328297972679138,0.10167339392006397,Clip-Cov,7b,100
41.0125,0.0808488130569458,0.11264069803059101,Clip-Cov,7b,100
41.112500000000004,0.15237508714199066,0.12407004341483116,Clip-Cov,7b,100
41.2125,0.1468953788280487,0.13343632124364377,Clip-Cov,7b,100
41.3125,0.0,0.14242679983377457,Clip-Cov,7b,100
41.4125,0.18273606896400452,0.16031236246228217,Clip-Cov,7b,100
41.5125,0.09298808872699738,0.17586333252489567,Clip-Cov,7b,100
41.612500000000004,0.2842201590538025,0.18580718129873275,Clip-Cov,7b,100
41.712500000000006,0.3533216118812561,0.20881460435688495,Clip-Cov,7b,100
41.8125,0.0,0.21542101688683032,Clip-Cov,7b,100
41.9125,0.23492522537708282,0.22018775161355733,Clip-Cov,7b,100
42.0125,0.2502118945121765,0.23398971199989319,Clip-Cov,7b,100
42.112500000000004,0.237741619348526,0.23867013812065124,Clip-Cov,7b,100
42.2125,0.16864044964313507,0.2457446902245283,Clip-Cov,7b,100
42.3125,0.22907301783561707,0.2335257612913847,Clip-Cov,7b,100
42.412499999999994,0.23785506188869476,0.22782707177102565,Clip-Cov,7b,100
42.512499999999996,0.047982361167669296,0.2384599047154188,Clip-Cov,7b,100
42.6125,0.21194209158420563,0.2312124875932932,Clip-Cov,7b,100
42.7125,0.28570428490638733,0.22856990821659565,Clip-Cov,7b,100
42.8125,0.24796448647975922,0.21935224778950213,Clip-Cov,7b,100
42.912499999999994,0.15975770354270935,0.20706610813736914,Clip-Cov,7b,100
43.012499999999996,0.297652006149292,0.1855195352435112,Clip-Cov,7b,100
43.1125,0.2456662952899933,0.17956684961915015,Clip-Cov,7b,100
43.2125,0.0,0.18827844820916653,Clip-Cov,7b,100
43.3125,0.35636329650878906,0.18813583113253116,Clip-Cov,7b,100
43.4125,0.1759866327047348,0.18328689835965634,Clip-Cov,7b,100
43.512499999999996,0.15854781866073608,0.1884347002953291,Clip-Cov,7b,100
43.6125,0.0,0.198117710724473,Clip-Cov,7b,100
43.7125,0.32126420736312866,0.20115535862743855,Clip-Cov,7b,100
43.8125,0.3639489412307739,0.19883128739893435,Clip-Cov,7b,100
43.9125,0.3248157203197479,0.2116787137836218,Clip-Cov,7b,100
44.012499999999996,0.1952485740184784,0.21130485512316227,Clip-Cov,7b,100
44.1125,0.2133222371339798,0.21750728063285352,Clip-Cov,7b,100
44.2125,0.2709408700466156,0.2187411241978407,Clip-Cov,7b,100
44.3125,0.2728270888328552,0.22576108880341053,Clip-Cov,7b,100
44.4125,0.2023574411869049,0.21521658428013324,Clip-Cov,7b,100
44.5125,0.2028530389070511,0.20022467635571956,Clip-Cov,7b,100
44.6125,0.3470766246318817,0.1888738327473402,Clip-Cov,7b,100
44.7125,0.15688413381576538,0.17997870355844497,Clip-Cov,7b,100
44.8125,0.0,0.16392676755785943,Clip-Cov,7b,100
44.9125,0.05216243863105774,0.15902314215898514,Clip-Cov,7b,100
45.0125,0.07841289043426514,0.15627823606133462,Clip-Cov,7b,100
45.1125,0.060327209532260895,0.15182271599769592,Clip-Cov,7b,100
45.2125,0.13712675869464874,0.14402637824416162,Clip-Cov,7b,100
45.3125,0.0,0.14215268447995186,Clip-Cov,7b,100
45.4125,0.1635076105594635,0.1386659663170576,Clip-Cov,7b,100
45.5125,0.2260896861553192,0.14487562127411366,Clip-Cov,7b,100
45.6125,0.21759848296642303,0.14058398112654685,Clip-Cov,7b,100
45.7125,0.24438533186912537,0.14072657391428947,Clip-Cov,7b,100
45.8125,0.26637622714042664,0.1504369430243969,Clip-Cov,7b,100
45.9125,0.0,0.18794971980154515,Clip-Cov,7b,100
46.0125,0.4446777105331421,0.2718508143723011,Clip-Cov,7b,100
46.1125,0.3607769012451172,0.28331577450037004,Clip-Cov,7b,100
46.2125,0.0,0.2877825038135052,Clip-Cov,7b,100
46.3125,0.48544061183929443,0.30179495483636853,Clip-Cov,7b,100
46.4125,0.282331645488739,0.3553483313322067,Clip-Cov,7b,100
46.5125,0.41380399465560913,0.36743995398283,Clip-Cov,7b,100
46.612500000000004,0.45948246121406555,0.4455347427725792,Clip-Cov,7b,100
46.7125,0.628401517868042,0.4589261382818222,Clip-Cov,7b,100
46.8125,0.44239410758018494,0.48198017954826355,Clip-Cov,7b,100
46.9125,0.0,0.49878257989883423,Clip-Cov,7b,100
47.0125,1.0849069356918335,0.4900983685255051,Clip-Cov,7b,100
47.112500000000004,0.40672075748443604,0.49532056152820586,Clip-Cov,7b,100
47.2125,1.5995186567306519,0.45465873181819916,Clip-Cov,7b,100
47.3125,0.0,0.4125558650493622,Clip-Cov,7b,100
47.4125,0.859795093536377,0.40643654614686964,Clip-Cov,7b,100
47.5125,0.0,0.3997334104776382,Clip-Cov,7b,100
47.612500000000004,0.5777479410171509,0.3812617540359497,Clip-Cov,7b,100
47.712500000000006,0.0,0.3541564512252808,Clip-Cov,7b,100
47.8125,0.4996359348297119,0.3660817509889603,Clip-Cov,7b,100
47.9125,0.0,0.2986123734712601,Clip-Cov,7b,100
48.0125,0.33003732562065125,0.3099656365811825,Clip-Cov,7b,100
48.112500000000004,0.7136383056640625,0.27968947783112524,Clip-Cov,7b,100
48.212500000000006,0.0,0.3161895789206028,Clip-Cov,7b,100
48.3125,0.36937767267227173,0.35548707857728007,Clip-Cov,7b,100
48.4125,0.8504056930541992,0.3631204454600811,Clip-Cov,7b,100
48.512499999999996,0.0,0.3515189854800701,Clip-Cov,7b,100
48.6125,0.6270822882652283,0.37191239699721335,Clip-Cov,7b,100
48.7125,0.0,0.3617602588236332,Clip-Cov,7b,100
48.8125,0.0,0.3552405695617199,Clip-Cov,7b,100
48.912499999999994,1.2883284091949463,0.4013610206544399,Clip-Cov,7b,100
49.012499999999996,0.0,0.3969717811048031,Clip-Cov,7b,100
49.1125,0.973281979560852,0.40104453310370447,Clip-Cov,7b,100
49.2125,0.0,0.39695551708340643,Clip-Cov,7b,100
49.3125,0.48351672291755676,0.38595795959234236,Clip-Cov,7b,100
49.4125,0.0,0.38651032477617264,Clip-Cov,7b,100
49.512499999999996,1.9751890897750854,0.34474905222654345,Clip-Cov,7b,100
49.6125,0.0,0.3074359557032585,Clip-Cov,7b,100
49.7125,0.0,0.3074359557032585,Clip-Cov,7b,100
49.8125,0.0,0.28682912766933444,Clip-Cov,7b,100
49.9125,0.9495984315872192,0.3262719798088074,Clip-Cov,7b,100
50.0125,0.0,0.3260305213928223,Clip-Cov,7b,100
50.112500000000004,0.0,0.3380953985452652,Clip-Cov,7b,100
50.212500000000006,0.0,0.2797925689816475,Clip-Cov,7b,100
50.31250000000001,0.0,0.27762406900525094,Clip-Cov,7b,100
50.4125,0.0,0.2578818364441395,Clip-Cov,7b,100
50.5125,1.2331377267837524,0.2642158402502537,Clip-Cov,7b,100
50.612500000000004,0.0,0.2357400466501713,Clip-Cov,7b,100
50.712500000000006,0.0,0.24366277635097502,Clip-Cov,7b,100
50.81250000000001,0.7601088881492615,0.22911664620041847,Clip-Cov,7b,100
50.91250000000001,0.0,0.23130880281329155,Clip-Cov,7b,100
51.0125,0.32917875051498413,0.2314673888683319,Clip-Cov,7b,100
51.112500000000004,0.0,0.2201162838935852,Clip-Cov,7b,100
51.212500000000006,0.1626589000225067,0.18468640729784966,Clip-Cov,7b,100
51.31250000000001,0.0,0.1784718942642212,Clip-Cov,7b,100
51.41250000000001,0.23486310243606567,0.16029388278722764,Clip-Cov,7b,100
51.5125,0.3477359414100647,0.1490244361758232,Clip-Cov,7b,100
51.6125,0.21051403880119324,0.17818757489323617,Clip-Cov,7b,100
51.71249999999999,0.2279333472251892,0.1717764227092266,Clip-Cov,7b,100
51.81249999999999,0.2702305018901825,0.1813950026035309,Clip-Cov,7b,100
51.912499999999994,0.1441994607448578,0.17780124686658383,Clip-Cov,7b,100
52.012499999999996,0.12241603434085846,0.18329381361603736,Clip-Cov,7b,100
52.1125,0.2309781163930893,0.19953485414385796,Clip-Cov,7b,100
52.21249999999999,0.3234896957874298,0.20339546576142312,Clip-Cov,7b,100
52.31249999999999,0.0,0.20931461229920387,Clip-Cov,7b,100
52.412499999999994,0.20464089512825012,0.21969567745923996,Clip-Cov,7b,100
52.512499999999996,0.19287109375,0.22546156510710716,Clip-Cov,7b,100
52.6125,0.2088727205991745,0.23641517609357834,Clip-Cov,7b,100
52.7125,0.47661978006362915,0.23598854288458823,Clip-Cov,7b,100
52.81249999999999,0.1825854629278183,0.2399592600762844,Clip-Cov,7b,100
52.912499999999994,0.532493531703949,0.2628504486382008,Clip-Cov,7b,100
53.012499999999996,0.38718658685684204,0.2809507603943348,Clip-Cov,7b,100
53.1125,0.2191106677055359,0.27596775472164153,Clip-Cov,7b,100
53.2125,0.19090689718723297,0.2770923233777285,Clip-Cov,7b,100
53.31249999999999,0.605760931968689,0.2646990854293108,Clip-Cov,7b,100
53.412499999999994,0.4083605706691742,0.23928014598786831,Clip-Cov,7b,100
53.512499999999996,1.1149392127990723,0.2652690751105547,Clip-Cov,7b,100
53.6125,0.0,0.23957974009215832,Clip-Cov,7b,100
53.7125,0.0,0.2262176275998354,Clip-Cov,7b,100
53.8125,0.19716137647628784,0.2545752622932196,Clip-Cov,7b,100
53.912499999999994,0.0,0.3032204759865999,Clip-Cov,7b,100
54.012499999999996,0.3353814482688904,0.2711068034917116,Clip-Cov,7b,100
54.1125,0.0,0.2641610301285982,Clip-Cov,7b,100
54.2125,0.0,0.24847704745829105,Clip-Cov,7b,100
54.3125,0.5919123291969299,0.26982631139457225,Clip-Cov,7b,100
54.412499999999994,0.9866529703140259,0.2638769052922726,Clip-Cov,7b,100
54.512499999999996,0.0,0.2785657861828804,Clip-Cov,7b,100
54.6125,0.0,0.29491906374692917,Clip-Cov,7b,100
54.7125,0.714606761932373,0.290048713684082,Clip-Cov,7b,100
54.8125,0.35382309556007385,0.27441644549369815,Clip-Cov,7b,100
54.912499999999994,0.0,0.3027496266365051,Clip-Cov,7b,100
55.012499999999996,0.0,0.288528188765049,Clip-Cov,7b,100
55.1125,0.5455324053764343,0.2552079752087593,Clip-Cov,7b,100
55.2125,0.26810044050216675,0.270099796205759,Clip-Cov,7b,100
55.3125,0.0,0.28481910809874533,Clip-Cov,7b,100
55.412499999999994,0.0,0.2588648460805416,Clip-Cov,7b,100
55.512499999999996,0.0,0.26227273657917977,Clip-Cov,7b,100
55.6125,0.8984447717666626,0.2978578196465969,Clip-Cov,7b,100
55.7125,0.8241827487945557,0.32546498224139214,Clip-Cov,7b,100
55.8125,0.462030291557312,0.3226813594996929,Clip-Cov,7b,100
55.9125,0.0,0.3151690973341465,Clip-Cov,7b,100
56.012499999999996,0.8272383809089661,0.34291024789214136,Clip-Cov,7b,100
56.1125,0.45269158482551575,0.36120854601264,Clip-Cov,7b,100
56.2125,0.4025530219078064,0.36272068932652474,Clip-Cov,7b,100
56.3125,0.358133465051651,0.3687166215479374,Clip-Cov,7b,100
56.4125,0.46143385767936707,0.34889384686946867,Clip-Cov,7b,100
56.512499999999996,0.16301149129867554,0.354242348074913,Clip-Cov,7b,100
56.6125,0.7461742162704468,0.39173275530338286,Clip-Cov,7b,100
56.7125,0.0,0.38915192797780035,Clip-Cov,7b,100
56.8125,0.0,0.352847153544426,Clip-Cov,7b,100
56.9125,0.25096434354782104,0.341039611697197,Clip-Cov,7b,100
57.0125,0.0,0.34237028926610946,Clip-Cov,7b,100
57.1125,0.7009361982345581,0.3373035195469856,Clip-Cov,7b,100
57.2125,0.5218929648399353,0.33221629321575163,Clip-Cov,7b,100
57.3125,0.0,0.32108032166957856,Clip-Cov,7b,100
57.4125,0.0,0.3418917441368103,Clip-Cov,7b,100
57.5125,0.5611379146575928,0.3320418965816498,Clip-Cov,7b,100
57.6125,0.39237529039382935,0.3273046335577965,Clip-Cov,7b,100
57.7125,0.5295101404190063,0.37169453471899033,Clip-Cov,7b,100
57.8125,0.0,0.3556023997068405,Clip-Cov,7b,100
57.9125,0.3620678186416626,0.3411328428983688,Clip-Cov,7b,100
58.0125,0.8096217513084412,0.35853892773389817,Clip-Cov,7b,100
58.1125,0.0,0.36727563947439196,Clip-Cov,7b,100
58.2125,0.7112524509429932,0.3388105660676956,Clip-Cov,7b,100
58.3125,0.6169544458389282,0.33247717320919035,Clip-Cov,7b,100
58.4125,0.33864790201187134,0.3234938687086105,Clip-Cov,7b,100
58.5125,0.6837201118469238,0.3138725659251213,Clip-Cov,7b,100
58.6125,0.21434709429740906,0.2899183517694473,Clip-Cov,7b,100
58.7125,0.0,0.28022510796785355,Clip-Cov,7b,100
58.8125,0.41159844398498535,0.2956400063633919,Clip-Cov,7b,100
58.9125,0.333714097738266,0.25467549264431,Clip-Cov,7b,100
59.0125,0.2809552252292633,0.23710758253932,Clip-Cov,7b,100
59.112500000000004,0.0,0.26506870076060296,Clip-Cov,7b,100
59.2125,0.6079620122909546,0.2581989769637585,Clip-Cov,7b,100
59.3125,0.3385698199272156,0.2525997163355351,Clip-Cov,7b,100
59.4125,0.0,0.2666033799946308,Clip-Cov,7b,100
59.5125,0.6422127485275269,0.29115721836686137,Clip-Cov,7b,100
59.612500000000004,0.37722694873809814,0.30899596616625785,Clip-Cov,7b,100
59.7125,0.463489294052124,0.30152852326631546,Clip-Cov,7b,100
59.8125,0.37186765670776367,0.3059501810371876,Clip-Cov,7b,100
59.9125,0.39391833543777466,0.2984691046178341,Clip-Cov,7b,100
60.0125,0.24923478066921234,0.27949648126959803,Clip-Cov,7b,100
60.112500000000004,0.7098696827888489,0.27899367943406106,Clip-Cov,7b,100
60.212500000000006,0.1899568736553192,0.3077161154150963,Clip-Cov,7b,100
60.3125,0.0,0.29664181143045426,Clip-Cov,7b,100
60.4125,0.22366687655448914,0.2598523908853531,Clip-Cov,7b,100
60.5125,0.0,0.26540539771318433,Clip-Cov,7b,100
60.612500000000004,0.40270525217056274,0.26300080120563507,Clip-Cov,7b,100
60.712500000000006,0.0,0.24600065618753433,Clip-Cov,7b,100
60.8125,0.5440617203712463,0.20867708772420884,Clip-Cov,7b,100
60.9125,0.0,0.22359699323773385,Clip-Cov,7b,100
61.0125,0.283502459526062,0.2484148247539997,Clip-Cov,7b,100
61.112500000000004,0.47217968106269836,0.2730537590384483,Clip-Cov,7b,100
61.212500000000006,0.3754623234272003,0.2843834929168224,Clip-Cov,7b,100
61.3125,0.0,0.3082529658079147,Clip-Cov,7b,100
61.4125,0.4387778639793396,0.29017721086740494,Clip-Cov,7b,100
61.5125,0.0,0.30349629938602446,Clip-Cov,7b,100
61.612500000000004,0.0,0.33459949880838397,Clip-Cov,7b,100
61.712500000000006,0.7571747899055481,0.3571166181564331,Clip-Cov,7b,100
61.8125,0.24400319159030914,0.3545252272486687,Clip-Cov,7b,100
61.9125,0.3036326766014099,0.34386818408966063,Clip-Cov,7b,100
62.0125,0.0,0.38923560962080955,Clip-Cov,7b,100
62.112500000000004,0.8578692078590393,0.3930794854462147,Clip-Cov,7b,100
62.212500000000006,0.49239641427993774,0.4193825648725033,Clip-Cov,7b,100
62.31250000000001,0.5303034782409668,0.42104972913861277,Clip-Cov,7b,100
62.4125,0.0,0.4180626566708088,Clip-Cov,7b,100
62.5125,0.21815553307533264,0.4162819342315197,Clip-Cov,7b,100
62.612500000000004,1.1780827045440674,0.3960570923984051,Clip-Cov,7b,100
62.712500000000006,0.40087398886680603,0.39298374637961386,Clip-Cov,7b,100
62.81250000000001,1.0332701206207275,0.3867742662131786,Clip-Cov,7b,100
62.9125,0.3477537930011749,0.3844569696485996,Clip-Cov,7b,100
63.0125,0.3547419011592865,0.36020673289895055,Clip-Cov,7b,100
63.112500000000004,0.0,0.38376450404524803,Clip-Cov,7b,100
63.212500000000006,0.3092579245567322,0.41392276823520663,Clip-Cov,7b,100
63.31250000000001,0.0,0.4091369956731796,Clip-Cov,7b,100
63.41250000000001,1.018919825553894,0.40437168508768084,Clip-Cov,7b,100
63.5125,0.0,0.3880275657773018,Clip-Cov,7b,100
63.612500000000004,0.6392298340797424,0.3995352703332901,Clip-Cov,7b,100
63.712500000000006,0.8233715295791626,0.3722787344455719,Clip-Cov,7b,100
63.81250000000001,0.6133127808570862,0.3719069549441338,Clip-Cov,7b,100
63.91250000000001,0.2900591790676117,0.3723195058107376,Clip-Cov,7b,100
64.0125,0.7747754454612732,0.3792204442620277,Clip-Cov,7b,100
64.1125,0.47702285647392273,0.34722590297460554,Clip-Cov,7b,100
64.21249999999999,0.43423396348953247,0.35768386989831924,Clip-Cov,7b,100
64.3125,0.0,0.34482489436864855,Clip-Cov,7b,100
64.4125,0.34850555658340454,0.3064553140103817,Clip-Cov,7b,100
64.51249999999999,0.0,0.2704301403462887,Clip-Cov,7b,100
64.6125,0.6179860234260559,0.24952085807919502,Clip-Cov,7b,100
64.71249999999999,0.4009536802768707,0.23036754086613656,Clip-Cov,7b,100
64.8125,0.4334990382194519,0.2062258441746235,Clip-Cov,7b,100
64.9125,0.20012083649635315,0.22185766890645028,Clip-Cov,7b,100
65.01249999999999,0.0,0.24134280860424043,Clip-Cov,7b,100
65.1125,0.0,0.22048082441091538,Clip-Cov,7b,100
65.21249999999999,0.36539730429649353,0.22548508942127227,Clip-Cov,7b,100
65.3125,0.4956444203853607,0.19273160994052888,Clip-Cov,7b,100
65.4125,0.0,0.2160460215806961,Clip-Cov,7b,100
65.51249999999999,0.5252841114997864,0.22165694773197175,Clip-Cov,7b,100
65.6125,0.0,0.24870483800768853,Clip-Cov,7b,100
65.71249999999999,0.0,0.300799830108881,Clip-Cov,7b,100
65.8125,0.0,0.33268763944506646,Clip-Cov,7b,100
65.9125,0.4835781753063202,0.3618356557190418,Clip-Cov,7b,100
66.0125,0.6510893106460571,0.36666273072361943,Clip-Cov,7b,100
66.1125,0.48090606927871704,0.38038605108857154,Clip-Cov,7b,100
66.21249999999999,0.3493007719516754,0.3449895578622818,Clip-Cov,7b,100
66.3125,0.0,0.34717475742101667,Clip-Cov,7b,100
66.4125,1.1100035905838013,0.34697314232587817,Clip-Cov,7b,100
66.5125,0.7466126680374146,0.3805235236883163,Clip-Cov,7b,100
66.6125,0.47003480792045593,0.44920967757701874,Clip-Cov,7b,100
66.71249999999999,0.0,0.4445153221487999,Clip-Cov,7b,100
66.8125,0.3374883234500885,0.43541470542550087,Clip-Cov,7b,100
66.9125,0.0,0.4108168439567089,Clip-Cov,7b,100
67.0125,0.5598942041397095,0.4009141148626804,Clip-Cov,7b,100
67.1125,0.25027716159820557,0.4099647891521454,Clip-Cov,7b,100
67.21249999999999,0.7579888701438904,0.41048680886626243,Clip-Cov,7b,100
67.3125,0.29643893241882324,0.4167629899084568,Clip-Cov,7b,100
67.4125,0.2518688142299652,0.4249652437865734,Clip-Cov,7b,100
67.5125,0.3121279776096344,0.4436270485818386,Clip-Cov,7b,100
67.6125,0.2743058204650879,0.4542509512603283,Clip-Cov,7b,100
67.71249999999999,0.5605032444000244,0.46343927904963494,Clip-Cov,7b,100
67.8125,0.6243616342544556,0.43044703498482706,Clip-Cov,7b,100
67.9125,0.0,0.42587542250752447,Clip-Cov,7b,100
68.0125,0.3511981964111328,0.4134137812256813,Clip-Cov,7b,100
68.1125,0.5019163489341736,0.40611471444368363,Clip-Cov,7b,100
68.21249999999999,0.0,0.3981146842241287,Clip-Cov,7b,100
68.3125,0.7080621719360352,0.3816737273335457,Clip-Cov,7b,100
68.4125,0.834131121635437,0.39327887862920763,Clip-Cov,7b,100
68.5125,0.45627060532569885,0.35164917320013045,Clip-Cov,7b,100
68.6125,0.0,0.3519584360718727,Clip-Cov,7b,100
68.7125,0.0,0.3446236503124237,Clip-Cov,7b,100
68.8125,0.0,0.3830614405870438,Clip-Cov,7b,100
68.9125,1.250855565071106,0.402638632953167,Clip-Cov,7b,100
69.0125,0.0,0.35770448595285415,Clip-Cov,7b,100
69.1125,0.0,0.31090175911784174,Clip-Cov,7b,100
69.2125,0.0,0.26898926332592965,Clip-Cov,7b,100
69.3125,0.0,0.27031814977526664,Clip-Cov,7b,100
69.4125,1.2996021509170532,0.3153353686630726,Clip-Cov,7b,100
69.5125,0.0,0.3850421817600727,Clip-Cov,7b,100
69.6125,0.0,0.3223588524758816,Clip-Cov,7b,100
69.7125,0.0,0.32827021792531014,Clip-Cov,7b,100
69.8125,0.0,0.35541064247488974,Clip-Cov,7b,100
69.9125,0.4099466800689697,0.37453924372792247,Clip-Cov,7b,100
70.0125,1.2573195695877075,0.372043991535902,Clip-Cov,7b,100
70.1125,0.0,0.30628183171153067,Clip-Cov,7b,100
70.2125,0.32175517082214355,0.3253933273255825,Clip-Cov,7b,100
70.3125,0.4065053462982178,0.3281801211833954,Clip-Cov,7b,100
70.4125,0.0,0.330916041135788,Clip-Cov,7b,100
70.5125,0.9364612102508545,0.330916041135788,Clip-Cov,7b,100
70.6125,0.48493868112564087,0.3006458577513695,Clip-Cov,7b,100
70.7125,0.0,0.20981750577688218,Clip-Cov,7b,100
70.8125,0.0,0.1896676954627037,Clip-Cov,7b,100
70.9125,0.37542983889579773,0.1953314557671547,Clip-Cov,7b,100
71.0125,0.0,0.18991346538066864,Clip-Cov,7b,100
71.1125,0.0,0.17664345502853393,Clip-Cov,7b,100
71.2125,0.0,0.14047049283981322,Clip-Cov,7b,100
71.3125,0.0,0.1294118943810463,Clip-Cov,7b,100
71.4125,0.32624000310897827,0.12490542888641358,Clip-Cov,7b,100
71.5125,0.8802251815795898,0.13680158138275147,Clip-Cov,7b,100
71.6125,0.0,0.12786053866147995,Clip-Cov,7b,100
71.7125,0.5184696316719055,0.14504348874092102,Clip-Cov,7b,100
71.8125,0.0,0.14504348874092102,Clip-Cov,7b,100
71.9125,0.40256109833717346,0.15933150351047515,Clip-Cov,7b,100
72.0125,0.0,0.17764126271009445,Clip-Cov,7b,100
72.1125,0.0,0.17184727996587754,Clip-Cov,7b,100
72.2125,0.30068880319595337,0.14558350354433058,Clip-Cov,7b,100
72.3125,0.0,0.13966717153787614,Clip-Cov,7b,100
72.41250000000001,0.0,0.11868418484926224,Clip-Cov,7b,100
72.5125,0.0,0.11868418484926224,Clip-Cov,7b,100
72.6125,0.3652172088623047,0.1101079511642456,Clip-Cov,7b,100
72.7125,0.0,0.1054953733086586,Clip-Cov,7b,100
72.8125,0.0,0.09324015885591506,Clip-Cov,7b,100
72.91250000000001,0.0,0.0756575620174408,Clip-Cov,7b,100
73.0125,0.0,0.09531793534755707,Clip-Cov,7b,100
73.1125,0.0,0.09649709701538085,Clip-Cov,7b,100
73.2125,0.38284680247306824,0.0838186839222908,Clip-Cov,7b,100
73.3125,0.0,0.06380723208189011,Clip-Cov,7b,100
73.41250000000001,0.0,0.06596513539552688,Clip-Cov,7b,100
73.5125,0.0,0.06746996551752091,Clip-Cov,7b,100
73.6125,0.41716378927230835,0.07828174501657487,Clip-Cov,7b,100
73.7125,0.0,0.08909352451562881,Clip-Cov,7b,100
73.8125,0.0,0.08909352451562881,Clip-Cov,7b,100
73.91250000000001,0.0,0.07377339601516723,Clip-Cov,7b,100
74.0125,0.4631074070930481,0.07377339601516723,Clip-Cov,7b,100
74.1125,0.0,0.0890264892578125,Clip-Cov,7b,100
74.2125,0.5405889749526978,0.08869575262069702,Clip-Cov,7b,100
74.3125,0.0,0.08690459370613098,Clip-Cov,7b,100
74.41250000000001,0.0,0.08690459370613098,Clip-Cov,7b,100
74.5125,0.0,0.1347138273715973,Clip-Cov,7b,100
74.6125,0.0,0.16054524183273317,Clip-Cov,7b,100
74.7125,0.0,0.14202094554901123,Clip-Cov,7b,100
74.8125,0.4069378972053528,0.16058703064918517,Clip-Cov,7b,100
74.91250000000001,0.0,0.15176233291625976,Clip-Cov,7b,100
75.0125,0.0,0.15176233291625976,Clip-Cov,7b,100
75.11250000000001,0.3581826686859131,0.1600910258293152,Clip-Cov,7b,100
75.2125,0.0,0.17526607990264892,Clip-Cov,7b,100
75.3125,0.0,0.1834954786300659,Clip-Cov,7b,100
75.41250000000001,0.0,0.2138407388329506,Clip-Cov,7b,100
75.5125,0.0,0.21736283361911773,Clip-Cov,7b,100
75.61250000000001,0.0,0.21223345063626767,Clip-Cov,7b,100
75.7125,0.416434645652771,0.19191066049039363,Clip-Cov,7b,100
75.8125,0.342318058013916,0.14792668305337428,Clip-Cov,7b,100
75.91250000000001,0.4504792094230652,0.17280557952821254,Clip-Cov,7b,100
76.0125,0.38737767934799194,0.17178877167403697,Clip-Cov,7b,100
76.11250000000001,0.11491043120622635,0.18211355976760388,Clip-Cov,7b,100
76.2125,0.0,0.1876631986349821,Clip-Cov,7b,100
76.3125,0.0,0.25144726000726225,Clip-Cov,7b,100
76.41250000000001,0.0,0.24306116722524165,Clip-Cov,7b,100
76.5125,0.0,0.25487596593797207,Clip-Cov,7b,100
76.6125,0.0,0.24546791307628155,Clip-Cov,7b,100
76.71249999999999,0.0,0.21074593506753445,Clip-Cov,7b,100
76.8125,0.5987055897712708,0.19721639961004256,Clip-Cov,7b,100
76.9125,0.41412127017974854,0.21070092499256135,Clip-Cov,7b,100
77.01249999999999,0.0,0.21070092499256135,Clip-Cov,7b,100
77.1125,0.3525190055370331,0.19352183520793914,Clip-Cov,7b,100
77.21249999999999,0.0,0.17760849565267564,Clip-Cov,7b,100
77.3125,0.0,0.16575843781232835,Clip-Cov,7b,100
77.4125,0.0,0.18465795010328293,Clip-Cov,7b,100
77.51249999999999,0.0,0.13892648607492447,Clip-Cov,7b,100
77.6125,0.0,0.10065352618694305,Clip-Cov,7b,100
77.71249999999999,0.0,0.09764552384614944,Clip-Cov,7b,100
77.8125,0.2587558925151825,0.07437692135572434,Clip-Cov,7b,100
77.9125,0.0,0.06843617528676987,Clip-Cov,7b,100
78.01249999999999,0.0,0.06843617528676987,Clip-Cov,7b,100
78.1125,0.0,0.061623475551605224,Clip-Cov,7b,100
78.21249999999999,0.0,0.054951649904251096,Clip-Cov,7b,100
78.3125,0.3127087950706482,0.06951922774314881,Clip-Cov,7b,100
78.4125,0.0,0.06951922774314881,Clip-Cov,7b,100
78.5125,0.0,0.05916916847229004,Clip-Cov,7b,100
78.6125,0.0,0.04312254905700683,Clip-Cov,7b,100
78.71249999999999,0.0,0.07036880731582641,Clip-Cov,7b,100
78.8125,0.0,0.10201911211013794,Clip-Cov,7b,100
78.9125,0.0,0.11977897644042969,Clip-Cov,7b,100
79.0125,0.0,0.10727062463760376,Clip-Cov,7b,100
79.1125,0.0,0.10727062463760376,Clip-Cov,7b,100
79.21249999999999,0.0,0.15943567752838134,Clip-Cov,7b,100
79.3125,0.6778891086578369,0.16355514362454415,Clip-Cov,7b,100
79.4125,0.9089248180389404,0.16857775032520295,Clip-Cov,7b,100
79.5125,0.0,0.17142497792840003,Clip-Cov,7b,100
79.6125,0.0,0.19123626947402955,Clip-Cov,7b,100
79.71249999999999,0.0,0.22042075157165528,Clip-Cov,7b,100
79.8125,0.206065833568573,0.22872468024492265,Clip-Cov,7b,100
79.9125,0.0,0.23543143957853319,Clip-Cov,7b,100
80.0125,0.25942569971084595,0.2064034879207611,Clip-Cov,7b,100
80.1125,0.24838969111442566,0.20083241701126098,Clip-Cov,7b,100
80.21249999999999,0.4126049876213074,0.20713525593280793,Clip-Cov,7b,100
80.3125,0.3921468257904053,0.21754680693149567,Clip-Cov,7b,100
80.4125,0.0,0.23577091455459595,Clip-Cov,7b,100
80.5125,0.0,0.2105851237475872,Clip-Cov,7b,100
80.6125,0.0,0.21508763656020163,Clip-Cov,7b,100
80.71249999999999,0.31018388271331787,0.2093140575289726,Clip-Cov,7b,100
80.8125,0.0,0.19265184193849563,Clip-Cov,7b,100
80.9125,0.5208524465560913,0.16875283807516098,Clip-Cov,7b,100
81.0125,0.3440585136413574,0.15258995503187178,Clip-Cov,7b,100
81.1125,0.0,0.15059137970209122,Clip-Cov,7b,100
81.2125,0.22512564063072205,0.13333583146333694,Clip-Cov,7b,100
81.3125,0.0,0.13600411832332612,Clip-Cov,7b,100
81.4125,0.0,0.139022274017334,Clip-Cov,7b,100
81.5125,0.31842300295829773,0.1467739874124527,Clip-Cov,7b,100
81.6125,0.0,0.12667734026908875,Clip-Cov,7b,100
81.7125,0.0,0.11147157639265061,Clip-Cov,7b,100
81.8125,0.0,0.11702861607074738,Clip-Cov,7b,100
81.9125,0.5592226982116699,0.1080235904455185,Clip-Cov,7b,100
82.0125,0.0,0.1080235904455185,Clip-Cov,7b,100
82.1125,0.38065069913864136,0.1080235904455185,Clip-Cov,7b,100
82.2125,0.2700343132019043,0.09528667032718659,Clip-Cov,7b,100
82.3125,0.2846604883670807,0.09088871598243714,Clip-Cov,7b,100
82.4125,0.0,0.10709032356739044,Clip-Cov,7b,100
82.5125,0.0,0.10212732464075089,Clip-Cov,7b,100
82.6125,0.0,0.06656785428524017,Clip-Cov,7b,100
82.7125,0.0,0.05834029078483582,Clip-Cov,7b,100
82.8125,0.0,0.04273311793804169,Clip-Cov,7b,100
82.9125,0.0,0.04594194203615189,Clip-Cov,7b,100
83.0125,0.0,0.0894560804963112,Clip-Cov,7b,100
83.1125,0.0,0.10475579977035522,Clip-Cov,7b,100
83.2125,0.0,0.10475579977035522,Clip-Cov,7b,100
83.3125,0.0,0.13502987563610078,Clip-Cov,7b,100
83.4125,0.0,0.16391258120536803,Clip-Cov,7b,100
83.5125,0.0,0.1890448009967804,Clip-Cov,7b,100
83.6125,0.0,0.2027549058198929,Clip-Cov,7b,100
83.7125,0.0,0.21252950310707092,Clip-Cov,7b,100
83.8125,0.0,0.21884496450424196,Clip-Cov,7b,100
83.9125,0.0,0.23912749767303468,Clip-Cov,7b,100
84.0125,0.0,0.26244535684585574,Clip-Cov,7b,100
84.1125,0.512503981590271,0.25853587448596954,Clip-Cov,7b,100
84.2125,0.6879680752754211,0.24474148005247115,Clip-Cov,7b,100
84.3125,0.315773069858551,0.23903056025505065,Clip-Cov,7b,100
84.4125,0.0,0.25659442573785785,Clip-Cov,7b,100
84.5125,1.0141266584396362,0.2510476422309875,Clip-Cov,7b,100
84.6125,0.15176963806152344,0.2214698737859726,Clip-Cov,7b,100
84.7125,0.0,0.22148113071918488,Clip-Cov,7b,100
84.8125,0.5283045768737793,0.21842208832502366,Clip-Cov,7b,100
84.91250000000001,0.48264622688293457,0.20894159972667695,Clip-Cov,7b,100
85.0125,0.0,0.20073396638035773,Clip-Cov,7b,100
85.1125,0.0,0.21959837183356284,Clip-Cov,7b,100
85.2125,0.0,0.1989571310579777,Clip-Cov,7b,100
85.3125,0.49142634868621826,0.21541800439357758,Clip-Cov,7b,100
85.41250000000001,0.0,0.23055738776922227,Clip-Cov,7b,100
85.5125,0.22370746731758118,0.2336471423506737,Clip-Cov,7b,100
85.6125,0.0,0.21250831305980683,Clip-Cov,7b,100
85.7125,0.2991134822368622,0.21314250990748407,Clip-Cov,7b,100
85.8125,0.7090461254119873,0.22052201196551324,Clip-Cov,7b,100
85.91250000000001,0.0,0.23522462025284768,Clip-Cov,7b,100
86.0125,0.0,0.21631471410393716,Clip-Cov,7b,100
86.1125,0.513473391532898,0.21692157223820685,Clip-Cov,7b,100
86.2125,0.0,0.2271376743912697,Clip-Cov,7b,100
86.3125,0.2845354378223419,0.2365813758969307,Clip-Cov,7b,100
86.41250000000001,0.3144223392009735,0.22643554776906968,Clip-Cov,7b,100
86.5125,0.7162681818008423,0.2019808141887188,Clip-Cov,7b,100
86.6125,0.0,0.18754788383841514,Clip-Cov,7b,100
86.7125,0.0,0.1851520849764347,Clip-Cov,7b,100
86.8125,0.0,0.1597021712362766,Clip-Cov,7b,100
86.91250000000001,0.0,0.16154774889349938,Clip-Cov,7b,100
87.0125,0.40412598848342896,0.15777066141366958,Clip-Cov,7b,100
87.1125,0.0,0.16294615238904953,Clip-Cov,7b,100
87.2125,0.0,0.15160888701677322,Clip-Cov,7b,100
87.3125,0.35263386368751526,0.14942580670118333,Clip-Cov,7b,100
87.41250000000001,0.0,0.14976811289787292,Clip-Cov,7b,100
87.5125,0.28066545724868774,0.137419573366642,Clip-Cov,7b,100
87.61250000000001,0.2951897382736206,0.12958399206399918,Clip-Cov,7b,100
87.7125,0.6032916307449341,0.15166781783103944,Clip-Cov,7b,100
87.8125,0.2647489905357361,0.20200012654066085,Clip-Cov,7b,100
87.91250000000001,0.0,0.20484739691019058,Clip-Cov,7b,100
88.0125,0.4215099811553955,0.19365317970514298,Clip-Cov,7b,100
88.11250000000001,0.0,0.2078462705016136,Clip-Cov,7b,100
88.2125,0.0,0.20420070081949235,Clip-Cov,7b,100
88.3125,1.268017292022705,0.20695300817489623,Clip-Cov,7b,100
88.41250000000001,0.4423079490661621,0.18282134294509889,Clip-Cov,7b,100
88.5125,0.0,0.19292704164981841,Clip-Cov,7b,100
88.61250000000001,0.0,0.19450053632259368,Clip-Cov,7b,100
88.7125,0.0,0.19960974037647247,Clip-Cov,7b,100
88.8125,0.0,0.2212416261434555,Clip-Cov,7b,100
88.91250000000001,0.0,0.21945213839411737,Clip-Cov,7b,100
89.0125,0.0,0.15882491946220398,Clip-Cov,7b,100
89.1125,0.38481515645980835,0.14865269109606744,Clip-Cov,7b,100
89.21249999999999,0.0,0.18014787778258323,Clip-Cov,7b,100
89.3125,0.45032548904418945,0.18411437258124352,Clip-Cov,7b,100
89.4125,0.0,0.20241489201784135,Clip-Cov,7b,100
89.51249999999999,0.2321479171514511,0.21089039579033853,Clip-Cov,7b,100
89.6125,0.0,0.22002767011523247,Clip-Cov,7b,100
89.71249999999999,0.2842423915863037,0.22023694038391115,Clip-Cov,7b,100
89.8125,0.0,0.21162278860807418,Clip-Cov,7b,100
89.9125,0.45758524537086487,0.21535102963447572,Clip-Cov,7b,100
90.01249999999999,0.0,0.19289926379919053,Clip-Cov,7b,100
90.1125,0.2743644118309021,0.20746759802103043,Clip-Cov,7b,100
90.21249999999999,0.0,0.20326157480478288,Clip-Cov,7b,100
90.3125,0.0,0.224863251298666,Clip-Cov,7b,100
90.4125,0.6656700372695923,0.20086380645632743,Clip-Cov,7b,100
90.51249999999999,0.0,0.18265412986278534,Clip-Cov,7b,100
90.6125,0.5722635984420776,0.1582507745921612,Clip-Cov,7b,100
90.71249999999999,0.0,0.15758223488926887,Clip-Cov,7b,100
90.8125,0.25065699219703674,0.1660670317709446,Clip-Cov,7b,100
90.9125,0.38997310400009155,0.16926684692502023,Clip-Cov,7b,100
91.0125,0.0,0.18640654265880585,Clip-Cov,7b,100
91.1125,0.0,0.1732714381814003,Clip-Cov,7b,100
91.21249999999999,0.0,0.1805531406402588,Clip-Cov,7b,100
91.3125,0.3407130539417267,0.1697678092122078,Clip-Cov,7b,100
91.4125,0.3925437927246094,0.17204707533121108,Clip-Cov,7b,100
91.5125,0.21083523333072662,0.16631717950105668,Clip-Cov,7b,100
91.6125,0.3103235960006714,0.19604730039834975,Clip-Cov,7b,100
91.71249999999999,0.36425960063934326,0.22745076149702073,Clip-Cov,7b,100
91.8125,0.0,0.22368229001760484,Clip-Cov,7b,100
91.9125,0.0,0.2152409413456917,Clip-Cov,7b,100
92.0125,0.0,0.19488329619169234,Clip-Cov,7b,100
92.1125,0.5543693900108337,0.20105820775032043,Clip-Cov,7b,100
92.21249999999999,0.2491251826286316,0.20852781355381012,Clip-Cov,7b,100
92.3125,0.0,0.1910671854019165,Clip-Cov,7b,100
92.4125,0.0,0.17650047421455384,Clip-Cov,7b,100
92.5125,0.0,0.17569752037525177,Clip-Cov,7b,100
92.6125,0.3292385935783386,0.17866676077246665,Clip-Cov,7b,100
92.71249999999999,0.40623828768730164,0.17516450360417365,Clip-Cov,7b,100
92.8125,0.0,0.15726906135678292,Clip-Cov,7b,100
92.9125,0.0,0.14203787103295326,Clip-Cov,7b,100
93.0125,0.0,0.15173961237072944,Clip-Cov,7b,100
93.1125,0.3806316554546356,0.1771256484091282,Clip-Cov,7b,100
93.21249999999999,0.0,0.20190847381949426,Clip-Cov,7b,100
93.3125,0.0,0.23188413485884665,Clip-Cov,7b,100
93.4125,0.0,0.21146138183772564,Clip-Cov,7b,100
93.5125,0.25556930899620056,0.2050484149903059,Clip-Cov,7b,100
93.6125,0.4219173192977905,0.2050484149903059,Clip-Cov,7b,100
93.7125,0.26272207498550415,0.22921794824302197,Clip-Cov,7b,100
93.8125,0.2695503234863281,0.22395899154245855,Clip-Cov,7b,100
93.9125,0.2843039631843567,0.22798716194927693,Clip-Cov,7b,100
94.0125,0.0,0.241283430531621,Clip-Cov,7b,100
94.1125,0.0,0.22846422754228116,Clip-Cov,7b,100
94.2125,0.0,0.2084935825318098,Clip-Cov,7b,100
94.3125,0.29762667417526245,0.20618369691073896,Clip-Cov,7b,100
94.4125,0.3863314092159271,0.1904351093620062,Clip-Cov,7b,100
94.5125,0.0,0.18751971744000911,Clip-Cov,7b,100
94.6125,0.0,0.16933498255908488,Clip-Cov,7b,100
94.7125,0.0,0.16710507228970528,Clip-Cov,7b,100
94.8125,0.2740059196949005,0.1872050555050373,Clip-Cov,7b,100
94.9125,0.3882807195186615,0.18671061590313912,Clip-Cov,7b,100
95.0125,0.0,0.1656947274506092,Clip-Cov,7b,100
95.1125,0.7714419364929199,0.15037947610020638,Clip-Cov,7b,100
95.2125,0.0,0.1380667795240879,Clip-Cov,7b,100
95.3125,0.0,0.14045295909047126,Clip-Cov,7b,100
95.4125,0.4306797981262207,0.16585291028022767,Clip-Cov,7b,100
95.5125,0.0,0.14904992938041686,Clip-Cov,7b,100
95.6125,0.0,0.1411748057603836,Clip-Cov,7b,100
95.7125,0.0,0.1449875771999359,Clip-Cov,7b,100
95.8125,0.0,0.11674114942550659,Clip-Cov,7b,100
95.9125,0.0,0.11674114942550659,Clip-Cov,7b,100
96.0125,0.0,0.13561470031738282,Clip-Cov,7b,100
96.1125,0.0,0.13585712075233458,Clip-Cov,7b,100
96.2125,0.6760912537574768,0.17263686895370484,Clip-Cov,7b,100
96.3125,0.0,0.21429964184761047,Clip-Cov,7b,100
96.4125,0.0,0.25829344749450683,Clip-Cov,7b,100
96.5125,0.0,0.25508711218833924,Clip-Cov,7b,100
96.6125,0.7749369144439697,0.26163064539432523,Clip-Cov,7b,100
96.7125,0.3857033848762512,0.261903247833252,Clip-Cov,7b,100
96.8125,0.0,0.28203891694545746,Clip-Cov,7b,100
96.9125,0.35831326246261597,0.2817268192768097,Clip-Cov,7b,100
97.0125,0.0,0.2815294587612152,Clip-Cov,7b,100
97.1125,0.3116772770881653,0.2797511810064316,Clip-Cov,7b,100
97.2125,0.16394302248954773,0.33507989764213564,Clip-Cov,7b,100
97.3125,0.5942301154136658,0.32108782052993773,Clip-Cov,7b,100
97.41250000000001,0.4125533401966095,0.3165005201101303,Clip-Cov,7b,100
97.5125,0.29819291830062866,0.29935290351510047,Clip-Cov,7b,100
97.6125,0.0,0.2698953256011009,Clip-Cov,7b,100
97.7125,0.21914705634117126,0.2558959282934666,Clip-Cov,7b,100
97.8125,0.6344897150993347,0.24923097044229509,Clip-Cov,7b,100
97.91250000000001,0.4437304139137268,0.25335692569613455,Clip-Cov,7b,100
98.0125,0.0,0.23672318026423456,Clip-Cov,7b,100
98.1125,0.238198384642601,0.21965127661824227,Clip-Cov,7b,100
98.2125,0.0,0.21991476133465768,Clip-Cov,7b,100
98.3125,0.22071650624275208,0.23308550626039504,Clip-Cov,7b,100
98.41250000000001,0.27028340101242065,0.21873392552137375,Clip-Cov,7b,100
98.5125,0.36542564630508423,0.18334576696157456,Clip-Cov,7b,100
98.6125,0.0,0.16902370363473893,Clip-Cov,7b,100
98.7125,0.2831394374370575,0.17059818744659425,Clip-Cov,7b,100
98.8125,0.0,0.18123624444007874,Clip-Cov,7b,100
98.91250000000001,0.25193414092063904,0.17335081994533538,Clip-Cov,7b,100
99.0125,0.0,0.18577430739998818,Clip-Cov,7b,100
99.1125,0.5757731199264526,0.17252662405371666,Clip-Cov,7b,100
99.2125,0.0,0.16279765710234642,Clip-Cov,7b,100
99.3125,0.19978637993335724,0.20855337604880334,Clip-Cov,7b,100
99.41250000000001,0.0,0.19480766523249296,Clip-Cov,7b,100
99.5125,0.0,0.20032476103968092,Clip-Cov,7b,100
99.6125,0.2653602957725525,0.19614312416169702,Clip-Cov,7b,100
99.7125,0.0,0.21003078206165418,Clip-Cov,7b,100
99.8125,0.4495709538459778,0.200545457276431,Clip-Cov,7b,100
99.91250000000001,0.0,0.21902586725251427,Clip-Cov,7b,100
0.0125,0.36082378029823303,0.42796732783317565,KL-Cov,7b,100
0.11249999999999999,0.40375494956970215,0.4368779320141365,KL-Cov,7b,100
0.21250000000000002,0.413585901260376,0.4362903508273038,KL-Cov,7b,100
0.3125,0.43182146549224854,0.42109505993288915,KL-Cov,7b,100
0.41250000000000003,0.2830897569656372,0.4061755523449037,KL-Cov,7b,100
0.5125000000000001,0.37844058871269226,0.40262228515413073,KL-Cov,7b,100
0.6125,0.7319590449333191,0.39760421338130014,KL-Cov,7b,100
0.7125,0.38840749859809875,0.3967332553863525,KL-Cov,7b,100
0.8125,0.41156652569770813,0.40643772661685945,KL-Cov,7b,100
0.9125,0.0,0.4044153679907322,KL-Cov,7b,100
1.0125,0.28851842880249023,0.4029124966263771,KL-Cov,7b,100
1.1125,0.0,0.403769805431366,KL-Cov,7b,100
1.2125000000000001,0.4266042709350586,0.39405844449996946,KL-Cov,7b,100
1.3125,0.36791351437568665,0.3711977395415306,KL-Cov,7b,100
1.4125,0.5208388566970825,0.369948351085186,KL-Cov,7b,100
1.5125,0.20365622639656067,0.3633475601673126,KL-Cov,7b,100
1.6125,0.37445715069770813,0.3636539703607559,KL-Cov,7b,100
1.7125000000000001,0.3607928156852722,0.3517267128825188,KL-Cov,7b,100
1.8124999999999998,0.0,0.35327286779880523,KL-Cov,7b,100
1.9124999999999999,0.49796509742736816,0.3653524535894394,KL-Cov,7b,100
2.0125,0.459564745426178,0.36711158365011215,KL-Cov,7b,100
2.1125000000000003,0.0,0.3396303081512451,KL-Cov,7b,100
2.2125,0.0,0.3462259340286255,KL-Cov,7b,100
2.3125,0.0,0.3454701000452042,KL-Cov,7b,100
2.4125,0.41284897923469543,0.342538660466671,KL-Cov,7b,100
2.5125,0.32754477858543396,0.370910584628582,KL-Cov,7b,100
2.6125,0.3952712416648865,0.3691286560893059,KL-Cov,7b,100
2.7125,0.27050885558128357,0.3487914723157883,KL-Cov,7b,100
2.8125,0.36675870418548584,0.36841846257448196,KL-Cov,7b,100
2.9125,0.5203791856765747,0.37637076824903487,KL-Cov,7b,100
3.0124999999999997,0.3461761176586151,0.38492866784334184,KL-Cov,7b,100
3.1125,0.4076080024242401,0.37896341264247896,KL-Cov,7b,100
3.2125,0.3323245346546173,0.3726916572451591,KL-Cov,7b,100
3.3125,0.3352214992046356,0.3722794491052628,KL-Cov,7b,100
3.4125,0.4416166841983795,0.3799698570370674,KL-Cov,7b,100
3.5125,0.2896498739719391,0.3783974224328995,KL-Cov,7b,100
3.6125,0.49901995062828064,0.37030750706791876,KL-Cov,7b,100
3.7125,0.45634469389915466,0.36277897700667383,KL-Cov,7b,100
3.8125,0.2968291640281677,0.3591061373054981,KL-Cov,7b,100
3.9125,0.3277151882648468,0.34978342220187186,KL-Cov,7b,100
4.0125,0.34997493028640747,0.3360927402973175,KL-Cov,7b,100
4.1125,0.5651583075523376,0.3154452374577522,KL-Cov,7b,100
4.2125,0.410805344581604,0.33285220131278037,KL-Cov,7b,100
4.3125,0.3733142614364624,0.3245243053138256,KL-Cov,7b,100
4.4125,0.41079217195510864,0.30431643351912496,KL-Cov,7b,100
4.5125,0.2262343317270279,0.30581729501485827,KL-Cov,7b,100
4.6125,0.2806302011013031,0.30422109946608544,KL-Cov,7b,100
4.7125,0.3632069230079651,0.3089009763300419,KL-Cov,7b,100
4.8125,0.46520501375198364,0.30729483395814894,KL-Cov,7b,100
4.9125000000000005,0.23039573431015015,0.30894341319799423,KL-Cov,7b,100
5.0125,0.4580550789833069,0.3084221974015236,KL-Cov,7b,100
5.1125,0.22429440915584564,0.30074974030256274,KL-Cov,7b,100
5.2124999999999995,0.294438898563385,0.31538008883595464,KL-Cov,7b,100
5.3125,0.39168065786361694,0.33704652413725855,KL-Cov,7b,100
5.4125,0.3724636435508728,0.3468028636276722,KL-Cov,7b,100
5.5125,0.472116082906723,0.35250564604997636,KL-Cov,7b,100
5.6125,0.36868101358413696,0.37462959825992587,KL-Cov,7b,100
5.7125,0.0,0.37888852655887606,KL-Cov,7b,100
5.8125,0.5165343880653381,0.3828216388821602,KL-Cov,7b,100
5.9125,0.3562420904636383,0.37807766735553744,KL-Cov,7b,100
6.0125,0.744247317314148,0.37954502999782563,KL-Cov,7b,100
6.1125,0.4186902642250061,0.38394332736730574,KL-Cov,7b,100
6.2125,0.36106178164482117,0.3957344526052475,KL-Cov,7b,100
6.3125,0.3188057541847229,0.40438024431467057,KL-Cov,7b,100
6.4125000000000005,0.27650463581085205,0.3918192303180695,KL-Cov,7b,100
6.5125,0.0,0.38075461238622665,KL-Cov,7b,100
6.612500000000001,0.4716610908508301,0.38303354263305667,KL-Cov,7b,100
6.7125,0.5293669104576111,0.36650214582681656,KL-Cov,7b,100
6.812500000000001,0.6038294434547424,0.35869998544454573,KL-Cov,7b,100
6.9125000000000005,0.0,0.37224267303943637,KL-Cov,7b,100
7.012500000000001,0.0,0.3593326833844185,KL-Cov,7b,100
7.112499999999999,0.47976428270339966,0.3622026535868645,KL-Cov,7b,100
7.2124999999999995,0.34083789587020874,0.36203974932432176,KL-Cov,7b,100
7.3125,0.3791505992412567,0.35006711065769197,KL-Cov,7b,100
7.4125,0.4555566906929016,0.34991529256105425,KL-Cov,7b,100
7.512499999999999,0.4842999279499054,0.33124629348516466,KL-Cov,7b,100
7.6125,0.3284889757633209,0.3475369450449943,KL-Cov,7b,100
7.7125,0.33129239082336426,0.3778877851366997,KL-Cov,7b,100
7.8125,0.38409867882728577,0.3739882817864418,KL-Cov,7b,100
7.9125,0.3494798243045807,0.3717958855628967,KL-Cov,7b,100
8.0125,0.49464863538742065,0.38186917424201966,KL-Cov,7b,100
8.1125,0.0,0.38499142169952394,KL-Cov,7b,100
8.2125,0.4654957354068756,0.378083373606205,KL-Cov,7b,100
8.3125,0.4548855423927307,0.38187330335378644,KL-Cov,7b,100
8.412500000000001,0.36941325664520264,0.38787287995219233,KL-Cov,7b,100
8.512500000000001,0.3058379292488098,0.3820028193295002,KL-Cov,7b,100
8.612499999999999,0.7545572519302368,0.3699726514518261,KL-Cov,7b,100
8.712499999999999,0.495197594165802,0.35940206989645956,KL-Cov,7b,100
8.8125,0.0,0.37526727333664894,KL-Cov,7b,100
8.9125,0.3983705937862396,0.3592468997836113,KL-Cov,7b,100
9.0125,0.22834326326847076,0.3559021359682083,KL-Cov,7b,100
9.112499999999999,0.0,0.3604904597997665,KL-Cov,7b,100
9.2125,0.0,0.36524232864379885,KL-Cov,7b,100
9.3125,0.36954689025878906,0.3286014750599861,KL-Cov,7b,100
9.4125,0.490156352519989,0.3351851919293404,KL-Cov,7b,100
9.5125,0.2812039852142334,0.34637109071016314,KL-Cov,7b,100
9.6125,0.5542363524436951,0.34186734825372694,KL-Cov,7b,100
9.7125,0.345653772354126,0.3477280385792255,KL-Cov,7b,100
9.8125,0.0,0.3618504847586155,KL-Cov,7b,100
9.9125,0.4864036440849304,0.36156559601426125,KL-Cov,7b,100
10.012500000000001,0.5663098096847534,0.35556010439991953,KL-Cov,7b,100
10.1125,0.0,0.34866983756423,KL-Cov,7b,100
10.212499999999999,0.47460564970970154,0.3562976036965847,KL-Cov,7b,100
10.3125,0.43823257088661194,0.35363023266196253,KL-Cov,7b,100
10.4125,0.36552971601486206,0.3516446940600872,KL-Cov,7b,100
10.5125,0.5866954922676086,0.36387504503130913,KL-Cov,7b,100
10.612499999999999,0.0,0.3559597425162792,KL-Cov,7b,100
10.7125,0.2218637466430664,0.34204855844378473,KL-Cov,7b,100
10.8125,0.4276098608970642,0.3492745418846607,KL-Cov,7b,100
10.9125,0.36793768405914307,0.33956117525696755,KL-Cov,7b,100
11.0125,0.35769298672676086,0.3390213747322559,KL-Cov,7b,100
11.1125,0.30932530760765076,0.35773262128233907,KL-Cov,7b,100
11.2125,0.0,0.3457539005577564,KL-Cov,7b,100
11.3125,0.5965139865875244,0.3638701458275318,KL-Cov,7b,100
11.4125,0.0,0.3608477181196213,KL-Cov,7b,100
11.512500000000001,0.3503153622150421,0.3396427854895592,KL-Cov,7b,100
11.6125,0.41094592213630676,0.32409679919481277,KL-Cov,7b,100
11.7125,0.5499733686447144,0.3232302138209343,KL-Cov,7b,100
11.8125,0.4227639138698578,0.3285437995195389,KL-Cov,7b,100
11.9125,0.4641367793083191,0.3459897497296333,KL-Cov,7b,100
12.0125,0.0,0.3381539869308472,KL-Cov,7b,100
12.112499999999999,0.0,0.3406096793711185,KL-Cov,7b,100
12.2125,0.3133721947669983,0.33435036942362784,KL-Cov,7b,100
12.3125,0.475332647562027,0.3279261700809002,KL-Cov,7b,100
12.4125,0.36632606387138367,0.32253053441643714,KL-Cov,7b,100
12.5125,0.43362873792648315,0.3268133722245693,KL-Cov,7b,100
12.612499999999999,0.39826199412345886,0.3136924295127392,KL-Cov,7b,100
12.712499999999999,0.16400465369224548,0.33783392146229746,KL-Cov,7b,100
12.812499999999998,0.30259090662002563,0.3598655427992344,KL-Cov,7b,100
12.9125,0.5033852458000183,0.36670453026890754,KL-Cov,7b,100
13.0125,0.2604312598705292,0.3647356103360653,KL-Cov,7b,100
13.112499999999999,0.49534904956817627,0.358361242711544,KL-Cov,7b,100
13.212499999999999,0.5975873470306396,0.3604885056614876,KL-Cov,7b,100
13.3125,0.46083420515060425,0.3720124951004982,KL-Cov,7b,100
13.4125,0.3191887438297272,0.385712393373251,KL-Cov,7b,100
13.5125,0.34852197766304016,0.3871768490970135,KL-Cov,7b,100
13.612499999999999,0.4289315342903137,0.3924006135761738,KL-Cov,7b,100
13.7125,0.39342188835144043,0.3989588321745396,KL-Cov,7b,100
13.8125,0.2689444124698639,0.3974628980457783,KL-Cov,7b,100
13.9125,0.4443659782409668,0.3996151761710644,KL-Cov,7b,100
14.0125,0.44196420907974243,0.3926070435345173,KL-Cov,7b,100
14.1125,0.36536017060279846,0.39612284138798715,KL-Cov,7b,100
14.2125,0.4205141067504883,0.39461132779717445,KL-Cov,7b,100
14.3125,0.28088563680648804,0.3904628698527813,KL-Cov,7b,100
14.4125,0.4008539915084839,0.37784368187189105,KL-Cov,7b,100
14.512500000000001,0.42256689071655273,0.3691795542836189,KL-Cov,7b,100
14.6125,0.33762606978416443,0.3529829677939415,KL-Cov,7b,100
14.7125,0.34785136580467224,0.34671510249376297,KL-Cov,7b,100
14.8125,0.4760754704475403,0.32525443941354754,KL-Cov,7b,100
14.912500000000001,0.0,0.31134553357958794,KL-Cov,7b,100
15.012500000000001,0.4594619572162628,0.30806148797273636,KL-Cov,7b,100
15.1125,0.2360718548297882,0.29162907123565673,KL-Cov,7b,100
15.2125,0.35491737723350525,0.2894721236824989,KL-Cov,7b,100
15.312500000000002,0.320796400308609,0.27031853184103966,KL-Cov,7b,100
15.412500000000001,0.1809242069721222,0.2686716765165329,KL-Cov,7b,100
15.512500000000001,0.34756356477737427,0.26079112619161604,KL-Cov,7b,100
15.6125,0.3224411606788635,0.27361527279019354,KL-Cov,7b,100
15.712499999999999,0.4144020080566406,0.26649979934096335,KL-Cov,7b,100
15.812499999999998,0.3532353937625885,0.2673720932006836,KL-Cov,7b,100
15.9125,0.20616067945957184,0.26378303065896036,KL-Cov,7b,100
16.0125,0.40605446696281433,0.2703899595141411,KL-Cov,7b,100
16.1125,0.266834020614624,0.2676373369991779,KL-Cov,7b,100
16.2125,0.2960442304611206,0.2547512786090374,KL-Cov,7b,100
16.3125,0.2051408737897873,0.26282250791788103,KL-Cov,7b,100
16.412499999999998,0.19474078714847565,0.25838674783706667,KL-Cov,7b,100
16.5125,0.22351303696632385,0.253661105632782,KL-Cov,7b,100
16.6125,0.2489537000656128,0.2578346948325634,KL-Cov,7b,100
16.7125,0.2631954550743103,0.24669867843389512,KL-Cov,7b,100
16.8125,0.29817306995391846,0.2514476877450943,KL-Cov,7b,100
16.9125,0.44941842555999756,0.26077575713396073,KL-Cov,7b,100
17.0125,0.0,0.2674268600344658,KL-Cov,7b,100
17.1125,0.26379120349884033,0.2639413872361183,KL-Cov,7b,100
17.2125,0.19736668467521667,0.26846847429871556,KL-Cov,7b,100
17.3125,0.20103296637535095,0.26680683106184006,KL-Cov,7b,100
17.4125,0.4464464485645294,0.27690969690680506,KL-Cov,7b,100
17.5125,0.2959155738353729,0.2772670756280422,KL-Cov,7b,100
17.6125,0.24374151229858398,0.26864867135882375,KL-Cov,7b,100
17.712500000000002,0.2285342663526535,0.2850643214583397,KL-Cov,7b,100
17.8125,0.27124324440956116,0.2920028555393219,KL-Cov,7b,100
17.9125,0.21208210289478302,0.2946091504395008,KL-Cov,7b,100
18.0125,0.37337231636047363,0.2907749585807323,KL-Cov,7b,100
18.1125,0.2552262246608734,0.27727762252092364,KL-Cov,7b,100
18.212500000000002,0.24117733538150787,0.2724377490580082,KL-Cov,7b,100
18.3125,0.4916607141494751,0.2704081805050373,KL-Cov,7b,100
18.4125,0.27037590742111206,0.2705728383362293,KL-Cov,7b,100
18.512500000000003,0.251632958650589,0.26915319785475733,KL-Cov,7b,100
18.6125,0.2140018343925476,0.27552962213754656,KL-Cov,7b,100
18.712500000000002,0.5199173092842102,0.28345541715621947,KL-Cov,7b,100
18.8125,0.2116333544254303,0.2835688018798828,KL-Cov,7b,100
18.912499999999998,0.28599971532821655,0.2802761951088905,KL-Cov,7b,100
19.0125,0.2147257924079895,0.2682251736521721,KL-Cov,7b,100
19.112499999999997,0.23350389301776886,0.2708021990954876,KL-Cov,7b,100
19.2125,0.3611670732498169,0.2756559070944786,KL-Cov,7b,100
19.3125,0.2972719669342041,0.28122141018509866,KL-Cov,7b,100
19.412499999999998,0.1582430899143219,0.27158779904246333,KL-Cov,7b,100
19.5125,0.1815067082643509,0.27066937774419786,KL-Cov,7b,100
19.6125,0.2855723202228546,0.26323758214712145,KL-Cov,7b,100
19.7125,0.5747676491737366,0.26254803225398066,KL-Cov,7b,100
19.8125,0.2254202961921692,0.26151192769408227,KL-Cov,7b,100
19.9125,0.41098007559776306,0.2477593632042408,KL-Cov,7b,100
20.0125,0.2761162221431732,0.24082531943917274,KL-Cov,7b,100
20.1125,0.19919966161251068,0.24737999886274337,KL-Cov,7b,100
20.2125,0.16440349817276,0.24292474657297133,KL-Cov,7b,100
20.3125,0.2878677546977997,0.23278867021203042,KL-Cov,7b,100
20.4125,0.1582806408405304,0.21877498388290406,KL-Cov,7b,100
20.5125,0.1849208027124405,0.2183243988454342,KL-Cov,7b,100
20.6125,0.282930463552475,0.20943341739475727,KL-Cov,7b,100
20.7125,0.1279953271150589,0.21627081282436847,KL-Cov,7b,100
20.8125,0.20228248834609985,0.2257945277541876,KL-Cov,7b,100
20.9125,0.0,0.2344777860492468,KL-Cov,7b,100
21.0125,0.31972169876098633,0.22358153574168682,KL-Cov,7b,100
21.1125,0.23134565353393555,0.22688823007047176,KL-Cov,7b,100
21.212500000000002,0.267374724149704,0.23007820211350918,KL-Cov,7b,100
21.3125,0.2939074635505676,0.22460898242890834,KL-Cov,7b,100
21.4125,0.35205692052841187,0.2232501954585314,KL-Cov,7b,100
21.512500000000003,0.3342810869216919,0.21215876050293445,KL-Cov,7b,100
21.6125,0.24810490012168884,0.2030910501629114,KL-Cov,7b,100
21.712500000000002,0.20181411504745483,0.19702172018587588,KL-Cov,7b,100
21.8125,0.18413788080215454,0.19560934528708457,KL-Cov,7b,100
21.912499999999998,0.25397270917892456,0.19719357252120973,KL-Cov,7b,100
22.0125,0.21988129615783691,0.19363939702510835,KL-Cov,7b,100
22.112499999999997,0.0,0.18036242187023163,KL-Cov,7b,100
22.2125,0.0,0.17830366373062134,KL-Cov,7b,100
22.3125,0.3030155897140503,0.17905693233013154,KL-Cov,7b,100
22.412499999999998,0.34882164001464844,0.18339871868491173,KL-Cov,7b,100
22.5125,0.24765756726264954,0.18176812469959258,KL-Cov,7b,100
22.6125,0.0,0.18541100293397902,KL-Cov,7b,100
22.7125,0.19984567165374756,0.1999034698307514,KL-Cov,7b,100
22.8125,0.2068403661251068,0.21251754522323607,KL-Cov,7b,100
22.912499999999998,0.18811248242855072,0.21951344422996044,KL-Cov,7b,100
23.0125,0.24394620954990387,0.2174512929469347,KL-Cov,7b,100
23.1125,0.1427178978919983,0.2141421090811491,KL-Cov,7b,100
23.2125,0.36330461502075195,0.20649220816791058,KL-Cov,7b,100
23.3125,0.19937601685523987,0.22987815000116826,KL-Cov,7b,100
23.4125,0.16888420283794403,0.23309103049337865,KL-Cov,7b,100
23.5125,0.16872820258140564,0.22999992467463015,KL-Cov,7b,100
23.6125,0.17855939269065857,0.22350359410047532,KL-Cov,7b,100
23.7125,0.1778559535741806,0.2214801162481308,KL-Cov,7b,100
23.8125,0.19701886177062988,0.22766536891460418,KL-Cov,7b,100
23.9125,0.23545311391353607,0.21735530376434326,KL-Cov,7b,100
24.0125,0.16823723912239075,0.21689548768103123,KL-Cov,7b,100
24.1125,0.1294884979724884,0.22506301388144492,KL-Cov,7b,100
24.212500000000002,0.26692575216293335,0.2404059338569641,KL-Cov,7b,100
24.3125,0.15284326672554016,0.2506105744838715,KL-Cov,7b,100
24.4125,0.3193351626396179,0.252278855368495,KL-Cov,7b,100
24.5125,0.3049209713935852,0.24356698654592038,KL-Cov,7b,100
24.6125,0.3880172371864319,0.22212635643780232,KL-Cov,7b,100
24.712500000000002,0.18843071162700653,0.22600021429359912,KL-Cov,7b,100
24.8125,0.2494617998600006,0.2275754104554653,KL-Cov,7b,100
24.9125,0.24721404910087585,0.22251618176698684,KL-Cov,7b,100
25.0125,0.33516544103622437,0.22189164280891419,KL-Cov,7b,100
25.112499999999997,0.0,0.2144190414249897,KL-Cov,7b,100
25.2125,0.19951777160167694,0.21423449382185936,KL-Cov,7b,100
25.3125,0.2648687958717346,0.2034274537116289,KL-Cov,7b,100
25.412499999999998,0.16269135475158691,0.20572692953050137,KL-Cov,7b,100
25.5125,0.2068316638469696,0.1891774021834135,KL-Cov,7b,100
25.6125,0.15634098649024963,0.17646820776164532,KL-Cov,7b,100
25.7125,0.1488984376192093,0.1654403766989708,KL-Cov,7b,100
25.8125,0.11160766333341599,0.17360674358904363,KL-Cov,7b,100
25.912499999999998,0.19786874949932098,0.17112235769629477,KL-Cov,7b,100
26.0125,0.327197402715683,0.17583322525024414,KL-Cov,7b,100
26.1125,0.213873490691185,0.18172256037592888,KL-Cov,7b,100
26.2125,0.0,0.18387059420347213,KL-Cov,7b,100
26.3125,0.2290988564491272,0.18371524214744567,KL-Cov,7b,100
26.4125,0.16821324825286865,0.18299381226301192,KL-Cov,7b,100
26.5125,0.13645532727241516,0.18544650882482527,KL-Cov,7b,100
26.6125,0.22904087603092194,0.1817178501188755,KL-Cov,7b,100
26.7125,0.14245815575122833,0.17341208167374134,KL-Cov,7b,100
26.8125,0.22194992005825043,0.17645199172198772,KL-Cov,7b,100
26.9125,0.16955715417861938,0.18548915207386016,KL-Cov,7b,100
27.0125,0.14478814601898193,0.17537832997739314,KL-Cov,7b,100
27.1125,0.1900061070919037,0.16853272445499898,KL-Cov,7b,100
27.212500000000002,0.09789425134658813,0.16805361680686473,KL-Cov,7b,100
27.3125,0.12829755246639252,0.16080425284802913,KL-Cov,7b,100
27.4125,0.170565664768219,0.1599478455632925,KL-Cov,7b,100
27.5125,0.10794883221387863,0.15245657227933407,KL-Cov,7b,100
27.6125,0.14095312356948853,0.14912659399211406,KL-Cov,7b,100
27.712500000000002,0.1824868768453598,0.15075701259076596,KL-Cov,7b,100
27.8125,0.146450474858284,0.14470657594501973,KL-Cov,7b,100
27.9125,0.2049846351146698,0.14740765526890753,KL-Cov,7b,100
28.012500000000003,0.19149082899093628,0.15205376088619232,KL-Cov,7b,100
28.1125,0.0,0.14741489000618457,KL-Cov,7b,100
28.212500000000002,0.15995314717292786,0.14322522677481175,KL-Cov,7b,100
28.3125,0.14955808222293854,0.15289805747568608,KL-Cov,7b,100
28.4125,0.1725740283727646,0.15823775775730609,KL-Cov,7b,100
28.512500000000003,0.16656813025474548,0.15906181432306765,KL-Cov,7b,100
28.6125,0.12432777881622314,0.15804019637405872,KL-Cov,7b,100
28.712500000000002,0.0,0.15486802212893963,KL-Cov,7b,100
28.812500000000004,0.19587954878807068,0.1614141733944416,KL-Cov,7b,100
28.9125,0.13240888714790344,0.15641058534383773,KL-Cov,7b,100
29.012500000000003,0.1873529553413391,0.153647293895483,KL-Cov,7b,100
29.1125,0.1791692078113556,0.14825337313115597,KL-Cov,7b,100
29.212500000000002,0.1466245949268341,0.14240052729845046,KL-Cov,7b,100
29.312500000000004,0.11115147918462753,0.13894796520471572,KL-Cov,7b,100
29.4125,0.16943813860416412,0.1427248941361904,KL-Cov,7b,100
29.512500000000003,0.0,0.14443677559494972,KL-Cov,7b,100
29.612500000000004,0.2072197049856186,0.1393061438202858,KL-Cov,7b,100
29.7125,0.11124139279127121,0.12742904908955097,KL-Cov,7b,100
29.812499999999996,0.12566852569580078,0.12237622737884521,KL-Cov,7b,100
29.912499999999998,0.1262209266424179,0.11762362521141767,KL-Cov,7b,100
30.012499999999996,0.23957329988479614,0.11753800079226494,KL-Cov,7b,100
30.112499999999997,0.12962302565574646,0.11651282139122486,KL-Cov,7b,100
30.2125,0.1191800981760025,0.12619936622679234,KL-Cov,7b,100
30.312499999999996,0.12602919340133667,0.1254474014788866,KL-Cov,7b,100
30.412499999999998,0.16664771735668182,0.1270461916178465,KL-Cov,7b,100
30.5125,0.05744379013776779,0.12983313158154489,KL-Cov,7b,100
30.612499999999997,0.13080774247646332,0.1357786298543215,KL-Cov,7b,100
30.7125,0.09567831456661224,0.1375958264619112,KL-Cov,7b,100
30.8125,0.10348290950059891,0.13726969912648201,KL-Cov,7b,100
30.912499999999998,0.1379978060722351,0.1418726669996977,KL-Cov,7b,100
31.0125,0.1092245802283287,0.15283259876072408,KL-Cov,7b,100
31.112499999999997,0.11437086760997772,0.15034772798419,KL-Cov,7b,100
31.2125,0.22729113698005676,0.15356167145073413,KL-Cov,7b,100
31.3125,0.16733253002166748,0.15257538765668868,KL-Cov,7b,100
31.412499999999998,0.15539982914924622,0.15202031180262565,KL-Cov,7b,100
31.5125,0.15936581790447235,0.1514796044677496,KL-Cov,7b,100
31.612499999999997,0.1363496631383896,0.15378816165030001,KL-Cov,7b,100
31.7125,0.0,0.14971517942845822,KL-Cov,7b,100
31.8125,0.1366414725780487,0.14324467584490777,KL-Cov,7b,100
31.912499999999998,0.2189783900976181,0.13290256410837173,KL-Cov,7b,100
32.0125,0.17997390031814575,0.12954243190586567,KL-Cov,7b,100
32.1125,0.16699710488319397,0.12514280140399933,KL-Cov,7b,100
32.2125,0.16991055011749268,0.11491029508411885,KL-Cov,7b,100
32.3125,0.15025275945663452,0.11450449377298355,KL-Cov,7b,100
32.4125,0.1445264220237732,0.1179044509679079,KL-Cov,7b,100
32.5125,0.13297590613365173,0.11549974247813224,KL-Cov,7b,100
32.6125,0.09068087488412857,0.11237828075885772,KL-Cov,7b,100
32.7125,0.07259073108434677,0.1134938845038414,KL-Cov,7b,100
32.8125,0.0,0.11446633234620095,KL-Cov,7b,100
32.9125,0.10054325312376022,0.11464242979884148,KL-Cov,7b,100
33.0125,0.1120244562625885,0.11323873586952686,KL-Cov,7b,100
33.1125,0.10784870386123657,0.11651244819164276,KL-Cov,7b,100
33.2125,0.253902792930603,0.1192015540599823,KL-Cov,7b,100
33.3125,0.182145893573761,0.11869653891772032,KL-Cov,7b,100
33.4125,0.1723121702671051,0.12133577298372984,KL-Cov,7b,100
33.5125,0.15535075962543488,0.11774861201643944,KL-Cov,7b,100
33.6125,0.07248536497354507,0.12117987297475338,KL-Cov,7b,100
33.7125,0.11141231656074524,0.121742849573493,KL-Cov,7b,100
33.8125,0.14656981825828552,0.12410730242729187,KL-Cov,7b,100
33.9125,0.10061048716306686,0.11996514245867729,KL-Cov,7b,100
34.0125,0.05115165561437607,0.11693123236298561,KL-Cov,7b,100
34.112500000000004,0.149370476603508,0.115968157351017,KL-Cov,7b,100
34.2125,0.1633438915014267,0.11608551636338234,KL-Cov,7b,100
34.3125,0.1355586051940918,0.12226816624403,KL-Cov,7b,100
34.4125,0.12756656110286713,0.11756351705640554,KL-Cov,7b,100
34.5125,0.12740986049175262,0.11448774285614491,KL-Cov,7b,100
34.612500000000004,0.08487436175346375,0.1139962013065815,KL-Cov,7b,100
34.7125,0.25482553243637085,0.11644924398511648,KL-Cov,7b,100
34.8125,0.1414414495229721,0.10939497534185648,KL-Cov,7b,100
34.9125,0.14428703486919403,0.10047681968659163,KL-Cov,7b,100
35.0125,0.0,0.09943978134542704,KL-Cov,7b,100
35.112500000000004,0.10563533753156662,0.10019691083580255,KL-Cov,7b,100
35.212500000000006,0.08691704273223877,0.09992952439934015,KL-Cov,7b,100
35.3125,0.0,0.10567407663911581,KL-Cov,7b,100
35.4125,0.09279298037290573,0.10014511603862047,KL-Cov,7b,100
35.5125,0.1496255248785019,0.10364554081112147,KL-Cov,7b,100
35.612500000000004,0.09047496318817139,0.10405818782746792,KL-Cov,7b,100
35.712500000000006,0.23738612234592438,0.11258419305086136,KL-Cov,7b,100
35.8125,0.09341549128293991,0.11545802764594555,KL-Cov,7b,100
35.9125,0.08104278147220612,0.11619557373225689,KL-Cov,7b,100
36.012499999999996,0.09725035727024078,0.1225353203713894,KL-Cov,7b,100
36.1125,0.15493561327457428,0.125606791600585,KL-Cov,7b,100
36.2125,0.13241155445575714,0.13107638679444789,KL-Cov,7b,100
36.3125,0.08283720910549164,0.1295910508185625,KL-Cov,7b,100
36.412499999999994,0.07237716019153595,0.12034172840416431,KL-Cov,7b,100
36.512499999999996,0.09709830582141876,0.1187185823917389,KL-Cov,7b,100
36.6125,0.11873479187488556,0.11988364771008492,KL-Cov,7b,100
36.7125,0.07395236194133759,0.12295107536017895,KL-Cov,7b,100
36.8125,0.06633137166500092,0.1229143638163805,KL-Cov,7b,100
36.9125,0.07020004093647003,0.1311259464174509,KL-Cov,7b,100
37.012499999999996,0.1373291015625,0.12826904118061067,KL-Cov,7b,100
37.1125,0.11862172931432724,0.128335932046175,KL-Cov,7b,100
37.2125,0.0,0.12428605936467647,KL-Cov,7b,100
37.3125,0.207783043384552,0.11729605749249458,KL-Cov,7b,100
37.4125,0.18324659764766693,0.11507232502102852,KL-Cov,7b,100
37.512499999999996,0.1003769114613533,0.11685249276459217,KL-Cov,7b,100
37.6125,0.0733511820435524,0.11746796872466803,KL-Cov,7b,100
37.7125,0.12534572184085846,0.12101199757307768,KL-Cov,7b,100
37.8125,0.0,0.11469994623214007,KL-Cov,7b,100
37.9125,0.0,0.10756411712616681,KL-Cov,7b,100
38.012499999999996,0.12935662269592285,0.09834170024842023,KL-Cov,7b,100
38.1125,0.11383073031902313,0.08957154575735331,KL-Cov,7b,100
38.2125,0.08916963636875153,0.0845010632649064,KL-Cov,7b,100
38.3125,0.17254486680030823,0.08909213963896036,KL-Cov,7b,100
38.4125,0.0524146631360054,0.08775415848940611,KL-Cov,7b,100
38.5125,0.0,0.09491546858102083,KL-Cov,7b,100
38.6125,0.08993339538574219,0.10140580907464028,KL-Cov,7b,100
38.7125,0.09860163927078247,0.09247922006994486,KL-Cov,7b,100
38.8125,0.09558471292257309,0.09089037027209997,KL-Cov,7b,100
38.9125,0.11268231272697449,0.09024782452732324,KL-Cov,7b,100
39.0125,0.11894652992486954,0.08667330008000135,KL-Cov,7b,100
39.1125,0.08235438913106918,0.092714475505054,KL-Cov,7b,100
39.2125,0.059177156537771225,0.09974019229412079,KL-Cov,7b,100
39.3125,0.0696677565574646,0.10010652638971805,KL-Cov,7b,100
39.4125,0.046704187989234924,0.09850032955408096,KL-Cov,7b,100
39.5125,0.0,0.10174759417772293,KL-Cov,7b,100
39.6125,0.16713298857212067,0.10055755212903023,KL-Cov,7b,100
39.7125,0.10794658958911896,0.10034128777682781,KL-Cov,7b,100
39.8125,0.23073387145996094,0.10219591818749904,KL-Cov,7b,100
39.9125,0.0,0.1042225393280387,KL-Cov,7b,100
40.0125,0.06753074377775192,0.10495350122451783,KL-Cov,7b,100
40.112500000000004,0.08459791541099548,0.10321672517806292,KL-Cov,7b,100
40.2125,0.12397976964712143,0.10597488965839147,KL-Cov,7b,100
40.3125,0.11721982806921005,0.10374788071960211,KL-Cov,7b,100
40.4125,0.15083721280097961,0.10339248098433018,KL-Cov,7b,100
40.5125,0.055262383073568344,0.09999643996357918,KL-Cov,7b,100
40.612500000000004,0.0,0.10486710615456105,KL-Cov,7b,100
40.7125,0.0,0.09880646251142025,KL-Cov,7b,100
40.8125,0.08906280249357224,0.0929567726701498,KL-Cov,7b,100
40.9125,0.08375698328018188,0.09069010622799396,KL-Cov,7b,100
41.0125,0.07887067645788193,0.08819548621773719,KL-Cov,7b,100
41.112500000000004,0.1416451334953308,0.08866589657962322,KL-Cov,7b,100
41.2125,0.14935262501239777,0.09328419834375382,KL-Cov,7b,100
41.3125,0.06809207051992416,0.10028056405484677,KL-Cov,7b,100
41.4125,0.08505015075206757,0.10120233859866858,KL-Cov,7b,100
41.5125,0.06983985751867294,0.10406793497502803,KL-Cov,7b,100
41.612500000000004,0.1487332135438919,0.1054875499755144,KL-Cov,7b,100
41.712500000000006,0.24701572954654694,0.11067714415490627,KL-Cov,7b,100
41.8125,0.20800462365150452,0.10898945927619934,KL-Cov,7b,100
41.9125,0.1216435581445694,0.1099216091632843,KL-Cov,7b,100
42.0125,0.04954364895820618,0.11657004714012147,KL-Cov,7b,100
42.112500000000004,0.17167726159095764,0.12161089703440667,KL-Cov,7b,100
42.2125,0.0,0.12689688295125962,KL-Cov,7b,100
42.3125,0.11114045977592468,0.12218882855027914,KL-Cov,7b,100
42.412499999999994,0.0721895843744278,0.11726823817938566,KL-Cov,7b,100
42.512499999999996,0.09175049513578415,0.11564763046801091,KL-Cov,7b,100
42.6125,0.08359916508197784,0.11568631410598755,KL-Cov,7b,100
42.7125,0.2506527900695801,0.1166447415947914,KL-Cov,7b,100
42.8125,0.0,0.11348713137209415,KL-Cov,7b,100
42.912499999999994,0.05141192302107811,0.11449280805885792,KL-Cov,7b,100
43.012499999999996,0.19028228521347046,0.10969843983650207,KL-Cov,7b,100
43.1125,0.11666488647460938,0.11179938614368438,KL-Cov,7b,100
43.2125,0.1016404926776886,0.11452110603451729,KL-Cov,7b,100
43.3125,0.1345052272081375,0.11324771255254745,KL-Cov,7b,100
43.4125,0.11343470960855484,0.10441932268440723,KL-Cov,7b,100
43.512499999999996,0.10941895842552185,0.11034254513680936,KL-Cov,7b,100
43.6125,0.0,0.11470176234841346,KL-Cov,7b,100
43.7125,0.14953643083572388,0.11149295672774315,KL-Cov,7b,100
43.8125,0.17682558298110962,0.10818643022328615,KL-Cov,7b,100
43.9125,0.10241543501615524,0.10826989658176898,KL-Cov,7b,100
44.012499999999996,0.12983964383602142,0.10796773388981819,KL-Cov,7b,100
44.1125,0.1269645243883133,0.10902089402079582,KL-Cov,7b,100
44.2125,0.11343400925397873,0.1071891812607646,KL-Cov,7b,100
44.3125,0.0955173671245575,0.10821660999208689,KL-Cov,7b,100
44.4125,0.05812736600637436,0.10343252558261157,KL-Cov,7b,100
44.5125,0.11794248968362808,0.10091206934303046,KL-Cov,7b,100
44.6125,0.16544155776500702,0.10748474780470132,KL-Cov,7b,100
44.7125,0.1600985825061798,0.1118304055556655,KL-Cov,7b,100
44.8125,0.06010105460882187,0.1051143779978156,KL-Cov,7b,100
44.9125,0.0,0.10218112591654062,KL-Cov,7b,100
45.0125,0.09854498505592346,0.10660252299159766,KL-Cov,7b,100
45.1125,0.12246906757354736,0.1081869673728943,KL-Cov,7b,100
45.2125,0.3431483507156372,0.1027559570223093,KL-Cov,7b,100
45.3125,0.1072893887758255,0.1025087097287178,KL-Cov,7b,100
45.4125,0.09449630230665207,0.100581683665514,KL-Cov,7b,100
45.5125,0.06113588809967041,0.10164769385010004,KL-Cov,7b,100
45.6125,0.27078962326049805,0.10250825449824333,KL-Cov,7b,100
45.7125,0.0,0.10090309508144855,KL-Cov,7b,100
45.8125,0.14527958631515503,0.09868914388120174,KL-Cov,7b,100
45.9125,0.1041032075881958,0.09159653104841708,KL-Cov,7b,100
46.0125,0.069736048579216,0.09083069361746311,KL-Cov,7b,100
46.1125,0.10007605701684952,0.09359321318566799,KL-Cov,7b,100
46.2125,0.08938343822956085,0.09638367891311646,KL-Cov,7b,100
46.3125,0.07818642258644104,0.08598180985078216,KL-Cov,7b,100
46.4125,0.1115809828042984,0.09005007090047001,KL-Cov,7b,100
46.5125,0.11103184521198273,0.08481147738173604,KL-Cov,7b,100
46.612500000000004,0.0,0.08034088725224137,KL-Cov,7b,100
46.7125,0.20638610422611237,0.08081194432452321,KL-Cov,7b,100
46.8125,0.08823525905609131,0.07820244396105408,KL-Cov,7b,100
46.9125,0.055686105042696,0.07497593333944678,KL-Cov,7b,100
47.0125,0.07030374556779861,0.07154704531654715,KL-Cov,7b,100
47.112500000000004,0.06825380027294159,0.07245668997988104,KL-Cov,7b,100
47.2125,0.11465893685817719,0.07095667609944939,KL-Cov,7b,100
47.3125,0.05009610950946808,0.07400321910157799,KL-Cov,7b,100
47.4125,0.0,0.06812106354162097,KL-Cov,7b,100
47.5125,0.0,0.06776086449623107,KL-Cov,7b,100
47.612500000000004,0.0702190026640892,0.0653855150565505,KL-Cov,7b,100
47.712500000000006,0.07228635251522064,0.0649937840923667,KL-Cov,7b,100
47.8125,0.05068522319197655,0.06734491871669888,KL-Cov,7b,100
47.9125,0.039056017994880676,0.06297446167096496,KL-Cov,7b,100
48.0125,0.10503546893596649,0.06524352071806788,KL-Cov,7b,100
48.112500000000004,0.06162247061729431,0.07124883426353336,KL-Cov,7b,100
48.212500000000006,0.02364923432469368,0.07660479137673974,KL-Cov,7b,100
48.3125,0.07092627882957458,0.07585564358159899,KL-Cov,7b,100
48.4125,0.031215807422995567,0.06775554297491908,KL-Cov,7b,100
48.512499999999996,0.06754471361637115,0.06369501626119017,KL-Cov,7b,100
48.6125,0.11376319825649261,0.0632313952036202,KL-Cov,7b,100
48.7125,0.08600681275129318,0.06255416622385383,KL-Cov,7b,100
48.8125,0.06691347807645798,0.06728264769539237,KL-Cov,7b,100
48.912499999999994,0.0,0.07436620449647308,KL-Cov,7b,100
49.012499999999996,0.06460532546043396,0.07497394444420934,KL-Cov,7b,100
49.1125,0.0,0.08001643389463425,KL-Cov,7b,100
49.2125,0.08457502722740173,0.08071941375732422,KL-Cov,7b,100
49.3125,0.09568751603364944,0.0739166796207428,KL-Cov,7b,100
49.4125,0.1898791491985321,0.07224057212471963,KL-Cov,7b,100
49.512499999999996,0.10967867076396942,0.07180870413780212,KL-Cov,7b,100
49.6125,0.1417708843946457,0.07513061992824077,KL-Cov,7b,100
49.7125,0.08976351469755173,0.07907399710267782,KL-Cov,7b,100
49.8125,0.059482209384441376,0.08375405389815568,KL-Cov,7b,100
49.9125,0.06558412313461304,0.0850938794389367,KL-Cov,7b,100
50.0125,0.13179361820220947,0.08442989539355039,KL-Cov,7b,100
50.112500000000004,0.09192164242267609,0.0852970164641738,KL-Cov,7b,100
50.212500000000006,0.0788838192820549,0.08639444720000028,KL-Cov,7b,100
50.31250000000001,0.06359415501356125,0.08464523706585168,KL-Cov,7b,100
50.4125,0.09024494141340256,0.08672139454632997,KL-Cov,7b,100
50.5125,0.07049068808555603,0.09140259340405464,KL-Cov,7b,100
50.612500000000004,0.06572028249502182,0.09296655334532261,KL-Cov,7b,100
50.712500000000006,0.22171056270599365,0.09360676243901253,KL-Cov,7b,100
50.81250000000001,0.06439510732889175,0.0938126391172409,KL-Cov,7b,100
50.91250000000001,0.03860332444310188,0.10419509120285511,KL-Cov,7b,100
51.0125,0.13204750418663025,0.10583799302577973,KL-Cov,7b,100
51.112500000000004,0.0,0.10236157357692718,KL-Cov,7b,100
51.212500000000006,0.0942266583442688,0.1087205183506012,KL-Cov,7b,100
51.31250000000001,0.15582576394081116,0.11189768709242344,KL-Cov,7b,100
51.41250000000001,0.08228369057178497,0.10988498970866203,KL-Cov,7b,100
51.5125,0.14956937730312347,0.12135097935795784,KL-Cov,7b,100
51.6125,0.14228564500808716,0.13316013403236865,KL-Cov,7b,100
51.71249999999999,0.0966581404209137,0.12806316263973713,KL-Cov,7b,100
51.81249999999999,0.1225602850317955,0.13390705093741417,KL-Cov,7b,100
51.912499999999994,0.1332644373178482,0.17402019165456295,KL-Cov,7b,100
52.012499999999996,0.12691420316696167,0.17469580583274363,KL-Cov,7b,100
52.1125,0.4253401756286621,0.17004397567361593,KL-Cov,7b,100
52.21249999999999,0.15875890851020813,0.16299118082970382,KL-Cov,7b,100
52.31249999999999,0.11633145064115524,0.1675246287509799,KL-Cov,7b,100
52.412499999999994,0.14257696270942688,0.1697384810820222,KL-Cov,7b,100
52.512499999999996,0.2146977335214615,0.16878499317914247,KL-Cov,7b,100
52.6125,0.0776025801897049,0.16867363695055246,KL-Cov,7b,100
52.7125,0.0618978813290596,0.1652232414111495,KL-Cov,7b,100
52.81249999999999,0.11300675570964813,0.15004509318619966,KL-Cov,7b,100
52.912499999999994,0.21350809931755066,0.1509282973781228,KL-Cov,7b,100
53.012499999999996,0.08648405969142914,0.15202166195958852,KL-Cov,7b,100
53.1125,0.1426374465227127,0.12875584285706282,KL-Cov,7b,100
53.2125,0.07957851886749268,0.1055025152117014,KL-Cov,7b,100
53.31249999999999,0.08475998789072037,0.10158746898174285,KL-Cov,7b,100
53.412499999999994,0.08037535846233368,0.10496123407036066,KL-Cov,7b,100
53.512499999999996,0.22333049774169922,0.10102829795330763,KL-Cov,7b,100
53.6125,0.0,0.08979357924312353,KL-Cov,7b,100
53.7125,0.10251620411872864,0.08478722881525755,KL-Cov,7b,100
53.8125,0.057494599372148514,0.08013550881296397,KL-Cov,7b,100
53.912499999999994,0.07409577816724777,0.07767463948577642,KL-Cov,7b,100
54.012499999999996,0.12780380249023438,0.07840271290391683,KL-Cov,7b,100
54.1125,0.0,0.07369899027049541,KL-Cov,7b,100
54.2125,0.1007857471704483,0.06481517154723405,KL-Cov,7b,100
54.3125,0.08329311013221741,0.06723612107336521,KL-Cov,7b,100
54.412499999999994,0.06657525897026062,0.06524735428392887,KL-Cov,7b,100
54.512499999999996,0.06777050346136093,0.06810740072280169,KL-Cov,7b,100
54.6125,0.06599246710538864,0.06863785620778799,KL-Cov,7b,100
54.7125,0.0,0.06339940521866083,KL-Cov,7b,100
54.8125,0.060672737658023834,0.06634945515543222,KL-Cov,7b,100
54.912499999999994,0.133751779794693,0.06820931989699602,KL-Cov,7b,100
55.012499999999996,0.0,0.06664618637412786,KL-Cov,7b,100
55.1125,0.10951678454875946,0.06679443698376417,KL-Cov,7b,100
55.2125,0.049272675067186356,0.06546753983944655,KL-Cov,7b,100
55.3125,0.0,0.06637538146227598,KL-Cov,7b,100
55.412499999999994,0.0727563351392746,0.07132589809596539,KL-Cov,7b,100
55.512499999999996,0.0,0.0741023501381278,KL-Cov,7b,100
55.6125,0.05131113901734352,0.07302126321941614,KL-Cov,7b,100
55.7125,0.08797571063041687,0.08122175727039575,KL-Cov,7b,100
55.8125,0.0,0.08093461465090514,KL-Cov,7b,100
55.9125,0.09334327280521393,0.07819150667637587,KL-Cov,7b,100
56.012499999999996,0.1260339468717575,0.07742541965097188,KL-Cov,7b,100
56.1125,0.18750262260437012,0.07630336072295904,KL-Cov,7b,100
56.2125,0.17449259757995605,0.07897169291973113,KL-Cov,7b,100
56.3125,0.15649689733982086,0.08041829198598861,KL-Cov,7b,100
56.4125,0.09155668318271637,0.07917188540101051,KL-Cov,7b,100
56.512499999999996,0.0,0.07986804611980915,KL-Cov,7b,100
56.6125,0.08600819855928421,0.07894366048276424,KL-Cov,7b,100
56.7125,0.04698117822408676,0.07769180528819561,KL-Cov,7b,100
56.8125,0.10644879937171936,0.07728244304656982,KL-Cov,7b,100
56.9125,0.07404091954231262,0.07333775252103805,KL-Cov,7b,100
57.0125,0.059629037976264954,0.06901022229343652,KL-Cov,7b,100
57.1125,0.04987214133143425,0.07005738992244005,KL-Cov,7b,100
57.2125,0.0,0.07613798938691616,KL-Cov,7b,100
57.3125,0.08217835426330566,0.07400639876723289,KL-Cov,7b,100
57.4125,0.06075122952461243,0.07375762075185775,KL-Cov,7b,100
57.5125,0.10716138780117035,0.07308283023536205,KL-Cov,7b,100
57.6125,0.09454119205474854,0.07207918874919414,KL-Cov,7b,100
57.7125,0.053155429661273956,0.0742047618702054,KL-Cov,7b,100
57.8125,0.07515212893486023,0.07306969918310642,KL-Cov,7b,100
57.9125,0.05621330440044403,0.07757755868136883,KL-Cov,7b,100
58.0125,0.08086789399385452,0.07759843572974205,KL-Cov,7b,100
58.1125,0.12421999871730804,0.07958366144448518,KL-Cov,7b,100
58.2125,0.0,0.0796775560081005,KL-Cov,7b,100
58.3125,0.10903948545455933,0.07670732431113719,KL-Cov,7b,100
58.4125,0.15737004578113556,0.07598682340234518,KL-Cov,7b,100
58.5125,0.14107340574264526,0.07491973705589772,KL-Cov,7b,100
58.6125,0.09734779596328735,0.07493017293512821,KL-Cov,7b,100
58.7125,0.07309791445732117,0.0817511697858572,KL-Cov,7b,100
58.8125,0.09475218504667282,0.0900675318390131,KL-Cov,7b,100
58.9125,0.07852668315172195,0.09468744345009326,KL-Cov,7b,100
59.0125,0.0,0.09189422875642776,KL-Cov,7b,100
59.112500000000004,0.06175313889980316,0.08895967092365026,KL-Cov,7b,100
59.2125,0.09487961232662201,0.08769485164433717,KL-Cov,7b,100
59.3125,0.32796424627304077,0.08730536434799432,KL-Cov,7b,100
59.4125,0.11130218207836151,0.08454842388629913,KL-Cov,7b,100
59.5125,0.0,0.0882444803789258,KL-Cov,7b,100
59.612500000000004,0.06337202340364456,0.09027755793184042,KL-Cov,7b,100
59.7125,0.057262830436229706,0.08833431653678417,KL-Cov,7b,100
59.8125,0.07329902797937393,0.09141340676695109,KL-Cov,7b,100
59.9125,0.05150534212589264,0.09149043191224336,KL-Cov,7b,100
60.0125,0.03960214927792549,0.08000348761677742,KL-Cov,7b,100
60.112500000000004,0.042262837290763855,0.0757156467065215,KL-Cov,7b,100
60.212500000000006,0.0438968800008297,0.07472616571933031,KL-Cov,7b,100
60.3125,0.0,0.07426517080515622,KL-Cov,7b,100
60.4125,0.06457097083330154,0.07617339961230755,KL-Cov,7b,100
60.5125,0.058769963681697845,0.07433006167411804,KL-Cov,7b,100
60.612500000000004,0.20277400314807892,0.07434258181601763,KL-Cov,7b,100
60.712500000000006,0.052396297454833984,0.07092910513281822,KL-Cov,7b,100
60.8125,0.052989471703767776,0.06822019778192043,KL-Cov,7b,100
60.9125,0.07298769056797028,0.07579696841537953,KL-Cov,7b,100
61.0125,0.12327823787927628,0.07817967891693116,KL-Cov,7b,100
61.112500000000004,0.02962152287364006,0.0774715405702591,KL-Cov,7b,100
61.212500000000006,0.07683905959129333,0.08043746765702962,KL-Cov,7b,100
61.3125,0.07970592379570007,0.0778185298293829,KL-Cov,7b,100
61.4125,0.05358555167913437,0.07520135726779699,KL-Cov,7b,100
61.5125,0.09461650997400284,0.07282523211091757,KL-Cov,7b,100
61.612500000000004,0.06562882661819458,0.07340735945850611,KL-Cov,7b,100
61.712500000000006,0.10384413599967957,0.06946304727345705,KL-Cov,7b,100
61.8125,0.15341028571128845,0.07020118523389102,KL-Cov,7b,100
61.9125,0.06190574914216995,0.06529986266046763,KL-Cov,7b,100
62.0125,0.0,0.06286812394857406,KL-Cov,7b,100
62.112500000000004,0.08989715576171875,0.05772571366280317,KL-Cov,7b,100
62.212500000000006,0.04372023418545723,0.05112957339733839,KL-Cov,7b,100
62.31250000000001,0.10806071758270264,0.05064793568104506,KL-Cov,7b,100
62.4125,0.0,0.048769655227661135,KL-Cov,7b,100
62.5125,0.0,0.04625968873500824,KL-Cov,7b,100
62.612500000000004,0.07620429992675781,0.05093054968863726,KL-Cov,7b,100
62.712500000000006,0.06185881048440933,0.055545111373066905,KL-Cov,7b,100
62.81250000000001,0.06855969876050949,0.0534576378017664,KL-Cov,7b,100
62.9125,0.050907984375953674,0.05118086915463209,KL-Cov,7b,100
63.0125,0.08997905254364014,0.04792087230831385,KL-Cov,7b,100
63.112500000000004,0.062353309243917465,0.052112987227737904,KL-Cov,7b,100
63.212500000000006,0.0635605975985527,0.05512638868764043,KL-Cov,7b,100
63.31250000000001,0.05974174290895462,0.054873799979686735,KL-Cov,7b,100
63.41250000000001,0.12072525918483734,0.05525816578418016,KL-Cov,7b,100
63.5125,0.0,0.0555185704305768,KL-Cov,7b,100
63.612500000000004,0.07199166715145111,0.057173250764608385,KL-Cov,7b,100
63.712500000000006,0.08008868992328644,0.05809739895164966,KL-Cov,7b,100
63.81250000000001,0.0,0.05665134407579899,KL-Cov,7b,100
63.91250000000001,0.06620796769857407,0.05394072867929935,KL-Cov,7b,100
64.0125,0.07696851342916489,0.0545496790856123,KL-Cov,7b,100
64.1125,0.04272450506687164,0.054407815523445605,KL-Cov,7b,100
64.21249999999999,0.07935589551925659,0.05708734802901745,KL-Cov,7b,100
64.3125,0.09326091408729553,0.05699591461569071,KL-Cov,7b,100
64.4125,0.040264397859573364,0.059539025984704494,KL-Cov,7b,100
64.51249999999999,0.05016716942191124,0.06542545866221189,KL-Cov,7b,100
64.6125,0.042071908712387085,0.06772066157311202,KL-Cov,7b,100
64.71249999999999,0.08578185737133026,0.06902829959988593,KL-Cov,7b,100
64.8125,0.09978120774030685,0.06761739492416381,KL-Cov,7b,100
64.9125,0.05812355875968933,0.06655042439699173,KL-Cov,7b,100
65.01249999999999,0.05991334468126297,0.0628890523314476,KL-Cov,7b,100
65.1125,0.03526220843195915,0.061465518586337566,KL-Cov,7b,100
65.21249999999999,0.04801430553197861,0.05907526172697544,KL-Cov,7b,100
65.3125,0.04162732511758804,0.05933249369263649,KL-Cov,7b,100
65.4125,0.0,0.05979761395603418,KL-Cov,7b,100
65.51249999999999,0.08518557250499725,0.060591453537344936,KL-Cov,7b,100
65.6125,0.09681360423564911,0.06143815185874701,KL-Cov,7b,100
65.71249999999999,0.04588432237505913,0.056348072104156016,KL-Cov,7b,100
65.8125,0.044754598289728165,0.05466513138264418,KL-Cov,7b,100
65.9125,0.0531475804746151,0.05312391828745604,KL-Cov,7b,100
66.0125,0.09498561918735504,0.054521628729999064,KL-Cov,7b,100
66.1125,0.12116747349500656,0.05778561070561409,KL-Cov,7b,100
66.21249999999999,0.10018768161535263,0.05698767326772213,KL-Cov,7b,100
66.3125,0.046576790511608124,0.05774003379046917,KL-Cov,7b,100
66.4125,0.053224191069602966,0.060389428287744525,KL-Cov,7b,100
66.5125,0.056365717202425,0.06212155621498823,KL-Cov,7b,100
66.6125,0.08703947067260742,0.05970457427203655,KL-Cov,7b,100
66.71249999999999,0.1120661124587059,0.058483845368027684,KL-Cov,7b,100
66.8125,0.05183102563023567,0.05617862801998854,KL-Cov,7b,100
66.9125,0.07502350211143494,0.05741131074726582,KL-Cov,7b,100
67.0125,0.0682201012969017,0.06069253869354725,KL-Cov,7b,100
67.1125,0.05757569521665573,0.06262072667479515,KL-Cov,7b,100
67.21249999999999,0.03182286024093628,0.06324120920151471,KL-Cov,7b,100
67.3125,0.0586216002702713,0.06299596030265092,KL-Cov,7b,100
67.4125,0.06120958924293518,0.061760879829525946,KL-Cov,7b,100
67.5125,0.06428765505552292,0.06423824552446604,KL-Cov,7b,100
67.6125,0.106168732047081,0.06524244077503681,KL-Cov,7b,100
67.71249999999999,0.06708906590938568,0.06391022071242332,KL-Cov,7b,100
67.8125,0.05221009999513626,0.06369321823120117,KL-Cov,7b,100
67.9125,0.05423247069120407,0.06825838875025511,KL-Cov,7b,100
68.0125,0.12239512801170349,0.06939900878816843,KL-Cov,7b,100
68.1125,0.07473486661911011,0.06876579146832228,KL-Cov,7b,100
68.21249999999999,0.0,0.06766029428690672,KL-Cov,7b,100
68.3125,0.05677928403019905,0.06554794114083051,KL-Cov,7b,100
68.4125,0.09983111172914505,0.06454183656722307,KL-Cov,7b,100
68.5125,0.08044207096099854,0.06532474543899297,KL-Cov,7b,100
68.6125,0.0657079890370369,0.06694326635450125,KL-Cov,7b,100
68.7125,0.08244507759809494,0.06391088880598544,KL-Cov,7b,100
68.8125,0.0,0.06185592655092478,KL-Cov,7b,100
68.9125,0.1102340966463089,0.06409433789551258,KL-Cov,7b,100
69.0125,0.11858531832695007,0.06819388408213854,KL-Cov,7b,100
69.1125,0.03853023797273636,0.06809591639786959,KL-Cov,7b,100
69.2125,0.07220140099525452,0.06863617341965438,KL-Cov,7b,100
69.3125,0.0,0.06977695040404797,KL-Cov,7b,100
69.4125,0.049588948488235474,0.07381169863045216,KL-Cov,7b,100
69.5125,0.0740407332777977,0.07806396052241325,KL-Cov,7b,100
69.6125,0.07483332604169846,0.07352733612060547,KL-Cov,7b,100
69.7125,0.06844109296798706,0.07282825980335474,KL-Cov,7b,100
69.8125,0.06372413039207458,0.07240601878613234,KL-Cov,7b,100
69.9125,0.046877481043338776,0.07353067215532065,KL-Cov,7b,100
70.0125,0.14348003268241882,0.07712309330701828,KL-Cov,7b,100
70.1125,0.0,0.07721208617091178,KL-Cov,7b,100
70.2125,0.0674365758895874,0.07419631473720073,KL-Cov,7b,100
70.3125,0.05890209600329399,0.0774077508598566,KL-Cov,7b,100
70.4125,0.03750818595290184,0.07542159296572208,KL-Cov,7b,100
70.5125,0.11272990703582764,0.07543177507817746,KL-Cov,7b,100
70.6125,0.11001536250114441,0.07563215013593436,KL-Cov,7b,100
70.7125,0.09559710323810577,0.06766874086111783,KL-Cov,7b,100
70.8125,0.08737871050834656,0.07196755148470402,KL-Cov,7b,100
70.9125,0.10922446846961975,0.07311752337962389,KL-Cov,7b,100
71.0125,0.10483072698116302,0.07060435637831688,KL-Cov,7b,100
71.1125,0.10364115238189697,0.07155347377061844,KL-Cov,7b,100
71.2125,0.09461215138435364,0.06801461886614561,KL-Cov,7b,100
71.3125,0.06235579028725624,0.06769564354792237,KL-Cov,7b,100
71.4125,0.055556077510118484,0.0678473848477006,KL-Cov,7b,100
71.5125,0.04381682723760605,0.066597522161901,KL-Cov,7b,100
71.6125,0.09616714715957642,0.06169896572828293,KL-Cov,7b,100
71.7125,0.0,0.060808627121150496,KL-Cov,7b,100
71.8125,0.08273405581712723,0.06346142459660768,KL-Cov,7b,100
71.9125,0.0422956682741642,0.06163073118776083,KL-Cov,7b,100
72.0125,0.06480538845062256,0.060733058527112006,KL-Cov,7b,100
72.1125,0.06535758078098297,0.059827368035912515,KL-Cov,7b,100
72.2125,0.0545489564538002,0.059567373245954514,KL-Cov,7b,100
72.3125,0.08384084701538086,0.05825617142021656,KL-Cov,7b,100
72.41250000000001,0.06220368295907974,0.05978970143944025,KL-Cov,7b,100
72.5125,0.0,0.05786208998411894,KL-Cov,7b,100
72.6125,0.056204572319984436,0.05744152650237083,KL-Cov,7b,100
72.7125,0.032547660171985626,0.05691214203834534,KL-Cov,7b,100
72.8125,0.0,0.06014902718365192,KL-Cov,7b,100
72.91250000000001,0.07385814189910889,0.0624412665143609,KL-Cov,7b,100
73.0125,0.0836128443479538,0.06511147037148475,KL-Cov,7b,100
73.1125,0.0,0.06430169589817523,KL-Cov,7b,100
73.2125,0.05142998695373535,0.06334333837032319,KL-Cov,7b,100
73.3125,0.05750715732574463,0.0633076661080122,KL-Cov,7b,100
73.41250000000001,0.07687099277973175,0.06752212908118964,KL-Cov,7b,100
73.5125,0.05061371624469757,0.07307250823825598,KL-Cov,7b,100
73.6125,0.1185954362154007,0.0746586985141039,KL-Cov,7b,100
73.7125,0.0,0.07509134575724602,KL-Cov,7b,100
73.8125,0.07340407371520996,0.07806010644882917,KL-Cov,7b,100
73.91250000000001,0.06405854225158691,0.07954524755477906,KL-Cov,7b,100
74.0125,0.13546448945999146,0.08289291318506002,KL-Cov,7b,100
74.1125,0.09534136205911636,0.08124732498079539,KL-Cov,7b,100
74.2125,0.09745752811431885,0.08181213270872831,KL-Cov,7b,100
74.3125,0.07944706082344055,0.07706491086632013,KL-Cov,7b,100
74.41250000000001,0.06163937970995903,0.08075042434036732,KL-Cov,7b,100
74.5125,0.07175303995609283,0.08365982133895158,KL-Cov,7b,100
74.6125,0.11434641480445862,0.0801879645884037,KL-Cov,7b,100
74.7125,0.13871440291404724,0.07578366741538048,KL-Cov,7b,100
74.8125,0.07416535913944244,0.07473180331289768,KL-Cov,7b,100
74.91250000000001,0.06802447885274887,0.07790768060833216,KL-Cov,7b,100
75.0125,0.12742185592651367,0.07570925004780292,KL-Cov,7b,100
75.11250000000001,0.06379880011081696,0.07058114595711232,KL-Cov,7b,100
75.2125,0.06180887669324875,0.06890200374647976,KL-Cov,7b,100
75.3125,0.06337564438581467,0.06625955680385232,KL-Cov,7b,100
75.41250000000001,0.0845842957496643,0.06422040062025189,KL-Cov,7b,100
75.5125,0.08304067701101303,0.06497695678845047,KL-Cov,7b,100
75.61250000000001,0.0,0.06554638346657157,KL-Cov,7b,100
75.7125,0.028826221823692322,0.060362460892647504,KL-Cov,7b,100
75.8125,0.04698111489415169,0.061405015159398314,KL-Cov,7b,100
75.91250000000001,0.08515241742134094,0.06071601895615458,KL-Cov,7b,100
76.0125,0.06922603398561478,0.059841085728257894,KL-Cov,7b,100
76.11250000000001,0.05455303192138672,0.060498082693666216,KL-Cov,7b,100
76.2125,0.042941197752952576,0.059322253335267305,KL-Cov,7b,100
76.3125,0.07524146139621735,0.06551921712234617,KL-Cov,7b,100
76.41250000000001,0.056734319776296616,0.06780367605388164,KL-Cov,7b,100
76.5125,0.0,0.06823840588331223,KL-Cov,7b,100
76.6125,0.05882374197244644,0.06918398465961217,KL-Cov,7b,100
76.71249999999999,0.07548698782920837,0.07008577041327953,KL-Cov,7b,100
76.8125,0.11845258623361588,0.07011830750852824,KL-Cov,7b,100
76.9125,0.1319994181394577,0.07133161526173354,KL-Cov,7b,100
77.01249999999999,0.0,0.07467722054570913,KL-Cov,7b,100
77.1125,0.04859285056591034,0.07671692702919244,KL-Cov,7b,100
77.21249999999999,0.1038709431886673,0.08041991878300905,KL-Cov,7b,100
77.3125,0.04598763585090637,0.07858196970075369,KL-Cov,7b,100
77.4125,0.0651385486125946,0.0790157949924469,KL-Cov,7b,100
77.51249999999999,0.0809972882270813,0.07930390205234289,KL-Cov,7b,100
77.6125,0.07681528478860855,0.08070354044437408,KL-Cov,7b,100
77.71249999999999,0.07439139485359192,0.08499631740152835,KL-Cov,7b,100
77.8125,0.0773695856332779,0.08245596963912248,KL-Cov,7b,100
77.9125,0.06851784884929657,0.08803566839545965,KL-Cov,7b,100
78.01249999999999,0.11671506613492966,0.09012042582035065,KL-Cov,7b,100
78.1125,0.08522113412618637,0.08937601149082183,KL-Cov,7b,100
78.21249999999999,0.14681999385356903,0.08875618752092124,KL-Cov,7b,100
78.3125,0.08950885385274887,0.08906401049345732,KL-Cov,7b,100
78.4125,0.07279521226882935,0.08634519066661596,KL-Cov,7b,100
78.5125,0.10998164117336273,0.08666351918131113,KL-Cov,7b,100
78.6125,0.06099395453929901,0.08660051234066486,KL-Cov,7b,100
78.71249999999999,0.061629392206668854,0.08722116202116012,KL-Cov,7b,100
78.8125,0.1117168739438057,0.08611796267330646,KL-Cov,7b,100
78.9125,0.13312296569347382,0.0844945938885212,KL-Cov,7b,100
79.0125,0.052969735115766525,0.08434671428054571,KL-Cov,7b,100
79.1125,0.1267949342727661,0.08248364258557558,KL-Cov,7b,100
79.21249999999999,0.07374417781829834,0.07748980637639762,KL-Cov,7b,100
79.3125,0.11878270655870438,0.07525004010647535,KL-Cov,7b,100
79.4125,0.06706824898719788,0.07687943391501903,KL-Cov,7b,100
79.5125,0.07791382819414139,0.0762809095531702,KL-Cov,7b,100
79.6125,0.08454395085573196,0.07142450228333473,KL-Cov,7b,100
79.71249999999999,0.0795036107301712,0.07520622882992029,KL-Cov,7b,100
79.8125,0.09600432217121124,0.07358477286994457,KL-Cov,7b,100
79.9125,0.0,0.07199380490928889,KL-Cov,7b,100
80.0125,0.06639015674591064,0.06851704210042954,KL-Cov,7b,100
80.1125,0.08534333109855652,0.06924877643585205,KL-Cov,7b,100
80.21249999999999,0.0,0.0659227416291833,KL-Cov,7b,100
80.3125,0.08868390321731567,0.06724132973700762,KL-Cov,7b,100
80.4125,0.0715813934803009,0.06708359021693468,KL-Cov,7b,100
80.5125,0.052450280636548996,0.07033241957426072,KL-Cov,7b,100
80.6125,0.07544539868831635,0.0764720007777214,KL-Cov,7b,100
80.71249999999999,0.07573045790195465,0.07230961572378874,KL-Cov,7b,100
80.8125,0.08842048048973083,0.0724606540426612,KL-Cov,7b,100
80.9125,0.06352182477712631,0.07605140741914511,KL-Cov,7b,100
81.0125,0.07110653817653656,0.07577389169484378,KL-Cov,7b,100
81.1125,0.10015307366847992,0.07737091727554798,KL-Cov,7b,100
81.2125,0.03515966609120369,0.07868564240634442,KL-Cov,7b,100
81.3125,0.09461091458797455,0.07822121828794479,KL-Cov,7b,100
81.4125,0.0,0.07886583708226681,KL-Cov,7b,100
81.5125,0.06929256021976471,0.07992360979318619,KL-Cov,7b,100
81.6125,0.1026187315583229,0.07834779631346464,KL-Cov,7b,100
81.7125,0.051244739443063736,0.07774372916668654,KL-Cov,7b,100
81.8125,0.07314781844615936,0.0754405352845788,KL-Cov,7b,100
81.9125,0.14397865533828735,0.07649848654866219,KL-Cov,7b,100
82.0125,0.06519704312086105,0.07713244743645191,KL-Cov,7b,100
82.1125,0.08290483057498932,0.07768959291279316,KL-Cov,7b,100
82.2125,0.0520310141146183,0.07501804813742638,KL-Cov,7b,100
82.3125,0.0993640273809433,0.06954369641840458,KL-Cov,7b,100
82.4125,0.05723539739847183,0.07034758746623992,KL-Cov,7b,100
82.5125,0.0723298043012619,0.07238614372909069,KL-Cov,7b,100
82.6125,0.06264271587133408,0.06614444606006145,KL-Cov,7b,100
82.7125,0.0411461740732193,0.0646585876867175,KL-Cov,7b,100
82.8125,0.04883429780602455,0.06431590851396322,KL-Cov,7b,100
82.9125,0.07474035769701004,0.06726100705564023,KL-Cov,7b,100
83.0125,0.14421652257442474,0.06583892747759819,KL-Cov,7b,100
83.1125,0.05659414827823639,0.06384202651679516,KL-Cov,7b,100
83.2125,0.0,0.06309986911714077,KL-Cov,7b,100
83.3125,0.05646063759922981,0.06141712460666895,KL-Cov,7b,100
83.4125,0.12414277344942093,0.06290968991816044,KL-Cov,7b,100
83.5125,0.07558123767375946,0.06605418998748064,KL-Cov,7b,100
83.6125,0.0628071278333664,0.06800561595708132,KL-Cov,7b,100
83.7125,0.08014343678951263,0.0631170715764165,KL-Cov,7b,100
83.8125,0.05938516557216644,0.062266632728278634,KL-Cov,7b,100
83.9125,0.1298540234565735,0.06874310839921235,KL-Cov,7b,100
84.0125,0.07133530080318451,0.06970776818692684,KL-Cov,7b,100
84.1125,0.10335277020931244,0.06606736499816179,KL-Cov,7b,100
84.2125,0.05582476779818535,0.065243552736938,KL-Cov,7b,100
84.3125,0.053240999579429626,0.06433817092329264,KL-Cov,7b,100
84.4125,0.10394130647182465,0.06391115929931403,KL-Cov,7b,100
84.5125,0.11878564953804016,0.06786952815949916,KL-Cov,7b,100
84.6125,0.0586639866232872,0.06595218144357204,KL-Cov,7b,100
84.7125,0.04144555702805519,0.06527398992329836,KL-Cov,7b,100
84.8125,0.0622931644320488,0.06161019779741764,KL-Cov,7b,100
84.91250000000001,0.06001824885606766,0.06541483752429485,KL-Cov,7b,100
85.0125,0.06970896571874619,0.06630450654774904,KL-Cov,7b,100
85.1125,0.07146014273166656,0.06449079003185033,KL-Cov,7b,100
85.2125,0.13765516877174377,0.05971100114285946,KL-Cov,7b,100
85.3125,0.0,0.06076869934797287,KL-Cov,7b,100
85.41250000000001,0.04592803865671158,0.058535499423742296,KL-Cov,7b,100
85.5125,0.18733566999435425,0.05717222470790148,KL-Cov,7b,100
85.6125,0.0,0.05566622223705053,KL-Cov,7b,100
85.7125,0.051739178597927094,0.05116171170026064,KL-Cov,7b,100
85.8125,0.07924818992614746,0.049956529214978215,KL-Cov,7b,100
85.91250000000001,0.051718760281801224,0.04847892504185438,KL-Cov,7b,100
86.0125,0.07310859113931656,0.04930861480534077,KL-Cov,7b,100
86.1125,0.0,0.04876562155783176,KL-Cov,7b,100
86.2125,0.05961756408214569,0.042319743670523165,KL-Cov,7b,100
86.3125,0.032224297523498535,0.04226151142269373,KL-Cov,7b,100
86.41250000000001,0.04622793197631836,0.041672595925629136,KL-Cov,7b,100
86.5125,0.0,0.04302945245057344,KL-Cov,7b,100
86.6125,0.05175194516777992,0.04283436071127653,KL-Cov,7b,100
86.7125,0.04415326565504074,0.043580338433384894,KL-Cov,7b,100
86.8125,0.0,0.04507043795660138,KL-Cov,7b,100
86.91250000000001,0.07076913118362427,0.044772650618106126,KL-Cov,7b,100
87.0125,0.07697953283786774,0.04606491705402732,KL-Cov,7b,100
87.1125,0.12772318720817566,0.04480039330199361,KL-Cov,7b,100
87.2125,0.037020277231931686,0.046128057576715946,KL-Cov,7b,100
87.3125,0.05070184916257858,0.05132599718868733,KL-Cov,7b,100
87.41250000000001,0.025936167687177658,0.05256396427750588,KL-Cov,7b,100
87.5125,0.04342600703239441,0.0545847362279892,KL-Cov,7b,100
87.61250000000001,0.0737004354596138,0.056271918639540675,KL-Cov,7b,100
87.7125,0.0556841641664505,0.059731688424944876,KL-Cov,7b,100
87.8125,0.11542913317680359,0.058507640399038795,KL-Cov,7b,100
87.91250000000001,0.0798526257276535,0.0599366370216012,KL-Cov,7b,100
88.0125,0.06368986517190933,0.05908502213656902,KL-Cov,7b,100
88.11250000000001,0.08498457074165344,0.0631416936405003,KL-Cov,7b,100
88.2125,0.07380805164575577,0.06416296826675534,KL-Cov,7b,100
88.3125,0.0710538700222969,0.06482159728184342,KL-Cov,7b,100
88.41250000000001,0.060525082051754,0.0650095316208899,KL-Cov,7b,100
88.5125,0.04892013221979141,0.06241239352151751,KL-Cov,7b,100
88.61250000000001,0.06757558882236481,0.05895428949967027,KL-Cov,7b,100
88.7125,0.049452848732471466,0.06045425089076161,KL-Cov,7b,100
88.8125,0.05752185732126236,0.06285531731322408,KL-Cov,7b,100
88.91250000000001,0.05808987468481064,0.06081394137814641,KL-Cov,7b,100
89.0125,0.05188387632369995,0.05728319726884365,KL-Cov,7b,100
89.1125,0.11295725405216217,0.05454278539866209,KL-Cov,7b,100
89.21249999999999,0.0,0.05312842760235071,KL-Cov,7b,100
89.3125,0.07752029597759247,0.050414514541625974,KL-Cov,7b,100
89.4125,0.06465800106525421,0.05308156915009022,KL-Cov,7b,100
89.51249999999999,0.0,0.05209014210850001,KL-Cov,7b,100
89.6125,0.02560279704630375,0.05077711921185255,KL-Cov,7b,100
89.71249999999999,0.07052323967218399,0.04785220956429839,KL-Cov,7b,100
89.8125,0.0530712716281414,0.04603910574689508,KL-Cov,7b,100
89.9125,0.09916776418685913,0.04724556894972921,KL-Cov,7b,100
90.01249999999999,0.03319380059838295,0.04373097581788898,KL-Cov,7b,100
90.1125,0.050613339990377426,0.043398666996508836,KL-Cov,7b,100
90.21249999999999,0.0,0.04420946577563882,KL-Cov,7b,100
90.3125,0.035428695380687714,0.04559131583198905,KL-Cov,7b,100
90.4125,0.08226878941059113,0.04644638689234853,KL-Cov,7b,100
90.51249999999999,0.0,0.04846253547817469,KL-Cov,7b,100
90.6125,0.044027797877788544,0.04557475116103887,KL-Cov,7b,100
90.71249999999999,0.05521749332547188,0.043370250947773456,KL-Cov,7b,100
90.8125,0.07238393276929855,0.04739870958030224,KL-Cov,7b,100
90.9125,0.04204313084483147,0.052636018581688405,KL-Cov,7b,100
91.0125,0.09457685053348541,0.0538290611281991,KL-Cov,7b,100
91.1125,0.03011913038790226,0.05348013922572136,KL-Cov,7b,100
91.21249999999999,0.0,0.0553465873375535,KL-Cov,7b,100
91.3125,0.06339304149150848,0.05295458484441042,KL-Cov,7b,100
91.4125,0.0942397192120552,0.04961776310577989,KL-Cov,7b,100
91.5125,0.05750909820199013,0.050228567216545346,KL-Cov,7b,100
91.6125,0.05483321100473404,0.05216836726292968,KL-Cov,7b,100
91.71249999999999,0.059412628412246704,0.05132940139621496,KL-Cov,7b,100
91.8125,0.052717018872499466,0.05023052629083395,KL-Cov,7b,100
91.9125,0.0,0.05686289340257645,KL-Cov,7b,100
92.0125,0.043177925050258636,0.057045178189873695,KL-Cov,7b,100
92.1125,0.09530326724052429,0.052848307117819786,KL-Cov,7b,100
92.21249999999999,0.040065471082925797,0.051620139703154565,KL-Cov,7b,100
92.3125,0.030209651216864586,0.05115511022508144,KL-Cov,7b,100
92.4125,0.0,0.04994288045912981,KL-Cov,7b,100
92.5125,0.06998854875564575,0.04896864959970117,KL-Cov,7b,100
92.6125,0.03480018675327301,0.05353485625237227,KL-Cov,7b,100
92.71249999999999,0.0,0.0549122754484415,KL-Cov,7b,100
92.8125,0.08174914866685867,0.05419664934277534,KL-Cov,7b,100
92.9125,0.033711597323417664,0.05647498518228531,KL-Cov,7b,100
93.0125,0.0,0.05923495128750801,KL-Cov,7b,100
93.1125,0.06395304203033447,0.06117134910076857,KL-Cov,7b,100
93.21249999999999,0.03921518474817276,0.061338673867285254,KL-Cov,7b,100
93.3125,0.0384962223470211,0.06154714833945036,KL-Cov,7b,100
93.4125,0.09715099632740021,0.06417031284421683,KL-Cov,7b,100
93.5125,0.12765827775001526,0.067241514287889,KL-Cov,7b,100
93.6125,0.04879634827375412,0.07134236242622137,KL-Cov,7b,100
93.7125,0.08251781761646271,0.07430489972233772,KL-Cov,7b,100
93.8125,0.09920358657836914,0.07321214821189642,KL-Cov,7b,100
93.9125,0.04078450798988342,0.07322665013372898,KL-Cov,7b,100
94.0125,0.07045699656009674,0.07139514271169901,KL-Cov,7b,100
94.1125,0.2474861443042755,0.06887695994228124,KL-Cov,7b,100
94.2125,0.06313733756542206,0.06638726484030485,KL-Cov,7b,100
94.3125,0.044295307248830795,0.06612583670765161,KL-Cov,7b,100
94.4125,0.05432187393307686,0.061755813304334876,KL-Cov,7b,100
94.5125,0.04636451601982117,0.058057287521660325,KL-Cov,7b,100
94.6125,0.0,0.05778587281703949,KL-Cov,7b,100
94.7125,0.08697456866502762,0.05593621198087931,KL-Cov,7b,100
94.8125,0.0,0.047972431182861326,KL-Cov,7b,100
94.9125,0.06659726053476334,0.049243219345808026,KL-Cov,7b,100
95.0125,0.022938653826713562,0.051097188293933865,KL-Cov,7b,100
95.1125,0.03331684321165085,0.05109556518495083,KL-Cov,7b,100
95.2125,0.04505573958158493,0.051094413325190546,KL-Cov,7b,100
95.3125,0.0,0.05250688260421157,KL-Cov,7b,100
95.4125,0.0523744635283947,0.05141104405745864,KL-Cov,7b,100
95.5125,0.08521212637424469,0.052180881630629304,KL-Cov,7b,100
95.6125,0.07360561192035675,0.05144839620217681,KL-Cov,7b,100
95.7125,0.0551469624042511,0.052746284510940315,KL-Cov,7b,100
95.8125,0.07077467441558838,0.05241674611344933,KL-Cov,7b,100
95.9125,0.06744939088821411,0.05331129936501384,KL-Cov,7b,100
96.0125,0.05417734384536743,0.05563020450994372,KL-Cov,7b,100
96.1125,0.04007226973772049,0.0583629452995956,KL-Cov,7b,100
96.2125,0.05820458382368088,0.05684076027944684,KL-Cov,7b,100
96.3125,0.05871155112981796,0.057785137500613926,KL-Cov,7b,100
96.4125,0.05974987894296646,0.058690617997199296,KL-Cov,7b,100
96.5125,0.037479691207408905,0.05876155659556389,KL-Cov,7b,100
96.6125,0.051161933690309525,0.05679872097447514,KL-Cov,7b,100
96.7125,0.08308327943086624,0.054897577073425054,KL-Cov,7b,100
96.8125,0.07670856267213821,0.0558025817759335,KL-Cov,7b,100
96.9125,0.04172792285680771,0.056367241125553844,KL-Cov,7b,100
97.0125,0.042016565799713135,0.057464060708880424,KL-Cov,7b,100
97.1125,0.0,0.059136997777968645,KL-Cov,7b,100
97.2125,0.05205437168478966,0.06025291843339801,KL-Cov,7b,100
97.3125,0.07990750670433044,0.0582646950148046,KL-Cov,7b,100
97.41250000000001,0.03958943858742714,0.05725858436897397,KL-Cov,7b,100
97.5125,0.059007856994867325,0.058645252007991075,KL-Cov,7b,100
97.6125,0.08955618739128113,0.05947791760787368,KL-Cov,7b,100
97.7125,0.08159203827381134,0.061196645591408014,KL-Cov,7b,100
97.8125,0.04874006286263466,0.06346448821946979,KL-Cov,7b,100
97.91250000000001,0.06433653086423874,0.0648890557140112,KL-Cov,7b,100
98.0125,0.0824306458234787,0.06414741426706314,KL-Cov,7b,100
98.1125,0.09350647032260895,0.0644059787131846,KL-Cov,7b,100
98.2125,0.11968649923801422,0.06220760242082179,KL-Cov,7b,100
98.3125,0.05194007232785225,0.06090555072762072,KL-Cov,7b,100
98.41250000000001,0.09740611910820007,0.059212128268554806,KL-Cov,7b,100
98.5125,0.016886087134480476,0.06293994599021971,KL-Cov,7b,100
98.6125,0.02300357073545456,0.0665479298774153,KL-Cov,7b,100
98.7125,0.06501016020774841,0.06456895369105041,KL-Cov,7b,100
98.8125,0.048863351345062256,0.06576018142513931,KL-Cov,7b,100
98.91250000000001,0.09184715896844864,0.06357868201099336,KL-Cov,7b,100
99.0125,0.03452683240175247,0.06370090582408011,KL-Cov,7b,100
99.1125,0.10031043738126755,0.06325942096300423,KL-Cov,7b,100
99.2125,0.08223545551300049,0.06409533387981355,KL-Cov,7b,100
99.3125,0.08870074152946472,0.0657055410835892,KL-Cov,7b,100
99.41250000000001,0.08777368068695068,0.06428817484755905,KL-Cov,7b,100
99.5125,0.044151753187179565,0.06644793999277883,KL-Cov,7b,100
99.6125,0.05041616037487984,0.06620459696959431,KL-Cov,7b,100
99.7125,0.10332061350345612,0.06673565373529454,KL-Cov,7b,100
99.8125,0.08786250650882721,0.0612210233724027,KL-Cov,7b,100
99.91250000000001,0.08638748526573181,0.059123084527151336,KL-Cov,7b,100
0.0125,0.3394950032234192,0.3999439936876297,EP-GRPO,7b,100
0.11249999999999999,0.42962154746055603,0.4093256274174,EP-GRPO,7b,100
0.21250000000000002,0.4117230474948883,0.4061031165448102,EP-GRPO,7b,100
0.3125,0.4226101338863373,0.4066990501171834,EP-GRPO,7b,100
0.41250000000000003,0.2986217141151428,0.4133602936820286,EP-GRPO,7b,100
0.5125000000000001,0.35323625802993774,0.4118058290746477,EP-GRPO,7b,100
0.6125,0.5465139746665955,0.41308931063632576,EP-GRPO,7b,100
0.7125,0.3834042251110077,0.4182491084933281,EP-GRPO,7b,100
0.8125,0.40287792682647705,0.4205101782083511,EP-GRPO,7b,100
0.9125,0.3789738118648529,0.4174713978171349,EP-GRPO,7b,100
1.0125,0.5138605833053589,0.4205735057592392,EP-GRPO,7b,100
1.1125,0.33776915073394775,0.42416789948940276,EP-GRPO,7b,100
1.2125000000000001,0.4279176890850067,0.42634384423494337,EP-GRPO,7b,100
1.3125,0.5199902057647705,0.4241640356183052,EP-GRPO,7b,100
1.4125,0.42236000299453735,0.4272976765036583,EP-GRPO,7b,100
1.5125,0.2695313096046448,0.42915473341941834,EP-GRPO,7b,100
1.6125,0.4231500029563904,0.4369990894198418,EP-GRPO,7b,100
1.7125000000000001,0.40810519456863403,0.43448534697294233,EP-GRPO,7b,100
1.8124999999999998,0.3707590699195862,0.43375259786844256,EP-GRPO,7b,100
1.9124999999999999,0.522519588470459,0.4376634559035301,EP-GRPO,7b,100
2.0125,0.39258694648742676,0.43886832892894745,EP-GRPO,7b,100
2.1125000000000003,0.4975811243057251,0.4332156655192375,EP-GRPO,7b,100
2.2125,0.4969935119152069,0.43793503552675245,EP-GRPO,7b,100
2.3125,0.3398631811141968,0.4349864900112152,EP-GRPO,7b,100
2.4125,0.42698952555656433,0.4354536384344101,EP-GRPO,7b,100
2.5125,0.450182169675827,0.4348075023293495,EP-GRPO,7b,100
2.6125,0.44831228256225586,0.4329010409116745,EP-GRPO,7b,100
2.7125,0.34547802805900574,0.435925609767437,EP-GRPO,7b,100
2.8125,0.44402122497558594,0.43072916477918627,EP-GRPO,7b,100
2.9125,0.5084033012390137,0.42263427436351775,EP-GRPO,7b,100
3.0124999999999997,0.32652711868286133,0.4306308498978615,EP-GRPO,7b,100
3.1125,0.4137013256549835,0.4276516798138619,EP-GRPO,7b,100
3.2125,0.6366111040115356,0.42773886501789093,EP-GRPO,7b,100
3.3125,0.3790311813354492,0.4255127903819084,EP-GRPO,7b,100
3.4125,0.3200688362121582,0.4251449525356293,EP-GRPO,7b,100
3.5125,0.4495721161365509,0.4250644674897194,EP-GRPO,7b,100
3.6125,0.43434104323387146,0.4228286677598953,EP-GRPO,7b,100
3.7125,0.537469744682312,0.4243363031744957,EP-GRPO,7b,100
3.8125,0.4193597435951233,0.42617628425359727,EP-GRPO,7b,100
3.9125,0.414905846118927,0.4128675699234009,EP-GRPO,7b,100
4.0125,0.4002557694911957,0.40556715041399,EP-GRPO,7b,100
4.1125,0.5726046562194824,0.4045745173096657,EP-GRPO,7b,100
4.2125,0.39978086948394775,0.4004246026277542,EP-GRPO,7b,100
4.3125,0.4444068372249603,0.39948343485593796,EP-GRPO,7b,100
4.4125,0.41788655519485474,0.4000116267800331,EP-GRPO,7b,100
4.5125,0.3225714862346649,0.3985355281829834,EP-GRPO,7b,100
4.6125,0.3866042494773865,0.40713594257831576,EP-GRPO,7b,100
4.7125,0.3521316647529602,0.4094886139035225,EP-GRPO,7b,100
4.8125,0.4029318690299988,0.4058886948227882,EP-GRPO,7b,100
4.9125000000000005,0.3823956847190857,0.41021683216094973,EP-GRPO,7b,100
5.0125,0.48245614767074585,0.4075687327980995,EP-GRPO,7b,100
5.1125,0.43278586864471436,0.40184946805238725,EP-GRPO,7b,100
5.2124999999999995,0.4829535484313965,0.4056322184205055,EP-GRPO,7b,100
5.3125,0.35699662566185,0.4063380271196365,EP-GRPO,7b,100
5.4125,0.4559819996356964,0.4068490043282509,EP-GRPO,7b,100
5.5125,0.44446927309036255,0.40084586590528487,EP-GRPO,7b,100
5.6125,0.3488168716430664,0.3944843193888664,EP-GRPO,7b,100
5.7125,0.31773841381073,0.3901755177974701,EP-GRPO,7b,100
5.8125,0.31889641284942627,0.38409205913543704,EP-GRPO,7b,100
5.9125,0.4177508056163788,0.37679512053728104,EP-GRPO,7b,100
6.0125,0.3562358319759369,0.376248907148838,EP-GRPO,7b,100
6.1125,0.37914666533470154,0.3704935938119888,EP-GRPO,7b,100
6.2125,0.3439294099807739,0.3692155015468597,EP-GRPO,7b,100
6.3125,0.3765065371990204,0.3747529888153076,EP-GRPO,7b,100
6.4125000000000005,0.4432545304298401,0.3765500181913376,EP-GRPO,7b,100
6.5125,0.3345346450805664,0.37702994734048845,EP-GRPO,7b,100
6.612500000000001,0.4267600476741791,0.37416298031806944,EP-GRPO,7b,100
6.7125,0.31994378566741943,0.37433566331863405,EP-GRPO,7b,100
6.812500000000001,0.4703280031681061,0.38079830288887023,EP-GRPO,7b,100
6.9125000000000005,0.4487120807170868,0.3862280401587486,EP-GRPO,7b,100
7.012500000000001,0.3656918406486511,0.37995000898838044,EP-GRPO,7b,100
7.112499999999999,0.4217882454395294,0.3790247264504433,EP-GRPO,7b,100
7.2124999999999995,0.35203981399536133,0.3815106165409088,EP-GRPO,7b,100
7.3125,0.3258298635482788,0.37930723279714584,EP-GRPO,7b,100
7.4125,0.4285747706890106,0.3888094887137413,EP-GRPO,7b,100
7.512499999999999,0.2855749726295471,0.38559417992830275,EP-GRPO,7b,100
7.6125,0.300433486700058,0.3892407885193825,EP-GRPO,7b,100
7.7125,0.35896360874176025,0.3960555985569954,EP-GRPO,7b,100
7.8125,0.3832099437713623,0.39706713169813157,EP-GRPO,7b,100
7.9125,0.41980311274528503,0.40018586099147796,EP-GRPO,7b,100
8.0125,0.4529154598712921,0.4078135174512863,EP-GRPO,7b,100
8.1125,0.490112841129303,0.41055048793554305,EP-GRPO,7b,100
8.2125,0.4365639388561249,0.415466787815094,EP-GRPO,7b,100
8.3125,0.38346344232559204,0.4196749418973923,EP-GRPO,7b,100
8.412500000000001,0.5292050242424011,0.41954137444496153,EP-GRPO,7b,100
8.512500000000001,0.3832169771194458,0.41981216400861743,EP-GRPO,7b,100
8.612499999999999,0.5888890027999878,0.4237500038743019,EP-GRPO,7b,100
8.712499999999999,0.34336578845977783,0.42525639981031416,EP-GRPO,7b,100
8.8125,0.2978611886501312,0.42464242577552797,EP-GRPO,7b,100
8.9125,0.39796751737594604,0.4242045846581459,EP-GRPO,7b,100
9.0125,0.36613768339157104,0.4289193043112755,EP-GRPO,7b,100
9.112499999999999,0.4631142318248749,0.42699170380830764,EP-GRPO,7b,100
9.2125,0.43111804127693176,0.4285738107562065,EP-GRPO,7b,100
9.3125,0.47893771529197693,0.4245110124349594,EP-GRPO,7b,100
9.4125,0.37953993678092957,0.42753358602523805,EP-GRPO,7b,100
9.5125,0.5019623637199402,0.4359222286939621,EP-GRPO,7b,100
9.6125,0.4580036401748657,0.43634734988212587,EP-GRPO,7b,100
9.7125,0.3979439437389374,0.44085656851530075,EP-GRPO,7b,100
9.8125,0.5227481722831726,0.44407194435596464,EP-GRPO,7b,100
9.9125,0.4266844689846039,0.44514170616865156,EP-GRPO,7b,100
10.012500000000001,0.4911274015903473,0.4405191275477409,EP-GRPO,7b,100
10.1125,0.4239438772201538,0.44715380877256394,EP-GRPO,7b,100
10.212499999999999,0.49303725361824036,0.44559684813022615,EP-GRPO,7b,100
10.3125,0.4402933418750763,0.4441056552529335,EP-GRPO,7b,100
10.4125,0.5067346692085266,0.4497711744904518,EP-GRPO,7b,100
10.5125,0.444336473941803,0.4454236786067486,EP-GRPO,7b,100
10.612499999999999,0.38808920979499817,0.4364673754572868,EP-GRPO,7b,100
10.7125,0.4623124599456787,0.42711268305778505,EP-GRPO,7b,100
10.8125,0.42726805806159973,0.4214272725582123,EP-GRPO,7b,100
10.9125,0.4266423285007477,0.4189701583981514,EP-GRPO,7b,100
11.0125,0.29460960626602173,0.4218527755141258,EP-GRPO,7b,100
11.1125,0.24097831547260284,0.41425207525491714,EP-GRPO,7b,100
11.2125,0.4247293770313263,0.4104898303747177,EP-GRPO,7b,100
11.3125,0.3641856908798218,0.41010711669921873,EP-GRPO,7b,100
11.4125,0.44338834285736084,0.4094336813688278,EP-GRPO,7b,100
11.512500000000001,0.34714093804359436,0.40475746005773544,EP-GRPO,7b,100
11.6125,0.4346544146537781,0.4004703885316849,EP-GRPO,7b,100
11.7125,0.41799741983413696,0.393533296585083,EP-GRPO,7b,100
11.8125,0.4327738881111145,0.3920955297350883,EP-GRPO,7b,100
11.9125,0.5629106163978577,0.38969247668981555,EP-GRPO,7b,100
12.0125,0.336625874042511,0.38990701526403426,EP-GRPO,7b,100
12.112499999999999,0.395448237657547,0.3884775179624558,EP-GRPO,7b,100
12.2125,0.29871463775634766,0.3903554934263229,EP-GRPO,7b,100
12.3125,0.4103412628173828,0.3867947554588318,EP-GRPO,7b,100
12.4125,0.36864614486694336,0.38860405594110486,EP-GRPO,7b,100
12.5125,0.426821768283844,0.388041650056839,EP-GRPO,7b,100
12.612499999999999,0.33143800497055054,0.3788343998789787,EP-GRPO,7b,100
12.712499999999999,0.3434005379676819,0.3789571651816368,EP-GRPO,7b,100
12.812499999999998,0.3576582074165344,0.37552967339754106,EP-GRPO,7b,100
12.9125,0.31553131341934204,0.38168694168329237,EP-GRPO,7b,100
13.0125,0.40439099073410034,0.3866719114780426,EP-GRPO,7b,100
13.112499999999999,0.3963487148284912,0.3876685607433319,EP-GRPO,7b,100
13.212499999999999,0.32010960578918457,0.39162986367940905,EP-GRPO,7b,100
13.3125,0.3969672918319702,0.39242502123117445,EP-GRPO,7b,100
13.4125,0.38688746094703674,0.3902207961678505,EP-GRPO,7b,100
13.5125,0.3245772421360016,0.38148718267679216,EP-GRPO,7b,100
13.612499999999999,0.4974774718284607,0.3792920655012131,EP-GRPO,7b,100
13.7125,0.36077848076820374,0.37896853893995286,EP-GRPO,7b,100
13.8125,0.34725016355514526,0.38241702169179914,EP-GRPO,7b,100
13.9125,0.4133927524089813,0.38989647597074506,EP-GRPO,7b,100
14.0125,0.4581039547920227,0.388982213139534,EP-GRPO,7b,100
14.1125,0.31505364179611206,0.39549659729003905,EP-GRPO,7b,100
14.2125,0.47186970710754395,0.3924612337350845,EP-GRPO,7b,100
14.3125,0.321560263633728,0.38322011262178424,EP-GRPO,7b,100
14.4125,0.4611082077026367,0.3787668572366238,EP-GRPO,7b,100
14.512500000000001,0.3634924292564392,0.3730717535316944,EP-GRPO,7b,100
14.6125,0.44359347224235535,0.3677504460513592,EP-GRPO,7b,100
14.7125,0.5176251530647278,0.3650612576305866,EP-GRPO,7b,100
14.8125,0.35670459270477295,0.37206542953848837,EP-GRPO,7b,100
14.912500000000001,0.2251034379005432,0.367434191852808,EP-GRPO,7b,100
15.012500000000001,0.3166135847568512,0.3721967549622059,EP-GRPO,7b,100
15.1125,0.2868393659591675,0.3700933356583118,EP-GRPO,7b,100
15.2125,0.42715948820114136,0.36969205871224403,EP-GRPO,7b,100
15.312500000000002,0.3467273414134979,0.36605740621685984,EP-GRPO,7b,100
15.412500000000001,0.3683675229549408,0.36097404077649115,EP-GRPO,7b,100
15.512500000000001,0.4133601784706116,0.3628403477370739,EP-GRPO,7b,100
15.6125,0.41132742166519165,0.37094251543283463,EP-GRPO,7b,100
15.712499999999999,0.36339765787124634,0.3660545399785042,EP-GRPO,7b,100
15.812499999999998,0.40117141604423523,0.3677800133824348,EP-GRPO,7b,100
15.9125,0.3191211223602295,0.36446608543396,EP-GRPO,7b,100
16.0125,0.39019572734832764,0.3582530868053436,EP-GRPO,7b,100
16.1125,0.3658638000488281,0.3492328377068043,EP-GRPO,7b,100
16.2125,0.3025614619255066,0.3368013523519039,EP-GRPO,7b,100
16.3125,0.2594638466835022,0.32089368924498557,EP-GRPO,7b,100
16.412499999999998,0.3886163532733917,0.30872965931892393,EP-GRPO,7b,100
16.5125,0.26648586988449097,0.29794574812054636,EP-GRPO,7b,100
16.6125,0.3054528832435608,0.2897724914550781,EP-GRPO,7b,100
16.7125,0.24067740142345428,0.28071568518877027,EP-GRPO,7b,100
16.8125,0.2276429980993271,0.27460024535655975,EP-GRPO,7b,100
16.9125,0.27375805377960205,0.27938161239027975,EP-GRPO,7b,100
17.0125,0.249952033162117,0.2785877886414528,EP-GRPO,7b,100
17.1125,0.20413458347320557,0.2757886907458305,EP-GRPO,7b,100
17.2125,0.23614540696144104,0.27567914813756944,EP-GRPO,7b,100
17.3125,0.2524861991405487,0.2716852805018425,EP-GRPO,7b,100
17.4125,0.32007095217704773,0.2740367691218853,EP-GRPO,7b,100
17.5125,0.2091665416955948,0.27641397520899774,EP-GRPO,7b,100
17.6125,0.304463267326355,0.27816707447171213,EP-GRPO,7b,100
17.712500000000002,0.28373265266418457,0.28176768332719804,EP-GRPO,7b,100
17.8125,0.2839018702507019,0.27861922055482863,EP-GRPO,7b,100
17.9125,0.27273017168045044,0.2713481168448925,EP-GRPO,7b,100
18.0125,0.28766363859176636,0.26422074347734453,EP-GRPO,7b,100
18.1125,0.30837804079055786,0.2514418593049049,EP-GRPO,7b,100
18.212500000000002,0.2812480628490448,0.24226328149437903,EP-GRPO,7b,100
18.3125,0.31114956736564636,0.23467012509703636,EP-GRPO,7b,100
18.4125,0.18968814611434937,0.22752214923501016,EP-GRPO,7b,100
18.512500000000003,0.1567051112651825,0.22355120435357093,EP-GRPO,7b,100
18.6125,0.17747610807418823,0.21828918442130088,EP-GRPO,7b,100
18.712500000000002,0.27359575033187866,0.20900247380137443,EP-GRPO,7b,100
18.8125,0.14029377698898315,0.19726089000701905,EP-GRPO,7b,100
18.912499999999998,0.23031915724277496,0.18353392340242863,EP-GRPO,7b,100
19.0125,0.23314480483531952,0.17196618422865867,EP-GRPO,7b,100
19.112499999999997,0.14379660785198212,0.1678531913459301,EP-GRPO,7b,100
19.2125,0.17931778728961945,0.16392220489680767,EP-GRPO,7b,100
19.3125,0.18042731285095215,0.15841177657246588,EP-GRPO,7b,100
19.412499999999998,0.12099261581897736,0.1481808277219534,EP-GRPO,7b,100
19.5125,0.12953652441501617,0.14246341779828073,EP-GRPO,7b,100
19.6125,0.1513800024986267,0.13270322620868683,EP-GRPO,7b,100
19.7125,0.14770103991031647,0.12195770140737296,EP-GRPO,7b,100
19.8125,0.14594364166259766,0.11370782047510147,EP-GRPO,7b,100
19.9125,0.1230943500995636,0.10541804052889348,EP-GRPO,7b,100
20.0125,0.0871136337518692,0.10118699215352535,EP-GRPO,7b,100
20.1125,0.14091899991035461,0.1069248540699482,EP-GRPO,7b,100
20.2125,0.06541313230991364,0.10367297492921353,EP-GRPO,7b,100
20.3125,0.053969305008649826,0.10021448001265526,EP-GRPO,7b,100
20.4125,0.0575115941464901,0.09569407418370247,EP-GRPO,7b,100
20.5125,0.08067620545625687,0.09215125970542432,EP-GRPO,7b,100
20.6125,0.142048180103302,0.09167507730424404,EP-GRPO,7b,100
20.7125,0.07301027327775955,0.09213573805987835,EP-GRPO,7b,100
20.8125,0.08812598884105682,0.09206518404185772,EP-GRPO,7b,100
20.9125,0.08139707148075104,0.09265602797269822,EP-GRPO,7b,100
21.0125,0.07373842597007751,0.09564601916819811,EP-GRPO,7b,100
21.1125,0.11659763753414154,0.09705915637314319,EP-GRPO,7b,100
21.212500000000002,0.07095389813184738,0.09816142156720162,EP-GRPO,7b,100
21.3125,0.10099610686302185,0.09539652906358242,EP-GRPO,7b,100
21.4125,0.06745640933513641,0.09183580484241247,EP-GRPO,7b,100
21.512500000000003,0.08829452842473984,0.09221543658524751,EP-GRPO,7b,100
21.6125,0.10995202511548996,0.09304275330156088,EP-GRPO,7b,100
21.712500000000002,0.06754136085510254,0.09617169424891472,EP-GRPO,7b,100
21.8125,0.09440913796424866,0.09484034400433301,EP-GRPO,7b,100
21.912499999999998,0.102426677942276,0.09386178478598595,EP-GRPO,7b,100
22.0125,0.11400937288999557,0.09111398242413998,EP-GRPO,7b,100
22.112499999999997,0.08252642303705215,0.08947930485010147,EP-GRPO,7b,100
22.2125,0.10420966148376465,0.08704588003456593,EP-GRPO,7b,100
22.3125,0.09855981171131134,0.08445596113801003,EP-GRPO,7b,100
22.412499999999998,0.08299297094345093,0.08477226607501506,EP-GRPO,7b,100
22.5125,0.0621352382004261,0.08191236026585103,EP-GRPO,7b,100
22.6125,0.06296832859516144,0.07931879092007875,EP-GRPO,7b,100
22.7125,0.06544343382120132,0.07760736957192421,EP-GRPO,7b,100
22.8125,0.07432754337787628,0.07500505067408085,EP-GRPO,7b,100
22.912499999999998,0.08823925256729126,0.07159521155059338,EP-GRPO,7b,100
23.0125,0.09350962936878204,0.06849668938666582,EP-GRPO,7b,100
23.1125,0.06213773041963577,0.06826042413711547,EP-GRPO,7b,100
23.2125,0.06057233363389969,0.06727856140583753,EP-GRPO,7b,100
23.3125,0.045988779515028,0.06742718294262887,EP-GRPO,7b,100
23.4125,0.06112277880311012,0.06724256813526154,EP-GRPO,7b,100
23.5125,0.05447201430797577,0.06687112480401992,EP-GRPO,7b,100
23.6125,0.08471497893333435,0.06669011369347572,EP-GRPO,7b,100
23.7125,0.06157170981168747,0.06785708837211132,EP-GRPO,7b,100
23.8125,0.046088963747024536,0.06963897999376059,EP-GRPO,7b,100
23.9125,0.07836689800024033,0.07096719555556774,EP-GRPO,7b,100
24.0125,0.030013609677553177,0.07578906446695327,EP-GRPO,7b,100
24.1125,0.07014576345682144,0.0799290854856372,EP-GRPO,7b,100
24.212500000000002,0.10424142330884933,0.08128667298704385,EP-GRPO,7b,100
24.3125,0.11109013855457306,0.0804343243315816,EP-GRPO,7b,100
24.4125,0.08151280134916306,0.07975967671722174,EP-GRPO,7b,100
24.5125,0.13242889940738678,0.08018703244626522,EP-GRPO,7b,100
24.6125,0.0960485115647316,0.07843120370060205,EP-GRPO,7b,100
24.712500000000002,0.08667582273483276,0.0786151297017932,EP-GRPO,7b,100
24.8125,0.060643360018730164,0.07897316854447127,EP-GRPO,7b,100
24.9125,0.05554235354065895,0.07653569914400578,EP-GRPO,7b,100
25.0125,0.07630416750907898,0.0730502200871706,EP-GRPO,7b,100
25.112499999999997,0.05042769014835358,0.07020381178706885,EP-GRPO,7b,100
25.2125,0.039062026888132095,0.06528258096426726,EP-GRPO,7b,100
25.3125,0.08090981841087341,0.060339077934622766,EP-GRPO,7b,100
25.412499999999998,0.09009721875190735,0.0600149916857481,EP-GRPO,7b,100
25.5125,0.06796560436487198,0.06206033535301685,EP-GRPO,7b,100
25.6125,0.051695067435503006,0.06242005404084921,EP-GRPO,7b,100
25.7125,0.036850396543741226,0.06316880013793708,EP-GRPO,7b,100
25.8125,0.04245121777057648,0.06408502690494061,EP-GRPO,7b,100
25.912499999999998,0.07404127717018127,0.0643885225430131,EP-GRPO,7b,100
26.0125,0.10771322250366211,0.0633165419474244,EP-GRPO,7b,100
26.1125,0.06809382885694504,0.06071644864976406,EP-GRPO,7b,100
26.2125,0.07614950090646744,0.06034877497702837,EP-GRPO,7b,100
26.3125,0.0850113034248352,0.06058428328484297,EP-GRPO,7b,100
26.4125,0.047912366688251495,0.06118866924196482,EP-GRPO,7b,100
26.5125,0.07134442776441574,0.06286610994488001,EP-GRPO,7b,100
26.6125,0.04834160953760147,0.06295092198997736,EP-GRPO,7b,100
26.7125,0.04186335578560829,0.059431180134415625,EP-GRPO,7b,100
26.8125,0.08209703862667084,0.05836935050785542,EP-GRPO,7b,100
26.9125,0.0680859163403511,0.05703214207664132,EP-GRPO,7b,100
27.0125,0.06595782190561295,0.055266048144549135,EP-GRPO,7b,100
27.1125,0.0589536614716053,0.05437142783775926,EP-GRPO,7b,100
27.212500000000002,0.03856122866272926,0.054617854561656715,EP-GRPO,7b,100
27.3125,0.06290489435195923,0.056475950460881,EP-GRPO,7b,100
27.4125,0.05024906247854233,0.058833469208329915,EP-GRPO,7b,100
27.5125,0.02292228676378727,0.05772559562698007,EP-GRPO,7b,100
27.6125,0.041254982352256775,0.05785040816292167,EP-GRPO,7b,100
27.712500000000002,0.04595869034528732,0.05681823460385203,EP-GRPO,7b,100
27.8125,0.03833731636404991,0.054473935831338166,EP-GRPO,7b,100
27.9125,0.16786663234233856,0.05392405105754733,EP-GRPO,7b,100
28.012500000000003,0.05328546464443207,0.053981712441891434,EP-GRPO,7b,100
28.1125,0.051797449588775635,0.0541140660457313,EP-GRPO,7b,100
28.212500000000002,0.063063845038414,0.05635417249053717,EP-GRPO,7b,100
28.3125,0.03354312852025032,0.05913568500429392,EP-GRPO,7b,100
28.4125,0.05640662834048271,0.059606718234717845,EP-GRPO,7b,100
28.512500000000003,0.03967191278934479,0.06060841515660286,EP-GRPO,7b,100
28.6125,0.05734661966562271,0.05629902463406324,EP-GRPO,7b,100
28.712500000000002,0.0882650837302208,0.05657122377306223,EP-GRPO,7b,100
28.812500000000004,0.08728492259979248,0.05713043883442879,EP-GRPO,7b,100
28.9125,0.04563802853226662,0.05763690233230591,EP-GRPO,7b,100
29.012500000000003,0.04132706671953201,0.059645458236336706,EP-GRPO,7b,100
29.1125,0.046083733439445496,0.06028658963739872,EP-GRPO,7b,100
29.212500000000002,0.047928549349308014,0.060697860326617954,EP-GRPO,7b,100
29.312500000000004,0.04867894947528839,0.06009531704708934,EP-GRPO,7b,100
29.4125,0.06873371452093124,0.06030587444081902,EP-GRPO,7b,100
29.512500000000003,0.040190789848566055,0.058353127297014,EP-GRPO,7b,100
29.612500000000004,0.09076828509569168,0.05750551966950297,EP-GRPO,7b,100
29.7125,0.028651326894760132,0.05685471324250102,EP-GRPO,7b,100
29.812499999999996,0.06560088694095612,0.056835391502827404,EP-GRPO,7b,100
29.912499999999998,0.038634106516838074,0.05689611280336976,EP-GRPO,7b,100
30.012499999999996,0.10605576634407043,0.058263015132397414,EP-GRPO,7b,100
30.112499999999997,0.04397980496287346,0.05769631883129477,EP-GRPO,7b,100
30.2125,0.08257125318050385,0.05761506339535117,EP-GRPO,7b,100
30.312499999999996,0.044966086745262146,0.05679211495444179,EP-GRPO,7b,100
30.412499999999998,0.04916691035032272,0.057788157537579536,EP-GRPO,7b,100
30.5125,0.05200660228729248,0.05746282160282135,EP-GRPO,7b,100
30.612499999999997,0.04320107400417328,0.05805687729269266,EP-GRPO,7b,100
30.7125,0.0480070486664772,0.056294889487326145,EP-GRPO,7b,100
30.8125,0.06073322147130966,0.05546583496034145,EP-GRPO,7b,100
30.912499999999998,0.06488872319459915,0.05435821238905191,EP-GRPO,7b,100
31.0125,0.06562463939189911,0.05517115980386734,EP-GRPO,7b,100
31.112499999999997,0.047539446502923965,0.056030923761427404,EP-GRPO,7b,100
31.2125,0.08180800080299377,0.056240945123136044,EP-GRPO,7b,100
31.3125,0.042457252740859985,0.05421038934960962,EP-GRPO,7b,100
31.412499999999998,0.035287097096443176,0.05360829820856452,EP-GRPO,7b,100
31.5125,0.07688796520233154,0.05211077459156513,EP-GRPO,7b,100
31.612499999999997,0.10051346570253372,0.05085760109126568,EP-GRPO,7b,100
31.7125,0.065948985517025,0.05060172464698553,EP-GRPO,7b,100
31.8125,0.03444869443774223,0.0499005426093936,EP-GRPO,7b,100
31.912499999999998,0.05836613476276398,0.04824438750743866,EP-GRPO,7b,100
32.0125,0.05144882947206497,0.048234139718115326,EP-GRPO,7b,100
32.1125,0.02741200663149357,0.04788051180541515,EP-GRPO,7b,100
32.2125,0.03685688599944115,0.04605096384882927,EP-GRPO,7b,100
32.3125,0.04753636568784714,0.04423919441178441,EP-GRPO,7b,100
32.4125,0.03149586170911789,0.04326225189492106,EP-GRPO,7b,100
32.5125,0.0665072500705719,0.0439162377268076,EP-GRPO,7b,100
32.6125,0.04073210805654526,0.04478605329990387,EP-GRPO,7b,100
32.7125,0.043590035289525986,0.04606673873960972,EP-GRPO,7b,100
32.8125,0.04247704893350601,0.046892634872347114,EP-GRPO,7b,100
32.9125,0.06181759387254715,0.04663143755868077,EP-GRPO,7b,100
33.0125,0.049480028450489044,0.04704950133338571,EP-GRPO,7b,100
33.1125,0.030323654413223267,0.04784363027662039,EP-GRPO,7b,100
33.2125,0.07869763672351837,0.04811113465577364,EP-GRPO,7b,100
33.3125,0.04807717353105545,0.04950016370043159,EP-GRPO,7b,100
33.4125,0.05433012917637825,0.05246826710179448,EP-GRPO,7b,100
33.5125,0.051163919270038605,0.055857272651046515,EP-GRPO,7b,100
33.6125,0.021077200770378113,0.05710264736786485,EP-GRPO,7b,100
33.7125,0.05817728862166405,0.05940775470808148,EP-GRPO,7b,100
33.8125,0.06520625203847885,0.06011721702292561,EP-GRPO,7b,100
33.9125,0.06744284927845001,0.059688091296702626,EP-GRPO,7b,100
34.0125,0.04520712420344353,0.060367153491824865,EP-GRPO,7b,100
34.112500000000004,0.09273329377174377,0.06047034492716193,EP-GRPO,7b,100
34.2125,0.06612973660230637,0.05924375364556909,EP-GRPO,7b,100
34.3125,0.054614145308732986,0.0599270174652338,EP-GRPO,7b,100
34.4125,0.06866110861301422,0.059732322990894315,EP-GRPO,7b,100
34.5125,0.04207783564925194,0.05926362231373787,EP-GRPO,7b,100
34.612500000000004,0.0501481294631958,0.05843585077673197,EP-GRPO,7b,100
34.7125,0.060230739414691925,0.056527272574603556,EP-GRPO,7b,100
34.8125,0.041917670518159866,0.053334085941314696,EP-GRPO,7b,100
34.9125,0.0669974610209465,0.052385389227420094,EP-GRPO,7b,100
35.0125,0.06795363128185272,0.05231891432777047,EP-GRPO,7b,100
35.112500000000004,0.03145938366651535,0.05400084255263209,EP-GRPO,7b,100
35.212500000000006,0.05934250354766846,0.054783811252564193,EP-GRPO,7b,100
35.3125,0.035266727209091187,0.05781615616753697,EP-GRPO,7b,100
35.4125,0.025550691410899162,0.05914169725030661,EP-GRPO,7b,100
35.5125,0.05021017789840698,0.06084905514493585,EP-GRPO,7b,100
35.612500000000004,0.07787921279668808,0.06145394856110215,EP-GRPO,7b,100
35.712500000000006,0.10177435725927353,0.061945234779268506,EP-GRPO,7b,100
35.8125,0.07408247143030167,0.06269590964540839,EP-GRPO,7b,100
35.9125,0.05711008980870247,0.06298502935096621,EP-GRPO,7b,100
36.012499999999996,0.0866277664899826,0.0647721735201776,EP-GRPO,7b,100
36.1125,0.033197224140167236,0.06483347173780203,EP-GRPO,7b,100
36.2125,0.0634680911898613,0.06634279556572437,EP-GRPO,7b,100
36.3125,0.02469392865896225,0.06490856282413006,EP-GRPO,7b,100
36.412499999999994,0.03848196566104889,0.06301387876272202,EP-GRPO,7b,100
36.512499999999996,0.09775995463132858,0.0632097777724266,EP-GRPO,7b,100
36.6125,0.046638112515211105,0.06419694699347019,EP-GRPO,7b,100
36.7125,0.04965648055076599,0.0657549998536706,EP-GRPO,7b,100
36.8125,0.07202911376953125,0.0673683338239789,EP-GRPO,7b,100
36.9125,0.04441708326339722,0.068873619325459,EP-GRPO,7b,100
37.012499999999996,0.07274146378040314,0.06916345033794641,EP-GRPO,7b,100
37.1125,0.08692608773708344,0.07084755074232817,EP-GRPO,7b,100
37.2125,0.10575702786445618,0.06811991740018129,EP-GRPO,7b,100
37.3125,0.05940088629722595,0.06757516173645854,EP-GRPO,7b,100
37.4125,0.10866383463144302,0.06756969032809139,EP-GRPO,7b,100
37.512499999999996,0.0698336809873581,0.06789773466065525,EP-GRPO,7b,100
37.6125,0.07084295153617859,0.06724598130211235,EP-GRPO,7b,100
37.7125,0.037406302988529205,0.06801366800442338,EP-GRPO,7b,100
37.8125,0.07168349623680115,0.0664747523330152,EP-GRPO,7b,100
37.9125,0.039223477244377136,0.06371174464002252,EP-GRPO,7b,100
38.012499999999996,0.0540715754032135,0.061923718880862,EP-GRPO,7b,100
38.1125,0.062169693410396576,0.06070501336827874,EP-GRPO,7b,100
38.2125,0.04198320209980011,0.06010445533320308,EP-GRPO,7b,100
38.3125,0.10688503086566925,0.05961181128397584,EP-GRPO,7b,100
38.4125,0.056225575506687164,0.060088395942002534,EP-GRPO,7b,100
38.5125,0.07517609745264053,0.061537042018026115,EP-GRPO,7b,100
38.6125,0.07085006684064865,0.062109209299087524,EP-GRPO,7b,100
38.7125,0.10662227869033813,0.06241389945149422,EP-GRPO,7b,100
38.8125,0.044310711324214935,0.06167856672778726,EP-GRPO,7b,100
38.9125,0.03615494444966316,0.06252158127725124,EP-GRPO,7b,100
39.0125,0.05110956355929375,0.06073042906820774,EP-GRPO,7b,100
39.1125,0.07316038012504578,0.06068639867007732,EP-GRPO,7b,100
39.2125,0.03288856893777847,0.06035617364570498,EP-GRPO,7b,100
39.3125,0.04159530624747276,0.06284765567630529,EP-GRPO,7b,100
39.4125,0.03731728345155716,0.06031433003023267,EP-GRPO,7b,100
39.5125,0.0671149417757988,0.061326999310404064,EP-GRPO,7b,100
39.6125,0.05502874031662941,0.060831915307790044,EP-GRPO,7b,100
39.7125,0.06269428133964539,0.05983708759769797,EP-GRPO,7b,100
39.8125,0.07705896347761154,0.05905901527032256,EP-GRPO,7b,100
39.9125,0.07126326113939285,0.058518646713346244,EP-GRPO,7b,100
40.0125,0.028082391247153282,0.05969512255862355,EP-GRPO,7b,100
40.112500000000004,0.04665342718362808,0.06067633016034961,EP-GRPO,7b,100
40.2125,0.061500050127506256,0.06057127540931106,EP-GRPO,7b,100
40.3125,0.04570745304226875,0.0633976367674768,EP-GRPO,7b,100
40.4125,0.0716564878821373,0.06742248894646764,EP-GRPO,7b,100
40.5125,0.04501674696803093,0.06740601262077689,EP-GRPO,7b,100
40.612500000000004,0.06283016502857208,0.06995314756408334,EP-GRPO,7b,100
40.7125,0.07160809636116028,0.07329557456076145,EP-GRPO,7b,100
40.8125,0.060767024755477905,0.07235954014584423,EP-GRPO,7b,100
40.9125,0.15009544789791107,0.07290592225268483,EP-GRPO,7b,100
41.0125,0.08249036967754364,0.07364692056551575,EP-GRPO,7b,100
41.112500000000004,0.10378649830818176,0.07495848691090941,EP-GRPO,7b,100
41.2125,0.09345878660678864,0.07617449129000306,EP-GRPO,7b,100
41.3125,0.0507863387465477,0.07697114488109946,EP-GRPO,7b,100
41.4125,0.08108623325824738,0.07587389947846532,EP-GRPO,7b,100
41.5125,0.04860079288482666,0.07443001916632057,EP-GRPO,7b,100
41.612500000000004,0.07164549082517624,0.06934915477409959,EP-GRPO,7b,100
41.712500000000006,0.1339689940214157,0.07030533460900187,EP-GRPO,7b,100
41.8125,0.08636435866355896,0.06693563563749194,EP-GRPO,7b,100
41.9125,0.07456101477146149,0.06285843050107359,EP-GRPO,7b,100
42.0125,0.03552161902189255,0.06342795675620437,EP-GRPO,7b,100
42.112500000000004,0.0614834800362587,0.06475932024419308,EP-GRPO,7b,100
42.2125,0.07011303305625916,0.06950980190187693,EP-GRPO,7b,100
42.3125,0.06509000808000565,0.06893270179629325,EP-GRPO,7b,100
42.412499999999994,0.04789939522743225,0.06599708136171102,EP-GRPO,7b,100
42.512499999999996,0.05512811616063118,0.06494947288185358,EP-GRPO,7b,100
42.6125,0.0581827312707901,0.06328444913029671,EP-GRPO,7b,100
42.7125,0.10780620574951172,0.06382992021739482,EP-GRPO,7b,100
42.8125,0.07376421242952347,0.06444280195981264,EP-GRPO,7b,100
42.912499999999994,0.061405450105667114,0.06278842497617006,EP-GRPO,7b,100
43.012499999999996,0.08732949942350388,0.06133398491889239,EP-GRPO,7b,100
43.1125,0.06891641765832901,0.06436464626342059,EP-GRPO,7b,100
43.2125,0.04648256301879883,0.06699963498860598,EP-GRPO,7b,100
43.3125,0.0912092849612236,0.06692899882793427,EP-GRPO,7b,100
43.4125,0.07856406271457672,0.06360250171273947,EP-GRPO,7b,100
43.512499999999996,0.0559612400829792,0.062358210347592834,EP-GRPO,7b,100
43.6125,0.03731583431363106,0.06428827796131373,EP-GRPO,7b,100
43.7125,0.0744616761803627,0.06296358708292246,EP-GRPO,7b,100
43.8125,0.08722385764122009,0.06196365475654602,EP-GRPO,7b,100
43.9125,0.09797735512256622,0.06308875523507596,EP-GRPO,7b,100
44.012499999999996,0.07386229187250137,0.06340305671095849,EP-GRPO,7b,100
44.1125,0.07651106268167496,0.06369636477902532,EP-GRPO,7b,100
44.2125,0.045106884092092514,0.06301161183044314,EP-GRPO,7b,100
44.3125,0.05339650809764862,0.06321653539314866,EP-GRPO,7b,100
44.4125,0.03952859342098236,0.062345760110765695,EP-GRPO,7b,100
44.5125,0.03882165625691414,0.06223444605246186,EP-GRPO,7b,100
44.6125,0.11293606460094452,0.06118843184784055,EP-GRPO,7b,100
44.7125,0.0696532279253006,0.062023420352488756,EP-GRPO,7b,100
44.8125,0.03502468764781952,0.061325673405081035,EP-GRPO,7b,100
44.9125,0.07111607491970062,0.06280186334624886,EP-GRPO,7b,100
45.0125,0.07830898463726044,0.0643196932785213,EP-GRPO,7b,100
45.1125,0.059245653450489044,0.06526442566886544,EP-GRPO,7b,100
45.2125,0.0580245666205883,0.0676365807838738,EP-GRPO,7b,100
45.3125,0.09259073436260223,0.06741194581612944,EP-GRPO,7b,100
45.4125,0.04956815764307976,0.06766676098108292,EP-GRPO,7b,100
45.5125,0.06095113977789879,0.06880987759679556,EP-GRPO,7b,100
45.6125,0.09947995841503143,0.06719229754060507,EP-GRPO,7b,100
45.7125,0.05257938429713249,0.06620713710784912,EP-GRPO,7b,100
45.8125,0.10272384434938431,0.06624886691570282,EP-GRPO,7b,100
45.9125,0.0849793553352356,0.07017996162176132,EP-GRPO,7b,100
46.0125,0.0593511164188385,0.06742023326456546,EP-GRPO,7b,100
46.1125,0.06891942024230957,0.06631805904209614,EP-GRPO,7b,100
46.2125,0.056275129318237305,0.06432945601642132,EP-GRPO,7b,100
46.3125,0.06235115975141525,0.06301689460873604,EP-GRPO,7b,100
46.4125,0.10684258490800858,0.06445722457021474,EP-GRPO,7b,100
46.5125,0.04446691274642944,0.06379324086010456,EP-GRPO,7b,100
46.612500000000004,0.03908941149711609,0.06344859793782234,EP-GRPO,7b,100
46.7125,0.05960993841290474,0.06438504826277494,EP-GRPO,7b,100
46.8125,0.05087626725435257,0.06537324871867894,EP-GRPO,7b,100
46.9125,0.05435272306203842,0.06496105380356312,EP-GRPO,7b,100
47.0125,0.17011339962482452,0.06594462051987648,EP-GRPO,7b,100
47.112500000000004,0.05184313654899597,0.06354856800287961,EP-GRPO,7b,100
47.2125,0.08570335805416107,0.065195017978549,EP-GRPO,7b,100
47.3125,0.07547495514154434,0.06730266129598021,EP-GRPO,7b,100
47.4125,0.06258808076381683,0.06953350763767957,EP-GRPO,7b,100
47.5125,0.04503608122467995,0.07052696347236634,EP-GRPO,7b,100
47.612500000000004,0.07302196323871613,0.07169081643223763,EP-GRPO,7b,100
47.712500000000006,0.1290488988161087,0.06837715614587069,EP-GRPO,7b,100
47.8125,0.0941828265786171,0.06814067486673593,EP-GRPO,7b,100
47.9125,0.027149999514222145,0.06744908481836319,EP-GRPO,7b,100
48.0125,0.11734545230865479,0.06587530322372913,EP-GRPO,7b,100
48.112500000000004,0.059829819947481155,0.06648104831576347,EP-GRPO,7b,100
48.212500000000006,0.05136052146553993,0.06845599964261055,EP-GRPO,7b,100
48.3125,0.08130297809839249,0.07197905577719212,EP-GRPO,7b,100
48.4125,0.03380284458398819,0.07303119026124477,EP-GRPO,7b,100
48.512499999999996,0.04909524321556091,0.07575101658701897,EP-GRPO,7b,100
48.6125,0.04707241803407669,0.07814492158591747,EP-GRPO,7b,100
48.7125,0.08533354103565216,0.07562209945172071,EP-GRPO,7b,100
48.8125,0.08214748650789261,0.07475009299814701,EP-GRPO,7b,100
48.912499999999994,0.08986722677946091,0.07363637696951628,EP-GRPO,7b,100
49.012499999999996,0.07779746502637863,0.07366792518645525,EP-GRPO,7b,100
49.1125,0.1316312551498413,0.07622711680829525,EP-GRPO,7b,100
49.2125,0.06386160105466843,0.07546218862757087,EP-GRPO,7b,100
49.3125,0.033225029706954956,0.07669761268422008,EP-GRPO,7b,100
49.4125,0.06497950851917267,0.0773458937369287,EP-GRPO,7b,100
49.512499999999996,0.06276889890432358,0.07451570438221097,EP-GRPO,7b,100
49.6125,0.1230560690164566,0.07061102489009499,EP-GRPO,7b,100
49.7125,0.08092910796403885,0.06920169385150075,EP-GRPO,7b,100
49.8125,0.031013185158371925,0.0671785500459373,EP-GRPO,7b,100
49.9125,0.09663698822259903,0.06922072170302272,EP-GRPO,7b,100
50.0125,0.07363471388816833,0.0714603098295629,EP-GRPO,7b,100
50.112500000000004,0.048913586884737015,0.07346447186544537,EP-GRPO,7b,100
50.212500000000006,0.06742466986179352,0.07446290666237473,EP-GRPO,7b,100
50.31250000000001,0.10635150969028473,0.07249805258587003,EP-GRPO,7b,100
50.4125,0.16301316022872925,0.07296690257266164,EP-GRPO,7b,100
50.5125,0.07484576851129532,0.07595472935587168,EP-GRPO,7b,100
50.612500000000004,0.04352809861302376,0.07249152082949877,EP-GRPO,7b,100
50.712500000000006,0.11978235095739365,0.07234471052885055,EP-GRPO,7b,100
50.81250000000001,0.037066780030727386,0.07166046045720577,EP-GRPO,7b,100
50.91250000000001,0.07667580991983414,0.07093507647514344,EP-GRPO,7b,100
51.0125,0.06896324455738068,0.07080671966075897,EP-GRPO,7b,100
51.112500000000004,0.07512688636779785,0.06725583348423242,EP-GRPO,7b,100
51.212500000000006,0.07631085067987442,0.06824808519333601,EP-GRPO,7b,100
51.31250000000001,0.04543570429086685,0.07102248467504978,EP-GRPO,7b,100
51.41250000000001,0.035068586468696594,0.06996699411422014,EP-GRPO,7b,100
51.5125,0.08188436925411224,0.07361056599766017,EP-GRPO,7b,100
51.6125,0.09092491865158081,0.07515283480286598,EP-GRPO,7b,100
51.71249999999999,0.05113746598362923,0.07538652792572975,EP-GRPO,7b,100
51.81249999999999,0.11547599732875824,0.07574865587055683,EP-GRPO,7b,100
51.912499999999994,0.12233863770961761,0.07674844607710839,EP-GRPO,7b,100
52.012499999999996,0.06622650474309921,0.076194683983922,EP-GRPO,7b,100
52.1125,0.1742468625307083,0.07589144248515367,EP-GRPO,7b,100
52.21249999999999,0.06513899564743042,0.07339245319366455,EP-GRPO,7b,100
52.31249999999999,0.08853301405906677,0.07248509719967842,EP-GRPO,7b,100
52.412499999999994,0.04271732270717621,0.075062294639647,EP-GRPO,7b,100
52.512499999999996,0.07557721436023712,0.07430637508630752,EP-GRPO,7b,100
52.6125,0.04016286879777908,0.07198246631771327,EP-GRPO,7b,100
52.7125,0.05533368140459061,0.07083067670464516,EP-GRPO,7b,100
52.81249999999999,0.052030280232429504,0.06674753222614527,EP-GRPO,7b,100
52.912499999999994,0.1015634834766388,0.06667299032211303,EP-GRPO,7b,100
53.012499999999996,0.1636916846036911,0.06524911787360907,EP-GRPO,7b,100
53.1125,0.052351243793964386,0.06549193609505892,EP-GRPO,7b,100
53.2125,0.049614474177360535,0.06514141596853733,EP-GRPO,7b,100
53.31249999999999,0.0372796356678009,0.06733572006225585,EP-GRPO,7b,100
53.412499999999994,0.06514429301023483,0.06903571374714375,EP-GRPO,7b,100
53.512499999999996,0.07407847046852112,0.06876200851052999,EP-GRPO,7b,100
53.6125,0.049571625888347626,0.06894947335124016,EP-GRPO,7b,100
53.7125,0.11899491399526596,0.07617179740220309,EP-GRPO,7b,100
53.8125,0.04512440413236618,0.07592422112822533,EP-GRPO,7b,100
53.912499999999994,0.059239137917757034,0.08958629861474038,EP-GRPO,7b,100
54.012499999999996,0.05934812128543854,0.09056410580873489,EP-GRPO,7b,100
54.1125,0.07777377963066101,0.09078698877245188,EP-GRPO,7b,100
54.2125,0.0898016095161438,0.08857485715299845,EP-GRPO,7b,100
54.3125,0.05821513012051582,0.08809621818363667,EP-GRPO,7b,100
54.412499999999994,0.059074003249406815,0.08900529261678457,EP-GRPO,7b,100
54.512499999999996,0.04183431342244148,0.09054134577512742,EP-GRPO,7b,100
54.6125,0.08812741935253143,0.08941528268158436,EP-GRPO,7b,100
54.7125,0.06222537159919739,0.09013970196247101,EP-GRPO,7b,100
54.8125,0.036959968507289886,0.09065070409327745,EP-GRPO,7b,100
54.912499999999994,0.08115466684103012,0.0859325758740306,EP-GRPO,7b,100
55.012499999999996,0.12588763236999512,0.0821641256287694,EP-GRPO,7b,100
55.1125,0.04657112807035446,0.07679186239838601,EP-GRPO,7b,100
55.2125,0.052645131945610046,0.07105018768459559,EP-GRPO,7b,100
55.3125,0.05548207834362984,0.07098618619143963,EP-GRPO,7b,100
55.412499999999994,0.11500959098339081,0.07229117251932621,EP-GRPO,7b,100
55.512499999999996,0.07545638829469681,0.07457572244107723,EP-GRPO,7b,100
55.6125,0.0784919410943985,0.0753362473845482,EP-GRPO,7b,100
55.7125,0.06887216866016388,0.0745315957069397,EP-GRPO,7b,100
55.8125,0.0851365327835083,0.07666261900216341,EP-GRPO,7b,100
55.9125,0.03712406009435654,0.07900321613997222,EP-GRPO,7b,100
56.012499999999996,0.12797844409942627,0.0803979056701064,EP-GRPO,7b,100
56.1125,0.06696240603923798,0.07934606403112411,EP-GRPO,7b,100
56.2125,0.1486898958683014,0.08003900118172169,EP-GRPO,7b,100
56.3125,0.08300089091062546,0.07867267303168773,EP-GRPO,7b,100
56.4125,0.02785905823111534,0.07825171522796154,EP-GRPO,7b,100
56.512499999999996,0.12368299812078476,0.07692419983446598,EP-GRPO,7b,100
56.6125,0.07247893512248993,0.0800533839687705,EP-GRPO,7b,100
56.7125,0.12207290530204773,0.08087238240987063,EP-GRPO,7b,100
56.8125,0.08899090439081192,0.08134586621075869,EP-GRPO,7b,100
56.9125,0.08569951355457306,0.07777950737625361,EP-GRPO,7b,100
57.0125,0.060220733284950256,0.07538660131394863,EP-GRPO,7b,100
57.1125,0.10975484549999237,0.07483636040240527,EP-GRPO,7b,100
57.2125,0.10112449526786804,0.0713501662760973,EP-GRPO,7b,100
57.3125,0.06354764103889465,0.07528636991977691,EP-GRPO,7b,100
57.4125,0.03860972449183464,0.0751261605322361,EP-GRPO,7b,100
57.5125,0.0665539875626564,0.07451781466603279,EP-GRPO,7b,100
57.6125,0.05188363045454025,0.07394607543945313,EP-GRPO,7b,100
57.7125,0.06937634944915771,0.0762595734372735,EP-GRPO,7b,100
57.8125,0.052450332790613174,0.07819794975221157,EP-GRPO,7b,100
57.9125,0.21357518434524536,0.07615127585828305,EP-GRPO,7b,100
58.0125,0.09200215339660645,0.07406022384762764,EP-GRPO,7b,100
58.1125,0.05816197395324707,0.07413765903562307,EP-GRPO,7b,100
58.2125,0.07505333423614502,0.07676205873489379,EP-GRPO,7b,100
58.3125,0.1748826652765274,0.07925369024276734,EP-GRPO,7b,100
58.4125,0.09547378122806549,0.07858656294643879,EP-GRPO,7b,100
58.5125,0.053296856582164764,0.07917875625193119,EP-GRPO,7b,100
58.6125,0.04485027492046356,0.07493918504565954,EP-GRPO,7b,100
58.7125,0.04184367507696152,0.07429837364703416,EP-GRPO,7b,100
58.8125,0.09814680367708206,0.08357896659523249,EP-GRPO,7b,100
58.9125,0.06496366113424301,0.08398022517561912,EP-GRPO,7b,100
59.0125,0.0435081422328949,0.09003125347197055,EP-GRPO,7b,100
59.112500000000004,0.05468570441007614,0.08941680748015642,EP-GRPO,7b,100
59.2125,0.07125521451234818,0.09026343747973442,EP-GRPO,7b,100
59.3125,0.09837083518505096,0.09082459211349488,EP-GRPO,7b,100
59.4125,0.05245165526866913,0.09021124880760908,EP-GRPO,7b,100
59.5125,0.05595030635595322,0.08812897007912397,EP-GRPO,7b,100
59.612500000000004,0.038876455277204514,0.08908241610974073,EP-GRPO,7b,100
59.7125,0.06867314875125885,0.09298270471394061,EP-GRPO,7b,100
59.8125,0.07880515605211258,0.09524166513234376,EP-GRPO,7b,100
59.9125,0.0397266149520874,0.09876126278191805,EP-GRPO,7b,100
60.0125,0.08827688544988632,0.09241622429341077,EP-GRPO,7b,100
60.112500000000004,0.08540117740631104,0.08889236904680729,EP-GRPO,7b,100
60.212500000000006,0.0703151524066925,0.08308015126734972,EP-GRPO,7b,100
60.3125,0.2522867023944855,0.07750408120453357,EP-GRPO,7b,100
60.4125,0.05252447724342346,0.07720053978264332,EP-GRPO,7b,100
60.5125,0.04692303389310837,0.07646735332906246,EP-GRPO,7b,100
60.612500000000004,0.05792643129825592,0.07864442203193903,EP-GRPO,7b,100
60.712500000000006,0.08227308094501495,0.07728895477950573,EP-GRPO,7b,100
60.8125,0.05194654315710068,0.07392676994204521,EP-GRPO,7b,100
60.9125,0.05521377921104431,0.09188777420669794,EP-GRPO,7b,100
61.0125,0.08819456398487091,0.0884094412252307,EP-GRPO,7b,100
61.112500000000004,0.07258005440235138,0.08778685495257378,EP-GRPO,7b,100
61.212500000000006,0.061026427894830704,0.09045820374041796,EP-GRPO,7b,100
61.3125,0.04402051493525505,0.09357496563345194,EP-GRPO,7b,100
61.4125,0.047360509634017944,0.09337114870548248,EP-GRPO,7b,100
61.5125,0.06832155585289001,0.09590819787234067,EP-GRPO,7b,100
61.612500000000004,0.09617777168750763,0.09575801208615303,EP-GRPO,7b,100
61.712500000000006,0.10732600092887878,0.09652296870946885,EP-GRPO,7b,100
61.8125,0.2315649837255478,0.09752785451710225,EP-GRPO,7b,100
61.9125,0.05154122784733772,0.09706616677343845,EP-GRPO,7b,100
62.0125,0.12134531140327454,0.09961769763380289,EP-GRPO,7b,100
62.112500000000004,0.08721397072076797,0.09103651691228151,EP-GRPO,7b,100
62.212500000000006,0.03897601738572121,0.0808841098472476,EP-GRPO,7b,100
62.31250000000001,0.10565618425607681,0.07668740514665842,EP-GRPO,7b,100
62.4125,0.08420326560735703,0.07585242431610822,EP-GRPO,7b,100
62.5125,0.03213658928871155,0.07122571647167206,EP-GRPO,7b,100
62.612500000000004,0.05627717077732086,0.07262749832123518,EP-GRPO,7b,100
62.712500000000006,0.09190940856933594,0.07094021666795015,EP-GRPO,7b,100
62.81250000000001,0.07049411535263062,0.06936081741005182,EP-GRPO,7b,100
62.9125,0.052780985832214355,0.0706515273079276,EP-GRPO,7b,100
63.0125,0.06663140654563904,0.06948198955506087,EP-GRPO,7b,100
63.112500000000004,0.0480821430683136,0.06835430081933737,EP-GRPO,7b,100
63.212500000000006,0.08101309835910797,0.0680600668117404,EP-GRPO,7b,100
63.31250000000001,0.08723760396242142,0.06925681952387094,EP-GRPO,7b,100
63.41250000000001,0.08184070885181427,0.06768372841179371,EP-GRPO,7b,100
63.5125,0.06486053764820099,0.06763621997088194,EP-GRPO,7b,100
63.612500000000004,0.08658359944820404,0.067330968901515,EP-GRPO,7b,100
63.712500000000006,0.06397098302841187,0.06691285703331232,EP-GRPO,7b,100
63.81250000000001,0.04689384251832962,0.06644336454570293,EP-GRPO,7b,100
63.91250000000001,0.06975027173757553,0.06806654859334231,EP-GRPO,7b,100
64.0125,0.03491291403770447,0.07191308349370956,EP-GRPO,7b,100
64.1125,0.040219925343990326,0.0717629199847579,EP-GRPO,7b,100
64.21249999999999,0.08399172872304916,0.07206815987825393,EP-GRPO,7b,100
64.3125,0.051992468535900116,0.07138459131121636,EP-GRPO,7b,100
64.4125,0.076140858232975,0.07179982475936413,EP-GRPO,7b,100
64.51249999999999,0.1998731791973114,0.07289443172514438,EP-GRPO,7b,100
64.6125,0.037308067083358765,0.07180471204221249,EP-GRPO,7b,100
64.71249999999999,0.1166052371263504,0.07257886379957199,EP-GRPO,7b,100
64.8125,0.07776117324829102,0.07371732398867607,EP-GRPO,7b,100
64.9125,0.11169096827507019,0.07352491308003664,EP-GRPO,7b,100
65.01249999999999,0.06747426092624664,0.09579956535249949,EP-GRPO,7b,100
65.1125,0.04378408193588257,0.09751480840146541,EP-GRPO,7b,100
65.21249999999999,0.05070220306515694,0.09476869810372592,EP-GRPO,7b,100
65.3125,0.07857485115528107,0.09540967594832182,EP-GRPO,7b,100
65.4125,0.0675620436668396,0.096013984978199,EP-GRPO,7b,100
65.51249999999999,0.10429174453020096,0.0971589770540595,EP-GRPO,7b,100
65.6125,0.1218118816614151,0.11925175182521343,EP-GRPO,7b,100
65.71249999999999,0.05542256683111191,0.11951960511505604,EP-GRPO,7b,100
65.8125,0.09395869821310043,0.11998217273503542,EP-GRPO,7b,100
65.9125,0.04944872856140137,0.11943357847630978,EP-GRPO,7b,100
66.0125,0.12014458328485489,0.11992606539279223,EP-GRPO,7b,100
66.1125,0.070091113448143,0.12092190366238356,EP-GRPO,7b,100
66.21249999999999,0.12476682662963867,0.11208480972796679,EP-GRPO,7b,100
66.3125,0.053580138832330704,0.10419336840510368,EP-GRPO,7b,100
66.4125,0.06325489282608032,0.10184535555541516,EP-GRPO,7b,100
66.5125,0.05305315554141998,0.09825011353939772,EP-GRPO,7b,100
66.6125,0.04443678632378578,0.09996911969035864,EP-GRPO,7b,100
66.71249999999999,0.08080565929412842,0.09832017552107572,EP-GRPO,7b,100
66.8125,0.04098581150174141,0.0865723704919219,EP-GRPO,7b,100
66.9125,0.06955951452255249,0.07525150507688522,EP-GRPO,7b,100
67.0125,0.054391130805015564,0.07609267339110375,EP-GRPO,7b,100
67.1125,0.061004918068647385,0.07731862504035235,EP-GRPO,7b,100
67.21249999999999,0.06412724405527115,0.0775359034910798,EP-GRPO,7b,100
67.3125,0.06125398725271225,0.07748749293386936,EP-GRPO,7b,100
67.4125,0.04433809965848923,0.07508453372865916,EP-GRPO,7b,100
67.5125,0.10730430483818054,0.07410726942121983,EP-GRPO,7b,100
67.6125,0.05822933465242386,0.07159011814743281,EP-GRPO,7b,100
67.71249999999999,0.08863652497529984,0.07099942784756422,EP-GRPO,7b,100
67.8125,0.03576948493719101,0.07143580865114928,EP-GRPO,7b,100
67.9125,0.08465621620416641,0.07008904084563256,EP-GRPO,7b,100
68.0125,0.11214275658130646,0.06955202907323838,EP-GRPO,7b,100
68.1125,0.07203685492277145,0.06949349615722894,EP-GRPO,7b,100
68.21249999999999,0.03722357004880905,0.07438448555767536,EP-GRPO,7b,100
68.3125,0.0378042496740818,0.07973562907427549,EP-GRPO,7b,100
68.4125,0.10368199646472931,0.08119979497045278,EP-GRPO,7b,100
68.5125,0.051610998809337616,0.08113297067582607,EP-GRPO,7b,100
68.6125,0.08943039178848267,0.08150161609053612,EP-GRPO,7b,100
68.7125,0.05410182103514671,0.08111995466053486,EP-GRPO,7b,100
68.8125,0.12636597454547882,0.08063916489481926,EP-GRPO,7b,100
68.9125,0.12579023838043213,0.08175025910139083,EP-GRPO,7b,100
69.0125,0.06706631928682327,0.08414485529065133,EP-GRPO,7b,100
69.1125,0.06427368521690369,0.08042745437473059,EP-GRPO,7b,100
69.2125,0.04469487816095352,0.08248307436704636,EP-GRPO,7b,100
69.3125,0.09161151200532913,0.08278977487236261,EP-GRPO,7b,100
69.4125,0.05456603318452835,0.08268422596156597,EP-GRPO,7b,100
69.5125,0.06102742627263069,0.07648874770849944,EP-GRPO,7b,100
69.6125,0.06286247074604034,0.07192959528416396,EP-GRPO,7b,100
69.7125,0.043062783777713776,0.07076498959213495,EP-GRPO,7b,100
69.8125,0.09362837672233582,0.07133101455867291,EP-GRPO,7b,100
69.9125,0.046470217406749725,0.07253715518862008,EP-GRPO,7b,100
70.0125,0.11884395778179169,0.07131765369325876,EP-GRPO,7b,100
70.1125,0.05805189907550812,0.0724322758615017,EP-GRPO,7b,100
70.2125,0.03455144912004471,0.07239036839455366,EP-GRPO,7b,100
70.3125,0.06778809428215027,0.07243073139339685,EP-GRPO,7b,100
70.4125,0.0953894779086113,0.07407187908887863,EP-GRPO,7b,100
70.5125,0.09401734173297882,0.07318275976926088,EP-GRPO,7b,100
70.6125,0.09006805717945099,0.07317968506366014,EP-GRPO,7b,100
70.7125,0.07997182011604309,0.06944684565067291,EP-GRPO,7b,100
70.8125,0.09229863435029984,0.06857472360134124,EP-GRPO,7b,100
70.9125,0.054316047579050064,0.0685219818726182,EP-GRPO,7b,100
71.0125,0.13687819242477417,0.07016328830271959,EP-GRPO,7b,100
71.1125,0.09544125199317932,0.06801834531128406,EP-GRPO,7b,100
71.2125,0.0575498603284359,0.06704566575586796,EP-GRPO,7b,100
71.3125,0.05202922224998474,0.07524024821817875,EP-GRPO,7b,100
71.4125,0.04252292960882187,0.08305834487080574,EP-GRPO,7b,100
71.5125,0.0753576010465622,0.08142495684325696,EP-GRPO,7b,100
71.6125,0.07310356199741364,0.08219150599092245,EP-GRPO,7b,100
71.7125,0.03875904530286789,0.08475246235728263,EP-GRPO,7b,100
71.8125,0.07668190449476242,0.08604461260139942,EP-GRPO,7b,100
71.9125,0.52254319190979,0.08542541440576315,EP-GRPO,7b,100
72.0125,0.06792236119508743,0.08559973277151585,EP-GRPO,7b,100
72.1125,0.051951758563518524,0.08868086714297534,EP-GRPO,7b,100
72.2125,0.05968599393963814,0.09067613381892442,EP-GRPO,7b,100
72.3125,0.06966735422611237,0.09060583893209696,EP-GRPO,7b,100
72.41250000000001,0.05410508066415787,0.09118757039308548,EP-GRPO,7b,100
72.5125,0.05505050718784332,0.09235335346311331,EP-GRPO,7b,100
72.6125,0.06840946525335312,0.07345177322626113,EP-GRPO,7b,100
72.7125,0.0844469889998436,0.07233429547399282,EP-GRPO,7b,100
72.8125,0.13126030564308167,0.07285076905041933,EP-GRPO,7b,100
72.91250000000001,0.07277491688728333,0.07004063488915563,EP-GRPO,7b,100
73.0125,0.054727211594581604,0.06817918710410595,EP-GRPO,7b,100
73.1125,0.05765876919031143,0.06746637117117643,EP-GRPO,7b,100
73.2125,0.050445664674043655,0.06957001402974129,EP-GRPO,7b,100
73.3125,0.062279123812913895,0.0673494402691722,EP-GRPO,7b,100
73.41250000000001,0.044054824858903885,0.0640090323239565,EP-GRPO,7b,100
73.5125,0.03060184046626091,0.06265356950461864,EP-GRPO,7b,100
73.6125,0.05757179856300354,0.06456378616392612,EP-GRPO,7b,100
73.7125,0.07549945265054703,0.06304166324436665,EP-GRPO,7b,100
73.8125,0.04854094982147217,0.06252777699381112,EP-GRPO,7b,100
73.91250000000001,0.038048043847084045,0.06413033355027437,EP-GRPO,7b,100
74.0125,0.055152978748083115,0.06605667676776647,EP-GRPO,7b,100
74.1125,0.09405437111854553,0.06810523930937051,EP-GRPO,7b,100
74.2125,0.096114382147789,0.06994712233543396,EP-GRPO,7b,100
74.3125,0.04292357340455055,0.0678473835811019,EP-GRPO,7b,100
74.41250000000001,0.05890984088182449,0.06562701661139726,EP-GRPO,7b,100
74.5125,0.08150236308574677,0.07013928681612015,EP-GRPO,7b,100
74.6125,0.0970173329114914,0.08434405468404294,EP-GRPO,7b,100
74.7125,0.14230027794837952,0.08363313131034374,EP-GRPO,7b,100
74.8125,0.04827483743429184,0.08111912228167056,EP-GRPO,7b,100
74.91250000000001,0.03718389570713043,0.07997457023710013,EP-GRPO,7b,100
75.0125,0.07423897087574005,0.08097887594252824,EP-GRPO,7b,100
75.11250000000001,0.05844761058688164,0.09602753803133965,EP-GRPO,7b,100
75.2125,0.0673297867178917,0.0945577061548829,EP-GRPO,7b,100
75.3125,0.07708847522735596,0.09349490197375417,EP-GRPO,7b,100
75.41250000000001,0.04478060454130173,0.08965985679998995,EP-GRPO,7b,100
75.5125,0.05895623564720154,0.08959811413660645,EP-GRPO,7b,100
75.61250000000001,0.10213995724916458,0.09156839152798056,EP-GRPO,7b,100
75.7125,0.09117604047060013,0.08978931864723563,EP-GRPO,7b,100
75.8125,0.030358176678419113,0.08084575010463596,EP-GRPO,7b,100
75.91250000000001,0.0608685128390789,0.07411468526348472,EP-GRPO,7b,100
76.0125,0.06065049767494202,0.07458232255652547,EP-GRPO,7b,100
76.11250000000001,0.05070006102323532,0.07730406453832984,EP-GRPO,7b,100
76.2125,0.09295192360877991,0.07674115424975753,EP-GRPO,7b,100
76.3125,0.05122898891568184,0.06791251514106988,EP-GRPO,7b,100
76.41250000000001,0.04552563652396202,0.0682314857468009,EP-GRPO,7b,100
76.5125,0.06574074178934097,0.07066309900954365,EP-GRPO,7b,100
76.6125,0.07520399987697601,0.0729188103415072,EP-GRPO,7b,100
76.71249999999999,0.05844493955373764,0.0725768424756825,EP-GRPO,7b,100
76.8125,0.06273405253887177,0.0734036203287542,EP-GRPO,7b,100
76.9125,0.09591890126466751,0.07349196592345834,EP-GRPO,7b,100
77.01249999999999,0.07096165418624878,0.07467352552339435,EP-GRPO,7b,100
77.1125,0.11074090003967285,0.07797807684168219,EP-GRPO,7b,100
77.21249999999999,0.07645449042320251,0.07855742612853646,EP-GRPO,7b,100
77.3125,0.053433120250701904,0.07682211032137275,EP-GRPO,7b,100
77.4125,0.06018996983766556,0.07774942370131611,EP-GRPO,7b,100
77.51249999999999,0.07442989945411682,0.07847559629008174,EP-GRPO,7b,100
77.6125,0.05343487113714218,0.07433951277285815,EP-GRPO,7b,100
77.71249999999999,0.12253689020872116,0.07130522932857275,EP-GRPO,7b,100
77.8125,0.0365789532661438,0.06890054285526276,EP-GRPO,7b,100
77.9125,0.04316572844982147,0.06962645288556814,EP-GRPO,7b,100
78.01249999999999,0.06673943251371384,0.07107790920883417,EP-GRPO,7b,100
78.1125,0.03455139324069023,0.07014146938920021,EP-GRPO,7b,100
78.21249999999999,0.051556576043367386,0.06893450424075126,EP-GRPO,7b,100
78.3125,0.0771721825003624,0.06741260305047035,EP-GRPO,7b,100
78.4125,0.06979088485240936,0.06613055571913719,EP-GRPO,7b,100
78.5125,0.0900149866938591,0.06806306350976228,EP-GRPO,7b,100
78.6125,0.07108580321073532,0.06737811859697103,EP-GRPO,7b,100
78.71249999999999,0.08886491507291794,0.06800314486026764,EP-GRPO,7b,100
78.8125,0.04969247058033943,0.06973970908671617,EP-GRPO,7b,100
78.9125,0.07533442229032516,0.07030994486063719,EP-GRPO,7b,100
79.0125,0.05384913831949234,0.07068540390580892,EP-GRPO,7b,100
79.1125,0.077679842710495,0.06904922425746918,EP-GRPO,7b,100
79.21249999999999,0.0678587406873703,0.06900899529457093,EP-GRPO,7b,100
79.3125,0.0698203444480896,0.06901504397392273,EP-GRPO,7b,100
79.4125,0.07143067568540573,0.06856863033026457,EP-GRPO,7b,100
79.5125,0.05789517983794212,0.06940891522914171,EP-GRPO,7b,100
79.6125,0.05890404433012009,0.07014628693461418,EP-GRPO,7b,100
79.71249999999999,0.06625659018754959,0.0712297559157014,EP-GRPO,7b,100
79.8125,0.08793362230062485,0.0694050376676023,EP-GRPO,7b,100
79.9125,0.05502713471651077,0.07409230722114443,EP-GRPO,7b,100
80.0125,0.05275632068514824,0.07129076177254319,EP-GRPO,7b,100
80.1125,0.039044998586177826,0.07439330441877245,EP-GRPO,7b,100
80.21249999999999,0.11364015936851501,0.07331250758841634,EP-GRPO,7b,100
80.3125,0.06442876160144806,0.0734876343794167,EP-GRPO,7b,100
80.4125,0.06891021132469177,0.07315850703045726,EP-GRPO,7b,100
80.5125,0.04840157553553581,0.07221213744953275,EP-GRPO,7b,100
80.6125,0.034800879657268524,0.07477144571021199,EP-GRPO,7b,100
80.71249999999999,0.04316733032464981,0.076300057079643,EP-GRPO,7b,100
80.8125,0.0642121285200119,0.0772037803567946,EP-GRPO,7b,100
80.9125,0.09135740250349045,0.07550509320572019,EP-GRPO,7b,100
81.0125,0.041901737451553345,0.0749672774039209,EP-GRPO,7b,100
81.1125,0.08024433255195618,0.07193135945126414,EP-GRPO,7b,100
81.2125,0.06029143184423447,0.06863999268040061,EP-GRPO,7b,100
81.3125,0.05950689688324928,0.06808195365592837,EP-GRPO,7b,100
81.4125,0.09763476997613907,0.06605866154655814,EP-GRPO,7b,100
81.5125,0.0726233497262001,0.06929640846326947,EP-GRPO,7b,100
81.6125,0.03516599163413048,0.06823291467502714,EP-GRPO,7b,100
81.7125,0.02956608682870865,0.0685917661525309,EP-GRPO,7b,100
81.8125,0.05879921466112137,0.06818255128338933,EP-GRPO,7b,100
81.9125,0.08665706217288971,0.0672655556537211,EP-GRPO,7b,100
82.0125,0.10206592828035355,0.06496504599228502,EP-GRPO,7b,100
82.1125,0.07211915403604507,0.06580995360389352,EP-GRPO,7b,100
82.2125,0.056898437440395355,0.06696858944371342,EP-GRPO,7b,100
82.3125,0.07006380707025528,0.06828320229426027,EP-GRPO,7b,100
82.4125,0.07717227935791016,0.06879417430609465,EP-GRPO,7b,100
82.5125,0.04499305784702301,0.06907077301293611,EP-GRPO,7b,100
82.6125,0.05376455560326576,0.06838589239865542,EP-GRPO,7b,100
82.7125,0.10299962759017944,0.06692033711820841,EP-GRPO,7b,100
82.8125,0.05935022607445717,0.06684197902679444,EP-GRPO,7b,100
82.9125,0.05509491637349129,0.06814474649727345,EP-GRPO,7b,100
83.0125,0.06940063834190369,0.07617244694381953,EP-GRPO,7b,100
83.1125,0.06399112939834595,0.07513495285063981,EP-GRPO,7b,100
83.2125,0.10253802686929703,0.0759340800344944,EP-GRPO,7b,100
83.3125,0.1066976934671402,0.07761730667203665,EP-GRPO,7b,100
83.4125,0.07657735049724579,0.07448023710399866,EP-GRPO,7b,100
83.5125,0.08641697466373444,0.07572449896484613,EP-GRPO,7b,100
83.6125,0.08822206407785416,0.07774860795587302,EP-GRPO,7b,100
83.7125,0.07738266885280609,0.0780211890116334,EP-GRPO,7b,100
83.8125,0.041509032249450684,0.07888576537370681,EP-GRPO,7b,100
83.9125,0.05993453040719032,0.08003459967672825,EP-GRPO,7b,100
84.0125,0.06958626210689545,0.09487368814647197,EP-GRPO,7b,100
84.1125,0.06469694525003433,0.09438399832695722,EP-GRPO,7b,100
84.2125,0.09090425819158554,0.09168671637773514,EP-GRPO,7b,100
84.3125,0.039152294397354126,0.08914617843925952,EP-GRPO,7b,100
84.4125,0.06702107191085815,0.08722767531871796,EP-GRPO,7b,100
84.5125,0.15054798126220703,0.08989880546927452,EP-GRPO,7b,100
84.6125,0.05234970897436142,0.09034534033387899,EP-GRPO,7b,100
84.7125,0.0644051656126976,0.0892732024565339,EP-GRPO,7b,100
84.8125,0.18102052807807922,0.08774636719375849,EP-GRPO,7b,100
84.91250000000001,0.03415634483098984,0.09030920162796974,EP-GRPO,7b,100
85.0125,0.0640796571969986,0.09248495418578387,EP-GRPO,7b,100
85.1125,0.04886142536997795,0.09138362012803554,EP-GRPO,7b,100
85.2125,0.1292765736579895,0.09417923722416162,EP-GRPO,7b,100
85.3125,0.045290298759937286,0.08662013869732618,EP-GRPO,7b,100
85.41250000000001,0.04379812628030777,0.08631206553429366,EP-GRPO,7b,100
85.5125,0.1197940856218338,0.08363004941493273,EP-GRPO,7b,100
85.6125,0.052962493151426315,0.08716254327446223,EP-GRPO,7b,100
85.7125,0.06085367873311043,0.09306594796478748,EP-GRPO,7b,100
85.8125,0.10209672898054123,0.09338995080441237,EP-GRPO,7b,100
85.91250000000001,0.04111781343817711,0.09256770014762879,EP-GRPO,7b,100
86.0125,0.07266905903816223,0.09476291753351689,EP-GRPO,7b,100
86.1125,0.032609667629003525,0.09470713131129742,EP-GRPO,7b,100
86.2125,0.04863240569829941,0.10008518498390913,EP-GRPO,7b,100
86.3125,0.07112734019756317,0.11025783061981201,EP-GRPO,7b,100
86.41250000000001,0.060596540570259094,0.10534605361521245,EP-GRPO,7b,100
86.5125,0.1114373505115509,0.10861263681203127,EP-GRPO,7b,100
86.6125,0.10884645581245422,0.11184188030660153,EP-GRPO,7b,100
86.7125,0.11106589436531067,0.10969944342970848,EP-GRPO,7b,100
86.8125,0.5505674481391907,0.11048620235174894,EP-GRPO,7b,100
86.91250000000001,0.04827183485031128,0.10854997552931309,EP-GRPO,7b,100
87.0125,0.06849490106105804,0.10418591924011707,EP-GRPO,7b,100
87.1125,0.08962150663137436,0.10466310415416956,EP-GRPO,7b,100
87.2125,0.04480248689651489,0.10517844911664724,EP-GRPO,7b,100
87.3125,0.04530858248472214,0.11322271589189768,EP-GRPO,7b,100
87.41250000000001,0.05639619380235672,0.11894096784293652,EP-GRPO,7b,100
87.5125,0.05816938355565071,0.09958993405103683,EP-GRPO,7b,100
87.61250000000001,0.05419665575027466,0.09948520217090845,EP-GRPO,7b,100
87.7125,0.09314918518066406,0.0947343886271119,EP-GRPO,7b,100
87.8125,0.1302754282951355,0.0895521554723382,EP-GRPO,7b,100
87.91250000000001,0.44530507922172546,0.09302857734262943,EP-GRPO,7b,100
88.0125,0.051127076148986816,0.09316269654780626,EP-GRPO,7b,100
88.11250000000001,0.08492805063724518,0.09275008130818606,EP-GRPO,7b,100
88.2125,0.07976025342941284,0.10274970915168524,EP-GRPO,7b,100
88.3125,0.13648419082164764,0.1144818226248026,EP-GRPO,7b,100
88.41250000000001,0.04522305727005005,0.11331055205315352,EP-GRPO,7b,100
88.5125,0.07080496102571487,0.11013205599039794,EP-GRPO,7b,100
88.61250000000001,0.06642942875623703,0.0946661569736898,EP-GRPO,7b,100
88.7125,0.07829852402210236,0.09881031790748239,EP-GRPO,7b,100
88.8125,0.5741214156150818,0.1008807465992868,EP-GRPO,7b,100
88.91250000000001,0.13670147955417633,0.10321898380294442,EP-GRPO,7b,100
89.0125,0.051180317997932434,0.10070890801027417,EP-GRPO,7b,100
89.1125,0.08238193392753601,0.1003391215391457,EP-GRPO,7b,100
89.21249999999999,0.09065774083137512,0.09717539316043258,EP-GRPO,7b,100
89.3125,0.06933457404375076,0.10217172732576728,EP-GRPO,7b,100
89.4125,0.09657800197601318,0.10637591598555446,EP-GRPO,7b,100
89.51249999999999,0.07144411653280258,0.08438641307875513,EP-GRPO,7b,100
89.6125,0.10362419486045837,0.08120465671643615,EP-GRPO,7b,100
89.71249999999999,0.0623156875371933,0.08245563933625817,EP-GRPO,7b,100
89.8125,0.06887258589267731,0.08294444309547544,EP-GRPO,7b,100
89.9125,0.08359993249177933,0.08074185635894537,EP-GRPO,7b,100
90.01249999999999,0.04642607271671295,0.07710557758808136,EP-GRPO,7b,100
90.1125,0.0769037976861,0.07585032541304827,EP-GRPO,7b,100
90.21249999999999,0.07764523476362228,0.07832387570291757,EP-GRPO,7b,100
90.3125,0.08400149643421173,0.07711724579334259,EP-GRPO,7b,100
90.4125,0.05746907740831375,0.07702418901026249,EP-GRPO,7b,100
90.51249999999999,0.0512409582734108,0.07608435865491629,EP-GRPO,7b,100
90.6125,0.0592687726020813,0.07389256719499826,EP-GRPO,7b,100
90.71249999999999,0.15755002200603485,0.07488492630422115,EP-GRPO,7b,100
90.8125,0.08158008754253387,0.07739901967346668,EP-GRPO,7b,100
90.9125,0.03757151588797569,0.07876674987375737,EP-GRPO,7b,100
91.0125,0.06590595096349716,0.07889490291476249,EP-GRPO,7b,100
91.1125,0.043246492743492126,0.07958814162760973,EP-GRPO,7b,100
91.21249999999999,0.1410326063632965,0.07986347660422326,EP-GRPO,7b,100
91.3125,0.06634692847728729,0.0809542216360569,EP-GRPO,7b,100
91.4125,0.08738279342651367,0.07704963199794293,EP-GRPO,7b,100
91.5125,0.08491382747888565,0.0760459640994668,EP-GRPO,7b,100
91.6125,0.08984452486038208,0.07813928484916687,EP-GRPO,7b,100
91.71249999999999,0.05844191834330559,0.0781675999239087,EP-GRPO,7b,100
91.8125,0.04779370501637459,0.07941827706992627,EP-GRPO,7b,100
91.9125,0.14447368681430817,0.07531183995306492,EP-GRPO,7b,100
92.0125,0.06326436996459961,0.07359062187373638,EP-GRPO,7b,100
92.1125,0.09948527067899704,0.07339948277920484,EP-GRPO,7b,100
92.21249999999999,0.03499521687626839,0.07487734694033861,EP-GRPO,7b,100
92.3125,0.11406665295362473,0.07537278510630131,EP-GRPO,7b,100
92.4125,0.11625830829143524,0.07705603603273631,EP-GRPO,7b,100
92.5125,0.07265409082174301,0.07827932447195053,EP-GRPO,7b,100
92.6125,0.0943126529455185,0.07784553838893771,EP-GRPO,7b,100
92.71249999999999,0.12145885080099106,0.07836333446204663,EP-GRPO,7b,100
92.8125,0.06933814287185669,0.07757463369518519,EP-GRPO,7b,100
92.9125,0.10465113073587418,0.08129853121936322,EP-GRPO,7b,100
93.0125,0.04400573670864105,0.07969418443739414,EP-GRPO,7b,100
93.1125,0.043662481009960175,0.078450021520257,EP-GRPO,7b,100
93.21249999999999,0.09173992276191711,0.07954670421779156,EP-GRPO,7b,100
93.3125,0.06464903801679611,0.08189397126436233,EP-GRPO,7b,100
93.4125,0.10054110735654831,0.08115904215723276,EP-GRPO,7b,100
93.5125,0.10862980037927628,0.08130518928170204,EP-GRPO,7b,100
93.6125,0.06396497786045074,0.09063121162354947,EP-GRPO,7b,100
93.7125,0.09593018144369125,0.09057989045977592,EP-GRPO,7b,100
93.8125,0.0845424085855484,0.09565253876149654,EP-GRPO,7b,100
93.9125,0.09357403218746185,0.10090450424700975,EP-GRPO,7b,100
94.0125,0.060141608119010925,0.10207133643329143,EP-GRPO,7b,100
94.1125,0.16716799139976501,0.10253103412687778,EP-GRPO,7b,100
94.2125,0.03750462085008621,0.1008899100124836,EP-GRPO,7b,100
94.3125,0.04162626340985298,0.10185561615973711,EP-GRPO,7b,100
94.4125,0.37274760007858276,0.10153715331107378,EP-GRPO,7b,100
94.5125,0.05104031413793564,0.10210571352392435,EP-GRPO,7b,100
94.6125,0.06323843449354172,0.09949538849294186,EP-GRPO,7b,100
94.7125,0.14569857716560364,0.0988845919072628,EP-GRPO,7b,100
94.8125,0.0605604462325573,0.0937834432348609,EP-GRPO,7b,100
94.9125,0.07404611259698868,0.09198152277618647,EP-GRPO,7b,100
95.0125,0.09566149115562439,0.0947672850638628,EP-GRPO,7b,100
95.1125,0.09545040875673294,0.08186200410127639,EP-GRPO,7b,100
95.2125,0.03787606582045555,0.08536559637635946,EP-GRPO,7b,100
95.3125,0.11089952290058136,0.08778842058032751,EP-GRPO,7b,100
95.4125,0.046536579728126526,0.08270540352910757,EP-GRPO,7b,100
95.5125,0.1270613819360733,0.08278297249227762,EP-GRPO,7b,100
95.6125,0.08752226084470749,0.08179036669433117,EP-GRPO,7b,100
95.7125,0.05674957111477852,0.08210567995905876,EP-GRPO,7b,100
95.8125,0.13541965186595917,0.07928444158285856,EP-GRPO,7b,100
95.9125,0.0711958259344101,0.08072760913521052,EP-GRPO,7b,100
96.0125,0.04833449050784111,0.07889834742993117,EP-GRPO,7b,100
96.1125,0.07662294059991837,0.0816037454456091,EP-GRPO,7b,100
96.2125,0.09165260940790176,0.07822763700038195,EP-GRPO,7b,100
96.3125,0.09252212941646576,0.0792045785114169,EP-GRPO,7b,100
96.4125,0.053057245910167694,0.07867368742823601,EP-GRPO,7b,100
96.5125,0.07075804471969604,0.07722065858542919,EP-GRPO,7b,100
96.6125,0.09494920074939728,0.07838309738785028,EP-GRPO,7b,100
96.7125,0.08693693578243256,0.0803229271620512,EP-GRPO,7b,100
96.8125,0.09457258880138397,0.07950128864496947,EP-GRPO,7b,100
96.9125,0.09258508682250977,0.09183726694434881,EP-GRPO,7b,100
97.0125,0.06246668100357056,0.09382471419870854,EP-GRPO,7b,100
97.1125,0.1558772325515747,0.09514975134283304,EP-GRPO,7b,100
97.2125,0.07672679424285889,0.09768957067281007,EP-GRPO,7b,100
97.3125,0.062311381101608276,0.09418284375220537,EP-GRPO,7b,100
97.41250000000001,0.052188362926244736,0.09286861218512059,EP-GRPO,7b,100
97.5125,0.07129403203725815,0.09748350985348225,EP-GRPO,7b,100
97.6125,0.07080420106649399,0.09750083357095718,EP-GRPO,7b,100
97.7125,0.08600465208292007,0.09686676681041717,EP-GRPO,7b,100
97.8125,0.055881865322589874,0.09855027012526989,EP-GRPO,7b,100
97.91250000000001,0.057680025696754456,0.10400745883584023,EP-GRPO,7b,100
98.0125,0.06701961904764175,0.10636323373764753,EP-GRPO,7b,100
98.1125,0.16142013669013977,0.10479270979762077,EP-GRPO,7b,100
98.2125,0.06517541408538818,0.09480340259149671,EP-GRPO,7b,100
98.3125,0.05524664372205734,0.09255481945350766,EP-GRPO,7b,100
98.41250000000001,0.3444337546825409,0.09282183384522796,EP-GRPO,7b,100
98.5125,0.09578575193881989,0.09426299067214132,EP-GRPO,7b,100
98.6125,0.12443594634532928,0.0968432299606502,EP-GRPO,7b,100
98.7125,0.07986190915107727,0.09577016858384013,EP-GRPO,7b,100
98.8125,0.054599035531282425,0.09374246360734105,EP-GRPO,7b,100
98.91250000000001,0.09189873933792114,0.09419151218608021,EP-GRPO,7b,100
99.0125,0.06180043891072273,0.09744696179404855,EP-GRPO,7b,100
99.1125,0.09768106788396835,0.08608044212684035,EP-GRPO,7b,100
99.2125,0.062105320394039154,0.08580211950466037,EP-GRPO,7b,100
99.3125,0.08371744304895401,0.08376359974965453,EP-GRPO,7b,100
99.41250000000001,0.11921164393424988,0.08344191833570296,EP-GRPO,7b,100
99.5125,0.05328880250453949,0.08696569978362984,EP-GRPO,7b,100
99.6125,0.0634094625711441,0.08730083544988458,EP-GRPO,7b,100
99.7125,0.09396915882825851,0.08743217260249563,EP-GRPO,7b,100
99.8125,0.10430058091878891,0.08539543566152905,EP-GRPO,7b,100
99.91250000000001,0.10124554485082626,0.0860338936848887,EP-GRPO,7b,100
0.0125,0.3394950032234192,0.4066059422492981,GTPO,7b,100
0.11249999999999999,0.5316632390022278,0.41321879882237006,GTPO,7b,100
0.21250000000000002,0.5524252653121948,0.41744915373397595,GTPO,7b,100
0.3125,0.4468536972999573,0.4122790593553234,GTPO,7b,100
0.41250000000000003,0.29323482513427734,0.4168927422383936,GTPO,7b,100
0.5125000000000001,0.3346427381038666,0.4326715605126487,GTPO,7b,100
0.6125,0.38784292340278625,0.4291251411243361,GTPO,7b,100
0.7125,0.46455296874046326,0.4346700370311737,GTPO,7b,100
0.8125,0.35864323377609253,0.43380907773971555,GTPO,7b,100
0.9125,0.4157089293003082,0.43146971315145494,GTPO,7b,100
1.0125,0.5071290731430054,0.4294654682278633,GTPO,7b,100
1.1125,0.2815537750720978,0.4280476865172386,GTPO,7b,100
1.2125000000000001,0.39867833256721497,0.42703087896108627,GTPO,7b,100
1.3125,0.46424099802970886,0.42498090386390686,GTPO,7b,100
1.4125,0.45566755533218384,0.41841372787952424,GTPO,7b,100
1.5125,0.33586636185646057,0.4256057009100914,GTPO,7b,100
1.6125,0.3253711462020874,0.42888988435268405,GTPO,7b,100
1.7125000000000001,0.37094762921333313,0.41949424594640733,GTPO,7b,100
1.8124999999999998,0.40133270621299744,0.4153878536820412,GTPO,7b,100
1.9124999999999999,0.48966699838638306,0.4235297468304634,GTPO,7b,100
2.0125,0.36588215827941895,0.4238718211650848,GTPO,7b,100
2.1125000000000003,0.4293960630893707,0.41221909552812575,GTPO,7b,100
2.2125,0.5305757522583008,0.40469383999705316,GTPO,7b,100
2.3125,0.32280898094177246,0.4079754741489887,GTPO,7b,100
2.4125,0.616640031337738,0.4086690072715282,GTPO,7b,100
2.5125,0.5327528715133667,0.4099757178127766,GTPO,7b,100
2.6125,0.396065354347229,0.40278696075081827,GTPO,7b,100
2.7125,0.24790631234645844,0.39547355845570564,GTPO,7b,100
2.8125,0.2883238196372986,0.38038306012749673,GTPO,7b,100
2.9125,0.5288792848587036,0.365457032173872,GTPO,7b,100
3.0124999999999997,0.31610357761383057,0.3586838142573833,GTPO,7b,100
3.1125,0.37501683831214905,0.33793679878115657,GTPO,7b,100
3.2125,0.35720551013946533,0.3229086409509182,GTPO,7b,100
3.3125,0.2733824849128723,0.31190266519784926,GTPO,7b,100
3.4125,0.2617212235927582,0.30533280298113824,GTPO,7b,100
3.5125,0.2612476348876953,0.29522795483469966,GTPO,7b,100
3.6125,0.2997281849384308,0.2737156395614147,GTPO,7b,100
3.7125,0.2733258903026581,0.2623109471797943,GTPO,7b,100
3.8125,0.2921133041381836,0.2445798982679844,GTPO,7b,100
3.9125,0.21272343397140503,0.22749319776892662,GTPO,7b,100
4.0125,0.23659244179725647,0.2124989713728428,GTPO,7b,100
4.1125,0.24564842879772186,0.19761399187147619,GTPO,7b,100
4.2125,0.16300839185714722,0.1816666365414858,GTPO,7b,100
4.3125,0.1637049913406372,0.16649558134377002,GTPO,7b,100
4.4125,0.15083527565002441,0.15436914898455142,GTPO,7b,100
4.5125,0.11900527775287628,0.13993593342602254,GTPO,7b,100
4.6125,0.08250042051076889,0.13133665814995765,GTPO,7b,100
4.7125,0.06448929756879807,0.12301349222660064,GTPO,7b,100
4.8125,0.08688750863075256,0.11359640792012214,GTPO,7b,100
4.9125000000000005,0.09036806970834732,0.10614654764533044,GTPO,7b,100
5.0125,0.08666519820690155,0.09669731311500072,GTPO,7b,100
5.1125,0.09618060290813446,0.09027785386890173,GTPO,7b,100
5.2124999999999995,0.06671293079853058,0.08686984963715076,GTPO,7b,100
5.3125,0.16340789198875427,0.0842212250083685,GTPO,7b,100
5.4125,0.08441539108753204,0.0806526972539723,GTPO,7b,100
5.5125,0.0775751993060112,0.07967619810253382,GTPO,7b,100
5.6125,0.03998158872127533,0.07805273968726396,GTPO,7b,100
5.7125,0.06833565980195999,0.07612062569707632,GTPO,7b,100
5.8125,0.054126087576150894,0.07261214692145586,GTPO,7b,100
5.9125,0.07137584686279297,0.0705714900046587,GTPO,7b,100
6.0125,0.027838032692670822,0.06681149512529373,GTPO,7b,100
6.1125,0.08865615725517273,0.06534984268248081,GTPO,7b,100
6.2125,0.07727940380573273,0.06326501835137606,GTPO,7b,100
6.3125,0.04909835755825043,0.06434555541723967,GTPO,7b,100
6.4125000000000005,0.048907868564128876,0.062386087868362666,GTPO,7b,100
6.5125,0.056451939046382904,0.060577794592827555,GTPO,7b,100
6.612500000000001,0.05045587196946144,0.058808809388428925,GTPO,7b,100
6.7125,0.044777821749448776,0.05842178847640753,GTPO,7b,100
6.812500000000001,0.08086258172988892,0.05488289481028914,GTPO,7b,100
6.9125000000000005,0.0713590532541275,0.05182899063453078,GTPO,7b,100
7.012500000000001,0.04537978768348694,0.04963119491934776,GTPO,7b,100
7.112499999999999,0.0426400825381279,0.048220282457768916,GTPO,7b,100
7.2124999999999995,0.04696870222687721,0.045582317430526015,GTPO,7b,100
7.3125,0.05384025722742081,0.043073785826563835,GTPO,7b,100
7.4125,0.027906812727451324,0.04174598217010498,GTPO,7b,100
7.512499999999999,0.029914695769548416,0.03927808111533523,GTPO,7b,100
7.6125,0.02834709919989109,0.03828778550028801,GTPO,7b,100
7.7125,0.029978999868035316,0.03790010694414377,GTPO,7b,100
7.8125,0.03963606059551239,0.037880685590207575,GTPO,7b,100
7.9125,0.05039788410067558,0.038017754219472406,GTPO,7b,100
8.0125,0.025190982967615128,0.038304391745477916,GTPO,7b,100
8.1125,0.04491657763719559,0.038292830996215346,GTPO,7b,100
8.2125,0.0284368135035038,0.037649688888341186,GTPO,7b,100
8.3125,0.04016001150012016,0.03821490410715342,GTPO,7b,100
8.412500000000001,0.052921049296855927,0.039261957183480266,GTPO,7b,100
8.512500000000001,0.046614114195108414,0.03949901012703776,GTPO,7b,100
8.612499999999999,0.04229399934411049,0.040603868793696166,GTPO,7b,100
8.712499999999999,0.021314475685358047,0.042171911783516404,GTPO,7b,100
8.8125,0.03247267007827759,0.04253712981939316,GTPO,7b,100
8.9125,0.04780453070998192,0.04315154317766428,GTPO,7b,100
9.0125,0.042139798402786255,0.0430592885427177,GTPO,7b,100
9.112499999999999,0.04845456779003143,0.042522054370492696,GTPO,7b,100
9.2125,0.03277084231376648,0.04266748856753111,GTPO,7b,100
9.3125,0.06622550636529922,0.044175512045621874,GTPO,7b,100
9.4125,0.040725842118263245,0.046043833196163175,GTPO,7b,100
9.5125,0.044970978051424026,0.04593683868646622,GTPO,7b,100
9.6125,0.03769271820783615,0.04455834219232201,GTPO,7b,100
9.7125,0.0463043749332428,0.04423257505521178,GTPO,7b,100
9.8125,0.05126062035560608,0.0438743025995791,GTPO,7b,100
9.9125,0.05729413032531738,0.04350595554336906,GTPO,7b,100
10.012500000000001,0.0339902900159359,0.041592383962124585,GTPO,7b,100
10.1125,0.0315830297768116,0.0409590969607234,GTPO,7b,100
10.212499999999999,0.03956201672554016,0.04069240286946297,GTPO,7b,100
10.3125,0.038040611892938614,0.04132994271814823,GTPO,7b,100
10.4125,0.05533964931964874,0.04150167295709253,GTPO,7b,100
10.5125,0.039083294570446014,0.03960314614698291,GTPO,7b,100
10.612499999999999,0.031353749334812164,0.037532711625099184,GTPO,7b,100
10.7125,0.04627160355448723,0.03751381058245897,GTPO,7b,100
10.8125,0.04205058887600899,0.03825193459168077,GTPO,7b,100
10.9125,0.04985833168029785,0.03889087492600083,GTPO,7b,100
11.0125,0.021895401179790497,0.0390248060785234,GTPO,7b,100
11.1125,0.019366221502423286,0.03842723594978452,GTPO,7b,100
11.2125,0.04869767650961876,0.03880420777946711,GTPO,7b,100
11.3125,0.03825432062149048,0.039283638782799245,GTPO,7b,100
11.4125,0.0587376244366169,0.0392690890468657,GTPO,7b,100
11.512500000000001,0.03907318040728569,0.03860424771904945,GTPO,7b,100
11.6125,0.03477437049150467,0.03800082603469491,GTPO,7b,100
11.7125,0.059579964727163315,0.03795387728139758,GTPO,7b,100
11.8125,0.04590555280447006,0.038643369004130367,GTPO,7b,100
11.9125,0.04230029135942459,0.03780754202976823,GTPO,7b,100
12.0125,0.020748993381857872,0.037179151996970174,GTPO,7b,100
12.112499999999999,0.028283417224884033,0.036470897030085325,GTPO,7b,100
12.2125,0.020969904959201813,0.03656130766496062,GTPO,7b,100
12.3125,0.040850669145584106,0.036286842431873086,GTPO,7b,100
12.4125,0.03713737800717354,0.03470484649762511,GTPO,7b,100
12.5125,0.03297049552202225,0.03453223574906587,GTPO,7b,100
12.612499999999999,0.029890207573771477,0.03360893907025456,GTPO,7b,100
12.712499999999999,0.039651624858379364,0.03391057662665844,GTPO,7b,100
12.812499999999998,0.03158900514245033,0.03350589422509074,GTPO,7b,100
12.9125,0.023095164448022842,0.032794725894927976,GTPO,7b,100
13.0125,0.024334099143743515,0.03212552910670638,GTPO,7b,100
13.112499999999999,0.026760468259453773,0.03133333558216691,GTPO,7b,100
13.212499999999999,0.02566000074148178,0.031737853530794384,GTPO,7b,100
13.3125,0.03839990124106407,0.03109056266024709,GTPO,7b,100
13.4125,0.018147796392440796,0.030171632431447507,GTPO,7b,100
13.5125,0.03710342198610306,0.029482396952807903,GTPO,7b,100
13.612499999999999,0.02903008460998535,0.029944218676537276,GTPO,7b,100
13.7125,0.032892536371946335,0.031882557403296236,GTPO,7b,100
13.8125,0.023706763982772827,0.032148554474115375,GTPO,7b,100
13.9125,0.035043954849243164,0.0317597733438015,GTPO,7b,100
14.0125,0.03668272867798805,0.031149936094880103,GTPO,7b,100
14.1125,0.02915332280099392,0.03269179476425052,GTPO,7b,100
14.2125,0.059960488229990005,0.03246988805010915,GTPO,7b,100
14.3125,0.03034799173474312,0.03237507864832878,GTPO,7b,100
14.4125,0.03989404812455177,0.03176171287894249,GTPO,7b,100
14.512500000000001,0.022663138806819916,0.03162698288448155,GTPO,7b,100
14.6125,0.04830961674451828,0.03148866919800639,GTPO,7b,100
14.7125,0.03999018669128418,0.03143012115731835,GTPO,7b,100
14.8125,0.03328463435173035,0.032107248716056344,GTPO,7b,100
14.912500000000001,0.016936350613832474,0.030313022434711456,GTPO,7b,100
15.012500000000001,0.026851117610931396,0.02956656042486429,GTPO,7b,100
15.1125,0.014580666087567806,0.029557713251560928,GTPO,7b,100
15.2125,0.043824851512908936,0.030571134258061648,GTPO,7b,100
15.312500000000002,0.03182551637291908,0.030233588870614767,GTPO,7b,100
15.412500000000001,0.03496188670396805,0.02970438901335001,GTPO,7b,100
15.512500000000001,0.03637837991118431,0.02934972682967782,GTPO,7b,100
15.6125,0.02569735236465931,0.02950263483449817,GTPO,7b,100
15.712499999999999,0.03354069963097572,0.02898175550624728,GTPO,7b,100
15.812499999999998,0.028341664001345634,0.029150457344949244,GTPO,7b,100
15.9125,0.03331846743822098,0.02824303910136223,GTPO,7b,100
16.0125,0.029708001762628555,0.027721340972930192,GTPO,7b,100
16.1125,0.020099136978387833,0.027076872177422048,GTPO,7b,100
16.2125,0.028335392475128174,0.026179094463586808,GTPO,7b,100
16.3125,0.020977335050702095,0.02558375980705023,GTPO,7b,100
16.412499999999998,0.020377838984131813,0.025121562629938126,GTPO,7b,100
16.5125,0.020343180745840073,0.024499229043722152,GTPO,7b,100
16.6125,0.023462506011128426,0.023807804863899946,GTPO,7b,100
16.7125,0.018161863088607788,0.023785403296351433,GTPO,7b,100
16.8125,0.01699799671769142,0.02433694714680314,GTPO,7b,100
16.9125,0.028217945247888565,0.025190118588507174,GTPO,7b,100
17.0125,0.0263530146330595,0.025831766519695522,GTPO,7b,100
17.1125,0.021900169551372528,0.02639192845672369,GTPO,7b,100
17.2125,0.020014688372612,0.02677466154098511,GTPO,7b,100
17.3125,0.02495930716395378,0.02643093330785632,GTPO,7b,100
17.4125,0.034634582698345184,0.027112562861293554,GTPO,7b,100
17.5125,0.0291635449975729,0.028087447565048933,GTPO,7b,100
17.6125,0.028185037896037102,0.027986603733152152,GTPO,7b,100
17.712500000000002,0.019812893122434616,0.027909562215209006,GTPO,7b,100
17.8125,0.02826657146215439,0.028158874232321978,GTPO,7b,100
17.9125,0.03334104269742966,0.028070610370486974,GTPO,7b,100
18.0125,0.037007614970207214,0.027811160404235126,GTPO,7b,100
18.1125,0.02801891416311264,0.027174074072390794,GTPO,7b,100
18.212500000000002,0.022737331688404083,0.026644104048609733,GTPO,7b,100
18.3125,0.04470612108707428,0.025693484898656607,GTPO,7b,100
18.4125,0.02556534670293331,0.025144172180444003,GTPO,7b,100
18.512500000000003,0.023208633065223694,0.02488256374374032,GTPO,7b,100
18.6125,0.017103120684623718,0.035386783489957455,GTPO,7b,100
18.712500000000002,0.038567353039979935,0.0346217408683151,GTPO,7b,100
18.8125,0.013443968258798122,0.0339355403278023,GTPO,7b,100
18.912499999999998,0.02030838653445244,0.033275026362389326,GTPO,7b,100
19.0125,0.022173410281538963,0.03272985264658928,GTPO,7b,100
19.112499999999997,0.014524901285767555,0.03292901063337922,GTPO,7b,100
19.2125,0.020770397037267685,0.03288733324036002,GTPO,7b,100
19.3125,0.023405104875564575,0.03309987094253301,GTPO,7b,100
19.412499999999998,0.020138615742325783,0.032159834895282985,GTPO,7b,100
19.5125,0.017153697088360786,0.03223395399749279,GTPO,7b,100
19.6125,0.029699089005589485,0.032381172869354484,GTPO,7b,100
19.7125,0.0228711124509573,0.03204391859471798,GTPO,7b,100
19.8125,0.028404012322425842,0.02652194919064641,GTPO,7b,100
19.9125,0.02469736337661743,0.02052296600304544,GTPO,7b,100
20.0125,0.017051948234438896,0.020653949631378055,GTPO,7b,100
20.1125,0.023427514359354973,0.02164884562604129,GTPO,7b,100
20.2125,0.01847991906106472,0.021884461417794227,GTPO,7b,100
20.3125,0.015071715228259563,0.021275651752948762,GTPO,7b,100
20.4125,0.01510356180369854,0.020959024112671615,GTPO,7b,100
20.5125,0.017795128747820854,0.02073992494493723,GTPO,7b,100
20.6125,0.03153763338923454,0.02109509440138936,GTPO,7b,100
20.7125,0.020981166511774063,0.02180132534354925,GTPO,7b,100
20.8125,0.016638951376080513,0.021992734018713236,GTPO,7b,100
20.9125,0.017859037965536118,0.022497855555266143,GTPO,7b,100
21.0125,0.019819160923361778,0.02389831860549748,GTPO,7b,100
21.1125,0.027339637279510498,0.024455185625702144,GTPO,7b,100
21.212500000000002,0.02133704349398613,0.025143702533096075,GTPO,7b,100
21.3125,0.028774593025445938,0.025332246646285056,GTPO,7b,100
21.4125,0.023318206891417503,0.025314919371157884,GTPO,7b,100
21.512500000000003,0.03157695010304451,0.02591166663914919,GTPO,7b,100
21.6125,0.0309065580368042,0.026588318180292846,GTPO,7b,100
21.712500000000002,0.0271596796810627,0.027521967999637128,GTPO,7b,100
21.8125,0.023180412128567696,0.02766610208898783,GTPO,7b,100
21.912499999999998,0.02595413848757744,0.027490949928760527,GTPO,7b,100
22.0125,0.036778759211301804,0.02713011493906379,GTPO,7b,100
22.112499999999997,0.030100762844085693,0.02693997859954834,GTPO,7b,100
22.2125,0.031170936301350594,0.026258360240608455,GTPO,7b,100
22.3125,0.03598624840378761,0.02565556125715375,GTPO,7b,100
22.412499999999998,0.021305587142705917,0.025823810007423162,GTPO,7b,100
22.5125,0.024630166590213776,0.025565732661634685,GTPO,7b,100
22.6125,0.01960734650492668,0.025456745866686104,GTPO,7b,100
22.7125,0.02464524284005165,0.025352800879627466,GTPO,7b,100
22.8125,0.02433863654732704,0.02461907109245658,GTPO,7b,100
22.912499999999998,0.025565318763256073,0.02391067737713456,GTPO,7b,100
23.0125,0.03782641142606735,0.023352982457727194,GTPO,7b,100
23.1125,0.023221466690301895,0.02391478691250086,GTPO,7b,100
23.2125,0.028264272958040237,0.023651653192937373,GTPO,7b,100
23.3125,0.017368607223033905,0.023967356160283088,GTPO,7b,100
23.4125,0.02125675603747368,0.024112777579575778,GTPO,7b,100
23.5125,0.02199304848909378,0.024464019648730753,GTPO,7b,100
23.6125,0.03142528608441353,0.024906560387462376,GTPO,7b,100
23.7125,0.02634037844836712,0.025276745203882456,GTPO,7b,100
23.8125,0.020380599424242973,0.025747059918940066,GTPO,7b,100
23.9125,0.02109004184603691,0.02558013467118144,GTPO,7b,100
24.0125,0.01721891388297081,0.02589202459901571,GTPO,7b,100
24.1125,0.03060843050479889,0.026348593682050704,GTPO,7b,100
24.212500000000002,0.04462236538529396,0.026397547516971827,GTPO,7b,100
24.3125,0.026295946910977364,0.025946894362568855,GTPO,7b,100
24.4125,0.030213695019483566,0.025719885434955358,GTPO,7b,100
24.5125,0.03566529601812363,0.026375664975494147,GTPO,7b,100
24.6125,0.025881722569465637,0.025733723798766733,GTPO,7b,100
24.712500000000002,0.020061777904629707,0.02562603335827589,GTPO,7b,100
24.8125,0.022060001268982887,0.026106879897415638,GTPO,7b,100
24.9125,0.02777673304080963,0.025224794959649445,GTPO,7b,100
25.0125,0.034458041191101074,0.02507260407321155,GTPO,7b,100
25.112499999999997,0.023201512172818184,0.024481053398922085,GTPO,7b,100
25.2125,0.015151514671742916,0.02412221799604595,GTPO,7b,100
25.3125,0.030236653983592987,0.023830341389402748,GTPO,7b,100
25.412499999999998,0.038508545607328415,0.02448408135212958,GTPO,7b,100
25.5125,0.029826821759343147,0.025326450550928713,GTPO,7b,100
25.6125,0.025241447612643242,0.025710000386461616,GTPO,7b,100
25.7125,0.021509995684027672,0.02564350829459727,GTPO,7b,100
25.8125,0.020661648362874985,0.025677419388666748,GTPO,7b,100
25.912499999999998,0.023943377658724785,0.026131778536364437,GTPO,7b,100
26.0125,0.028060300275683403,0.025656979260966183,GTPO,7b,100
26.1125,0.029514847323298454,0.024402753682807088,GTPO,7b,100
26.2125,0.02784845605492592,0.024117767382413148,GTPO,7b,100
26.3125,0.0321689173579216,0.023929886501282454,GTPO,7b,100
26.4125,0.02028784714639187,0.02387707307934761,GTPO,7b,100
26.5125,0.03250458836555481,0.02422223284840584,GTPO,7b,100
26.6125,0.018348392099142075,0.0240757636167109,GTPO,7b,100
26.7125,0.014538241550326347,0.02311314705759287,GTPO,7b,100
26.8125,0.02845485508441925,0.022487235125154256,GTPO,7b,100
26.9125,0.023616736754775047,0.022131918277591468,GTPO,7b,100
27.0125,0.02322029136121273,0.021819469751790166,GTPO,7b,100
27.1125,0.017843708395957947,0.02179762292653322,GTPO,7b,100
27.212500000000002,0.016422942280769348,0.02182182691991329,GTPO,7b,100
27.3125,0.019766321405768394,0.022460438534617422,GTPO,7b,100
27.4125,0.028887322172522545,0.02308023991063237,GTPO,7b,100
27.5125,0.0152210034430027,0.02288087410852313,GTPO,7b,100
27.6125,0.015626024454832077,0.0230270510725677,GTPO,7b,100
27.712500000000002,0.024867327883839607,0.0230012889765203,GTPO,7b,100
27.8125,0.018793081864714622,0.022677159635350108,GTPO,7b,100
27.9125,0.03879013657569885,0.02254473661072552,GTPO,7b,100
28.012500000000003,0.02375178411602974,0.02300541684962809,GTPO,7b,100
28.1125,0.023187391459941864,0.022689200146123766,GTPO,7b,100
28.212500000000002,0.028687795624136925,0.023132031569257378,GTPO,7b,100
28.3125,0.02243845909833908,0.02373484938405454,GTPO,7b,100
28.4125,0.029455341398715973,0.023743585301563144,GTPO,7b,100
28.512500000000003,0.026512891054153442,0.02403671865351498,GTPO,7b,100
28.6125,0.02511209435760975,0.023521014610305428,GTPO,7b,100
28.712500000000002,0.017832156270742416,0.023561900239437817,GTPO,7b,100
28.812500000000004,0.0429125651717186,0.02323982633650303,GTPO,7b,100
28.9125,0.01637144200503826,0.023027659058570862,GTPO,7b,100
29.012500000000003,0.024066928774118423,0.023318495228886606,GTPO,7b,100
29.1125,0.025232119485735893,0.02360141199082136,GTPO,7b,100
29.212500000000002,0.023283187299966812,0.023551171654835345,GTPO,7b,100
29.312500000000004,0.01552718784660101,0.023339728293940425,GTPO,7b,100
29.4125,0.01676531881093979,0.024162996588274838,GTPO,7b,100
29.512500000000003,0.021964576095342636,0.02345493576489389,GTPO,7b,100
29.612500000000004,0.03417671099305153,0.023460321063175797,GTPO,7b,100
29.7125,0.018136942759156227,0.02303782560862601,GTPO,7b,100
29.812499999999996,0.0228420402854681,0.022619467908516527,GTPO,7b,100
29.912499999999998,0.019277550280094147,0.02234963865019381,GTPO,7b,100
30.012499999999996,0.04157232120633125,0.022482200469821693,GTPO,7b,100
30.112499999999997,0.018611997365951538,0.022873736321926116,GTPO,7b,100
30.2125,0.0237972941249609,0.02296416902914643,GTPO,7b,100
30.312499999999996,0.022186245769262314,0.022695688903331755,GTPO,7b,100
30.412499999999998,0.0185853224247694,0.022629046514630317,GTPO,7b,100
30.5125,0.018059367313981056,0.02261724593117833,GTPO,7b,100
30.612499999999997,0.019818127155303955,0.022845023293048144,GTPO,7b,100
30.7125,0.018884500488638878,0.02222982631996274,GTPO,7b,100
30.8125,0.02699504978954792,0.02201432643458247,GTPO,7b,100
30.912499999999998,0.02296482026576996,0.021829176023602487,GTPO,7b,100
31.0125,0.024085044860839844,0.021970164515078067,GTPO,7b,100
31.112499999999997,0.02700602076947689,0.022142261322587727,GTPO,7b,100
31.2125,0.030124790966510773,0.022983089033514262,GTPO,7b,100
31.3125,0.020330039784312248,0.022492594625800846,GTPO,7b,100
31.412499999999998,0.019379816949367523,0.022210416095331312,GTPO,7b,100
31.5125,0.02748355269432068,0.021713542034849525,GTPO,7b,100
31.612499999999997,0.028058020398020744,0.02152240409515798,GTPO,7b,100
31.7125,0.021079635247588158,0.02183452945202589,GTPO,7b,100
31.8125,0.022660261020064354,0.02157771822065115,GTPO,7b,100
31.912499999999998,0.024375326931476593,0.021034719198942186,GTPO,7b,100
32.0125,0.021157441660761833,0.02112588882446289,GTPO,7b,100
32.1125,0.015485183335840702,0.020957679841667413,GTPO,7b,100
32.2125,0.013359936885535717,0.020525756105780602,GTPO,7b,100
32.3125,0.02101213112473488,0.020208873637020588,GTPO,7b,100
32.4125,0.016657568514347076,0.019944671001285316,GTPO,7b,100
32.5125,0.024677496403455734,0.019848875449970365,GTPO,7b,100
32.6125,0.013993389904499054,0.019891206324100495,GTPO,7b,100
32.7125,0.02285739779472351,0.019953094637021423,GTPO,7b,100
32.8125,0.021610764786601067,0.020120970141142606,GTPO,7b,100
32.9125,0.021769793704152107,0.019829410752281548,GTPO,7b,100
33.0125,0.019406843930482864,0.019510139720514418,GTPO,7b,100
33.1125,0.015592526644468307,0.019157979348674418,GTPO,7b,100
33.2125,0.020890334621071815,0.018651810931041835,GTPO,7b,100
33.3125,0.022001145407557487,0.018638986581936478,GTPO,7b,100
33.4125,0.017108235508203506,0.018635922856628895,GTPO,7b,100
33.5125,0.023541957139968872,0.018726459965109826,GTPO,7b,100
33.6125,0.012925753369927406,0.018633946795016527,GTPO,7b,100
33.7125,0.02014470100402832,0.018631631303578616,GTPO,7b,100
33.8125,0.016756165772676468,0.018842811658978463,GTPO,7b,100
33.9125,0.01913677714765072,0.019076994713395835,GTPO,7b,100
34.0125,0.012359356507658958,0.01876785622909665,GTPO,7b,100
34.112500000000004,0.01911115273833275,0.018564079608768224,GTPO,7b,100
34.2125,0.02028818055987358,0.018052609637379646,GTPO,7b,100
34.3125,0.01838526502251625,0.01829282011836767,GTPO,7b,100
34.4125,0.02895120158791542,0.01845290629193187,GTPO,7b,100
34.5125,0.0185073371976614,0.01830793660134077,GTPO,7b,100
34.612500000000004,0.016828462481498718,0.018126194626092912,GTPO,7b,100
34.7125,0.01696193218231201,0.01786925645545125,GTPO,7b,100
34.8125,0.018232068046927452,0.017367353262379766,GTPO,7b,100
34.9125,0.020574146881699562,0.017144261403009297,GTPO,7b,100
35.0125,0.01925348863005638,0.017093553813174366,GTPO,7b,100
35.112500000000004,0.013070698827505112,0.016874659741297364,GTPO,7b,100
35.212500000000006,0.01621408388018608,0.016966975731775163,GTPO,7b,100
35.3125,0.013780582696199417,0.01761260471306741,GTPO,7b,100
35.4125,0.01437048427760601,0.017947777882218362,GTPO,7b,100
35.5125,0.01839759573340416,0.018144968040287493,GTPO,7b,100
35.612500000000004,0.0247973520308733,0.018358111642301084,GTPO,7b,100
35.712500000000006,0.02795913815498352,0.018907683556899427,GTPO,7b,100
35.8125,0.021082591265439987,0.019362194901332258,GTPO,7b,100
35.9125,0.01837780699133873,0.019265266479924322,GTPO,7b,100
36.012499999999996,0.024295451119542122,0.01929960829205811,GTPO,7b,100
36.1125,0.012866542674601078,0.019386189226061105,GTPO,7b,100
36.2125,0.021336935460567474,0.019581325063481928,GTPO,7b,100
36.3125,0.01499949675053358,0.019069360736757517,GTPO,7b,100
36.412499999999994,0.012553896754980087,0.018427064064890145,GTPO,7b,100
36.512499999999996,0.011073620989918709,0.018306181700900197,GTPO,7b,100
36.6125,0.01602153480052948,0.018404616517946126,GTPO,7b,100
36.7125,0.014112004078924656,0.01850728112272918,GTPO,7b,100
36.8125,0.017095381394028664,0.018946534330025314,GTPO,7b,100
36.9125,0.01319461315870285,0.01891839244402945,GTPO,7b,100
37.012499999999996,0.018042655661702156,0.01876318469643593,GTPO,7b,100
37.1125,0.027903420850634575,0.01908975184895098,GTPO,7b,100
37.2125,0.02293217182159424,0.019405241888016463,GTPO,7b,100
37.3125,0.01805456541478634,0.019435090571641923,GTPO,7b,100
37.4125,0.04148959368467331,0.019705320904031397,GTPO,7b,100
37.512499999999996,0.015987234190106392,0.019995762156322597,GTPO,7b,100
37.6125,0.01714106649160385,0.019985067872330547,GTPO,7b,100
37.7125,0.016946973279118538,0.02029488394036889,GTPO,7b,100
37.8125,0.028204336762428284,0.02006566503085196,GTPO,7b,100
37.9125,0.01494645792990923,0.01973593272268772,GTPO,7b,100
38.012499999999996,0.02020065113902092,0.01962093743495643,GTPO,7b,100
38.1125,0.015830161049962044,0.018738381741568447,GTPO,7b,100
38.2125,0.01055076066404581,0.018674035435542465,GTPO,7b,100
38.3125,0.026484040543437004,0.018657946242019535,GTPO,7b,100
38.4125,0.014689437113702297,0.018773552635684608,GTPO,7b,100
38.5125,0.02114955708384514,0.018861558027565478,GTPO,7b,100
38.6125,0.020381420850753784,0.01886739468201995,GTPO,7b,100
38.7125,0.020748259499669075,0.0184316058922559,GTPO,7b,100
38.8125,0.015890290960669518,0.018404711242765187,GTPO,7b,100
38.9125,0.015894103795289993,0.01888097413815558,GTPO,7b,100
39.0125,0.014951774850487709,0.018734653880819678,GTPO,7b,100
39.1125,0.020281989127397537,0.018793550292029976,GTPO,7b,100
39.2125,0.011281667277216911,0.018727931352332236,GTPO,7b,100
39.3125,0.012907926924526691,0.01924229078926146,GTPO,7b,100
39.4125,0.019702330231666565,0.01896879984997213,GTPO,7b,100
39.5125,0.018846111372113228,0.019136601481586694,GTPO,7b,100
39.6125,0.017377180978655815,0.018935355339199305,GTPO,7b,100
39.7125,0.014691945165395737,0.01851639347150922,GTPO,7b,100
39.8125,0.02381356805562973,0.018448937740176915,GTPO,7b,100
39.9125,0.019089113920927048,0.01865630893968046,GTPO,7b,100
40.0125,0.012456266209483147,0.018941503521054982,GTPO,7b,100
40.112500000000004,0.0170089490711689,0.01889587603509426,GTPO,7b,100
40.2125,0.015094146132469177,0.018733879523351787,GTPO,7b,100
40.3125,0.014723123051226139,0.01887402801774442,GTPO,7b,100
40.4125,0.019176088273525238,0.019480044562369583,GTPO,7b,100
40.5125,0.01563761755824089,0.019060782976448535,GTPO,7b,100
40.612500000000004,0.021279718726873398,0.019212800413370132,GTPO,7b,100
40.7125,0.023479405790567398,0.019622760973870754,GTPO,7b,100
40.8125,0.015119352377951145,0.0191308359336108,GTPO,7b,100
40.9125,0.03243252635002136,0.019267942644655704,GTPO,7b,100
41.0125,0.021155286580324173,0.019539421917870642,GTPO,7b,100
41.112500000000004,0.02036149613559246,0.019451373955234885,GTPO,7b,100
41.2125,0.02356611005961895,0.01947394057177007,GTPO,7b,100
41.3125,0.011473354883491993,0.019610790861770512,GTPO,7b,100
41.4125,0.020762169733643532,0.019266782486811282,GTPO,7b,100
41.5125,0.015576657839119434,0.01920090613886714,GTPO,7b,100
41.612500000000004,0.024829689413309097,0.0184984333999455,GTPO,7b,100
41.712500000000006,0.025842737406492233,0.018643674282357095,GTPO,7b,100
41.8125,0.021943312138319016,0.018352536596357823,GTPO,7b,100
41.9125,0.016713326796889305,0.017609417513012884,GTPO,7b,100
42.0125,0.01293264888226986,0.01834519057534635,GTPO,7b,100
42.112500000000004,0.01659277267754078,0.01870800543576479,GTPO,7b,100
42.2125,0.0210332740098238,0.019664297215640544,GTPO,7b,100
42.3125,0.017189648002386093,0.019501764671877028,GTPO,7b,100
42.412499999999994,0.012685035355389118,0.019197468748316168,GTPO,7b,100
42.512499999999996,0.01733187399804592,0.018934102598577737,GTPO,7b,100
42.6125,0.01603497564792633,0.01869815731421113,GTPO,7b,100
42.7125,0.027547284960746765,0.018838157979771494,GTPO,7b,100
42.8125,0.022511782124638557,0.019163746433332563,GTPO,7b,100
42.912499999999994,0.018303776159882545,0.018831450566649435,GTPO,7b,100
43.012499999999996,0.019709443673491478,0.018694431269541383,GTPO,7b,100
43.1125,0.01691168174147606,0.01941123615950346,GTPO,7b,100
43.2125,0.015163224190473557,0.019630541782826184,GTPO,7b,100
43.3125,0.022604018449783325,0.01931094571016729,GTPO,7b,100
43.4125,0.02144600823521614,0.01840510862879455,GTPO,7b,100
43.512499999999996,0.013537820428609848,0.017990915225818752,GTPO,7b,100
43.6125,0.01462126150727272,0.017912252498790623,GTPO,7b,100
43.7125,0.022888071835041046,0.017634727405384184,GTPO,7b,100
43.8125,0.02252214215695858,0.01744483315385878,GTPO,7b,100
43.9125,0.01840268447995186,0.017366450903937222,GTPO,7b,100
44.012499999999996,0.019990386441349983,0.017047422584146262,GTPO,7b,100
44.1125,0.019444843754172325,0.01673610690049827,GTPO,7b,100
44.2125,0.015574054792523384,0.016710357684642078,GTPO,7b,100
44.3125,0.01097943913191557,0.01675805143080652,GTPO,7b,100
44.4125,0.015680085867643356,0.01646201397292316,GTPO,7b,100
44.5125,0.008624546229839325,0.01634820770472288,GTPO,7b,100
44.6125,0.02616097964346409,0.016333288196474314,GTPO,7b,100
44.7125,0.017519088461995125,0.01659110704436898,GTPO,7b,100
44.8125,0.01617034524679184,0.016618795236572625,GTPO,7b,100
44.9125,0.021957069635391235,0.01678927562199533,GTPO,7b,100
45.0125,0.01559043861925602,0.017297014705836774,GTPO,7b,100
45.1125,0.013754614628851414,0.01735374307259917,GTPO,7b,100
45.2125,0.014898275025188923,0.017839126065373422,GTPO,7b,100
45.3125,0.018572131171822548,0.01768970356322825,GTPO,7b,100
45.4125,0.016994662582874298,0.01755222784355283,GTPO,7b,100
45.5125,0.017426569014787674,0.01767018993385136,GTPO,7b,100
45.6125,0.02405473031103611,0.01732279290445149,GTPO,7b,100
45.7125,0.014393413439393044,0.01700599003583193,GTPO,7b,100
45.8125,0.020615700632333755,0.017050433019176126,GTPO,7b,100
45.9125,0.016520800068974495,0.017292439909651874,GTPO,7b,100
46.0125,0.015557640232145786,0.016789051666855813,GTPO,7b,100
46.1125,0.021322578191757202,0.016536583062261342,GTPO,7b,100
46.2125,0.015812261030077934,0.016106945183128118,GTPO,7b,100
46.3125,0.01786765456199646,0.015925289541482927,GTPO,7b,100
46.4125,0.02335510589182377,0.015832642409950495,GTPO,7b,100
46.5125,0.015194701962172985,0.015808465862646698,GTPO,7b,100
46.612500000000004,0.013555754907429218,0.01628026698715985,GTPO,7b,100
46.7125,0.01256917417049408,0.016676602615043522,GTPO,7b,100
46.8125,0.013286024332046509,0.016622780468314887,GTPO,7b,100
46.9125,0.017700958997011185,0.016749970084056258,GTPO,7b,100
47.0125,0.012461820617318153,0.01696405657567084,GTPO,7b,100
47.112500000000004,0.016839155927300453,0.016813113279640676,GTPO,7b,100
47.2125,0.02841639518737793,0.017028854321688415,GTPO,7b,100
47.3125,0.019102705642580986,0.017265046844258905,GTPO,7b,100
47.4125,0.013126781210303307,0.01768302100710571,GTPO,7b,100
47.5125,0.01688898727297783,0.0178823974262923,GTPO,7b,100
47.612500000000004,0.018780354410409927,0.01797995375469327,GTPO,7b,100
47.712500000000006,0.030668960884213448,0.01837868011556566,GTPO,7b,100
47.8125,0.012824343517422676,0.01830583119764924,GTPO,7b,100
47.9125,0.009097155183553696,0.01783261856995523,GTPO,7b,100
48.0125,0.028360934928059578,0.017462343024089933,GTPO,7b,100
48.112500000000004,0.01724289357662201,0.017633028514683246,GTPO,7b,100
48.212500000000006,0.013613706454634666,0.017489561568945645,GTPO,7b,100
48.3125,0.022849684581160545,0.01788627472706139,GTPO,7b,100
48.4125,0.011827399022877216,0.017637664405629038,GTPO,7b,100
48.512499999999996,0.012564253062009811,0.017531696017831565,GTPO,7b,100
48.6125,0.023638535290956497,0.01753732736222446,GTPO,7b,100
48.7125,0.02145632542669773,0.0171481663081795,GTPO,7b,100
48.8125,0.021836481988430023,0.017088555656373502,GTPO,7b,100
48.912499999999994,0.021933428943157196,0.016990327844396233,GTPO,7b,100
49.012499999999996,0.016673635691404343,0.016737439148128034,GTPO,7b,100
49.1125,0.013950411230325699,0.01725735145621002,GTPO,7b,100
49.2125,0.01500417198985815,0.017226671976968647,GTPO,7b,100
49.3125,0.01375853642821312,0.017061124695464967,GTPO,7b,100
49.4125,0.01775803603231907,0.01725425135344267,GTPO,7b,100
49.512499999999996,0.023130450397729874,0.017203289419412612,GTPO,7b,100
49.6125,0.023105233907699585,0.016923568705096842,GTPO,7b,100
49.7125,0.020768586546182632,0.017199995340779425,GTPO,7b,100
49.8125,0.01230967603623867,0.01748006260022521,GTPO,7b,100
49.9125,0.020988572388887405,0.017741901241242884,GTPO,7b,100
50.0125,0.016394946724176407,0.01787744676694274,GTPO,7b,100
50.112500000000004,0.02509983628988266,0.018138330122455956,GTPO,7b,100
50.212500000000006,0.01819394901394844,0.018000377612188458,GTPO,7b,100
50.31250000000001,0.022273581475019455,0.018163870070129633,GTPO,7b,100
50.4125,0.019953569397330284,0.018201911514624955,GTPO,7b,100
50.5125,0.015690872445702553,0.019103198675438762,GTPO,7b,100
50.612500000000004,0.017908893525600433,0.01861743931658566,GTPO,7b,100
50.712500000000006,0.018100440502166748,0.018648869525641203,GTPO,7b,100
50.81250000000001,0.017615890130400658,0.01824860687367618,GTPO,7b,100
50.91250000000001,0.019959330558776855,0.01828260788694024,GTPO,7b,100
51.0125,0.02081475965678692,0.018380237007513643,GTPO,7b,100
51.112500000000004,0.013711098581552505,0.018161187237128614,GTPO,7b,100
51.212500000000006,0.0162642989307642,0.018438195148482918,GTPO,7b,100
51.31250000000001,0.014002547599375248,0.018561714245006442,GTPO,7b,100
51.41250000000001,0.015599578619003296,0.018542283959686757,GTPO,7b,100
51.5125,0.017161142081022263,0.018592149093747137,GTPO,7b,100
51.6125,0.02133958227932453,0.018769648876041174,GTPO,7b,100
51.71249999999999,0.012536951340734959,0.018605627100914717,GTPO,7b,100
51.81249999999999,0.022570423781871796,0.018622850459069015,GTPO,7b,100
51.912499999999994,0.019272470846772194,0.018898655436933042,GTPO,7b,100
52.012499999999996,0.020209884271025658,0.018647768450900912,GTPO,7b,100
52.1125,0.027953457087278366,0.018332265289500355,GTPO,7b,100
52.21249999999999,0.01775788515806198,0.017995835272595285,GTPO,7b,100
52.31249999999999,0.016176501289010048,0.01800216761417687,GTPO,7b,100
52.412499999999994,0.01569429412484169,0.018145986944437028,GTPO,7b,100
52.512499999999996,0.017560018226504326,0.018038011118769647,GTPO,7b,100
52.6125,0.014708385802805424,0.018240315290167928,GTPO,7b,100
52.7125,0.014101510867476463,0.01809415710158646,GTPO,7b,100
52.81249999999999,0.019972974434494972,0.01782611258327961,GTPO,7b,100
52.912499999999994,0.02191781997680664,0.017793916873633863,GTPO,7b,100
53.012499999999996,0.01927555538713932,0.01738099747337401,GTPO,7b,100
53.1125,0.020146561786532402,0.017224810440093278,GTPO,7b,100
53.2125,0.016792433336377144,0.01725180830806494,GTPO,7b,100
53.31249999999999,0.013839004561305046,0.017782360343262554,GTPO,7b,100
53.412499999999994,0.020439237356185913,0.018084517819806932,GTPO,7b,100
53.512499999999996,0.019539715722203255,0.01773376707918942,GTPO,7b,100
53.6125,0.012995826080441475,0.017730543175712227,GTPO,7b,100
53.7125,0.024706147611141205,0.01768041987903416,GTPO,7b,100
53.8125,0.015271585434675217,0.01738295585848391,GTPO,7b,100
53.912499999999994,0.021380916237831116,0.017107499372214077,GTPO,7b,100
54.012499999999996,0.013068625703454018,0.017004956789314747,GTPO,7b,100
54.1125,0.016603518277406693,0.01661880156956613,GTPO,7b,100
54.2125,0.024486076086759567,0.016355279432609678,GTPO,7b,100
54.3125,0.017739050090312958,0.016541666565462947,GTPO,7b,100
54.412499999999994,0.022315002977848053,0.016719023399055004,GTPO,7b,100
54.512499999999996,0.014200198464095592,0.01673185797408223,GTPO,7b,100
54.6125,0.012340773828327656,0.016267883917316796,GTPO,7b,100
54.7125,0.017163386568427086,0.016236407672986387,GTPO,7b,100
54.8125,0.015693411231040955,0.01627235588617623,GTPO,7b,100
54.912499999999994,0.01940213143825531,0.016354588596150278,GTPO,7b,100
55.012499999999996,0.024444224312901497,0.01646500999107957,GTPO,7b,100
55.1125,0.010838800109922886,0.016495212642475963,GTPO,7b,100
55.2125,0.013323625549674034,0.016546369241550566,GTPO,7b,100
55.3125,0.012588325887918472,0.016816417137160897,GTPO,7b,100
55.412499999999994,0.018978754058480263,0.01663804944604635,GTPO,7b,100
55.512499999999996,0.019312379881739616,0.016820531329140066,GTPO,7b,100
55.6125,0.014375226572155952,0.016786482306197285,GTPO,7b,100
55.7125,0.016228333115577698,0.016488503972068427,GTPO,7b,100
55.8125,0.015422990545630455,0.01668147649616003,GTPO,7b,100
55.9125,0.010033566504716873,0.017003646194934843,GTPO,7b,100
56.012499999999996,0.018632346764206886,0.01753939493559301,GTPO,7b,100
56.1125,0.01757262647151947,0.017372623858973382,GTPO,7b,100
56.2125,0.024910874664783478,0.016944208350032568,GTPO,7b,100
56.3125,0.021276863291859627,0.01667725489474833,GTPO,7b,100
56.4125,0.008823884651064873,0.01639236872084439,GTPO,7b,100
56.512499999999996,0.024586567655205727,0.016426604948937894,GTPO,7b,100
56.6125,0.01573770120739937,0.017086589504033328,GTPO,7b,100
56.7125,0.01995132863521576,0.017227695155888796,GTPO,7b,100
56.8125,0.01743977516889572,0.0172614383418113,GTPO,7b,100
56.9125,0.014931117184460163,0.016970047913491725,GTPO,7b,100
57.0125,0.014519055373966694,0.016678075790405273,GTPO,7b,100
57.1125,0.021943192929029465,0.016601310139521958,GTPO,7b,100
57.2125,0.022092022001743317,0.016158957798033953,GTPO,7b,100
57.3125,0.01644381321966648,0.016259722411632538,GTPO,7b,100
57.4125,0.01335508469492197,0.016406276980414986,GTPO,7b,100
57.5125,0.01761951856315136,0.016781130312010645,GTPO,7b,100
57.6125,0.01181043591350317,0.016894628470763565,GTPO,7b,100
57.7125,0.013072440400719643,0.01699289558455348,GTPO,7b,100
57.8125,0.012952062301337719,0.016973258797079324,GTPO,7b,100
57.9125,0.014246966689825058,0.016846590042114258,GTPO,7b,100
58.0125,0.027415607124567032,0.016797133833169938,GTPO,7b,100
58.1125,0.013401292264461517,0.016819005208089946,GTPO,7b,100
58.2125,0.012220801785588264,0.016914137788116932,GTPO,7b,100
58.3125,0.02736152894794941,0.01756083335727453,GTPO,7b,100
58.4125,0.023833107203245163,0.01764197912067175,GTPO,7b,100
58.5125,0.016345255076885223,0.01779243243858218,GTPO,7b,100
58.6125,0.013898631557822227,0.01760060016065836,GTPO,7b,100
58.7125,0.01362537406384945,0.017377174142748118,GTPO,7b,100
58.8125,0.024161120876669884,0.017801884999498724,GTPO,7b,100
58.9125,0.01560395210981369,0.01817993329837918,GTPO,7b,100
59.0125,0.01321468222886324,0.017445275164209306,GTPO,7b,100
59.112500000000004,0.013491684570908546,0.01690833122935146,GTPO,7b,100
59.2125,0.016385667026042938,0.016957693337462842,GTPO,7b,100
59.3125,0.030544277280569077,0.01684344172012061,GTPO,7b,100
59.4125,0.014005767181515694,0.017169018904678524,GTPO,7b,100
59.5125,0.02001933380961418,0.01696520801167935,GTPO,7b,100
59.612500000000004,0.01216273382306099,0.016689707185141744,GTPO,7b,100
59.7125,0.018811017274856567,0.016649429886601865,GTPO,7b,100
59.8125,0.014230074360966682,0.01674386232625693,GTPO,7b,100
59.9125,0.011429481208324432,0.016709950608201324,GTPO,7b,100
60.0125,0.0282414760440588,0.015904245269484817,GTPO,7b,100
60.112500000000004,0.009463900700211525,0.015946740745566786,GTPO,7b,100
60.212500000000006,0.014622276648879051,0.01595263967756182,GTPO,7b,100
60.3125,0.023059818893671036,0.0162605522479862,GTPO,7b,100
60.4125,0.015913667157292366,0.016572003914043308,GTPO,7b,100
60.5125,0.014072941616177559,0.016265112450346352,GTPO,7b,100
60.612500000000004,0.014973843470215797,0.016570736560970543,GTPO,7b,100
60.712500000000006,0.020663678646087646,0.015876517184078693,GTPO,7b,100
60.8125,0.013852108269929886,0.01587908764369786,GTPO,7b,100
60.9125,0.016063837334513664,0.015929717179387806,GTPO,7b,100
61.0125,0.013257901184260845,0.015985397174954414,GTPO,7b,100
61.112500000000004,0.011679349467158318,0.01593560503795743,GTPO,7b,100
61.212500000000006,0.023019861429929733,0.016502258693799378,GTPO,7b,100
61.3125,0.01178380474448204,0.016707266177982093,GTPO,7b,100
61.4125,0.015225251205265522,0.01651756969280541,GTPO,7b,100
61.5125,0.016612907871603966,0.016626650374382733,GTPO,7b,100
61.612500000000004,0.014512436464428902,0.01629026122391224,GTPO,7b,100
61.712500000000006,0.023299356922507286,0.016308967992663383,GTPO,7b,100
61.8125,0.029178135097026825,0.016453917324543,GTPO,7b,100
61.9125,0.013046355918049812,0.0159650532156229,GTPO,7b,100
62.0125,0.0181270819157362,0.016306913960725068,GTPO,7b,100
62.112500000000004,0.01694592274725437,0.01593747374601662,GTPO,7b,100
62.212500000000006,0.009309671819210052,0.015593814309686422,GTPO,7b,100
62.31250000000001,0.017139052972197533,0.01532783974893391,GTPO,7b,100
62.4125,0.016557056456804276,0.015362921934574843,GTPO,7b,100
62.5125,0.01181352511048317,0.015232155146077276,GTPO,7b,100
62.612500000000004,0.014602085575461388,0.01535296523012221,GTPO,7b,100
62.712500000000006,0.010952909477055073,0.015338128320872784,GTPO,7b,100
62.81250000000001,0.017809554934501648,0.01535399341955781,GTPO,7b,100
62.9125,0.014814876951277256,0.015839665858075024,GTPO,7b,100
63.0125,0.013995258137583733,0.01575170555151999,GTPO,7b,100
63.112500000000004,0.011752394959330559,0.015871533416211604,GTPO,7b,100
63.212500000000006,0.01406964659690857,0.015930761015042663,GTPO,7b,100
63.31250000000001,0.01673964411020279,0.015999236265197395,GTPO,7b,100
63.41250000000001,0.02046794816851616,0.016570762181654573,GTPO,7b,100
63.5125,0.019070155918598175,0.016654053507372736,GTPO,7b,100
63.612500000000004,0.017635272815823555,0.016575949918478727,GTPO,7b,100
63.712500000000006,0.014123067259788513,0.016477407719939947,GTPO,7b,100
63.81250000000001,0.014687578193843365,0.016428413623943924,GTPO,7b,100
63.91250000000001,0.014156720601022243,0.01646871863864362,GTPO,7b,100
64.0125,0.014919895678758621,0.016630073878914117,GTPO,7b,100
64.1125,0.014360658824443817,0.016224312391132117,GTPO,7b,100
64.21249999999999,0.01957692764699459,0.01592143753543496,GTPO,7b,100
64.3125,0.015755722299218178,0.01597309973090887,GTPO,7b,100
64.4125,0.019926592707633972,0.01617725838907063,GTPO,7b,100
64.51249999999999,0.01968274638056755,0.01624103949405253,GTPO,7b,100
64.6125,0.01056344248354435,0.016183448033407332,GTPO,7b,100
64.71249999999999,0.014325759373605251,0.016197585873305796,GTPO,7b,100
64.8125,0.01676122285425663,0.016359882028773427,GTPO,7b,100
64.9125,0.02417336218059063,0.01630344265140593,GTPO,7b,100
65.01249999999999,0.014031322672963142,0.01616017548367381,GTPO,7b,100
65.1125,0.01158208679407835,0.016088099032640458,GTPO,7b,100
65.21249999999999,0.014449171721935272,0.015915622022002935,GTPO,7b,100
65.3125,0.016535097733139992,0.01588427573442459,GTPO,7b,100
65.4125,0.0178047027438879,0.015992388129234314,GTPO,7b,100
65.51249999999999,0.01269305869936943,0.016149235563352703,GTPO,7b,100
65.6125,0.019344519823789597,0.015950278732925652,GTPO,7b,100
65.71249999999999,0.0105826361104846,0.016069837026298047,GTPO,7b,100
65.8125,0.015849819406867027,0.016149928364902734,GTPO,7b,100
65.9125,0.012474576011300087,0.015883424459025262,GTPO,7b,100
66.0125,0.0204811729490757,0.0156778399925679,GTPO,7b,100
66.1125,0.017078466713428497,0.01566930200904608,GTPO,7b,100
66.21249999999999,0.017760954797267914,0.015610075602307916,GTPO,7b,100
66.3125,0.01621427945792675,0.015589258680120111,GTPO,7b,100
66.4125,0.01173950545489788,0.015560452332720161,GTPO,7b,100
66.5125,0.01386992447078228,0.015281573180109262,GTPO,7b,100
66.6125,0.013924307189881802,0.015411480125039815,GTPO,7b,100
66.71249999999999,0.019995354115962982,0.015246440228074788,GTPO,7b,100
66.8125,0.011783618479967117,0.015078245252370835,GTPO,7b,100
66.9125,0.018215611577033997,0.015260642571374773,GTPO,7b,100
67.0125,0.015318581834435463,0.015177347874268889,GTPO,7b,100
67.1125,0.011152534745633602,0.015600590128451585,GTPO,7b,100
67.21249999999999,0.014688657596707344,0.015667452588677407,GTPO,7b,100
67.3125,0.01698482036590576,0.01571609809063375,GTPO,7b,100
67.4125,0.011167105287313461,0.015461214939132334,GTPO,7b,100
67.5125,0.01963379792869091,0.015810882383957506,GTPO,7b,100
67.6125,0.012903334572911263,0.016039162930101155,GTPO,7b,100
67.71249999999999,0.02363983541727066,0.016063959645107387,GTPO,7b,100
67.8125,0.011341605335474014,0.01669865065254271,GTPO,7b,100
67.9125,0.01713411696255207,0.016950395349413158,GTPO,7b,100
68.0125,0.021114857867360115,0.01675818315707147,GTPO,7b,100
68.1125,0.016128752380609512,0.016867280974984168,GTPO,7b,100
68.21249999999999,0.0123177170753479,0.01668188104405999,GTPO,7b,100
68.3125,0.009880582801997662,0.016988647757098078,GTPO,7b,100
68.4125,0.029309140518307686,0.016972144320607185,GTPO,7b,100
68.5125,0.014544766396284103,0.017298991857096553,GTPO,7b,100
68.6125,0.013732397928833961,0.01789882513694465,GTPO,7b,100
68.7125,0.01375626865774393,0.018019164502620696,GTPO,7b,100
68.8125,0.018584534525871277,0.01789381654933095,GTPO,7b,100
68.9125,0.026425734162330627,0.017929217582568525,GTPO,7b,100
69.0125,0.019964944571256638,0.018303701588883996,GTPO,7b,100
69.1125,0.017087485641241074,0.017531992681324483,GTPO,7b,100
69.2125,0.015198701992630959,0.017762127341702582,GTPO,7b,100
69.3125,0.01428248267620802,0.017730405414476992,GTPO,7b,100
69.4125,0.01952693983912468,0.017868944657966495,GTPO,7b,100
69.5125,0.014965130016207695,0.017926490837708114,GTPO,7b,100
69.6125,0.019901039078831673,0.017417367612943054,GTPO,7b,100
69.7125,0.01492956280708313,0.017299635894596578,GTPO,7b,100
69.8125,0.017403166741132736,0.01699683042243123,GTPO,7b,100
69.9125,0.011189478449523449,0.016354516418650746,GTPO,7b,100
70.0125,0.016100820153951645,0.016201471667736767,GTPO,7b,100
70.1125,0.014415416866540909,0.01595107457600534,GTPO,7b,100
70.2125,0.01117281150072813,0.015776718314737082,GTPO,7b,100
70.3125,0.016463128849864006,0.015454311482608318,GTPO,7b,100
70.4125,0.016087060794234276,0.015645889667794108,GTPO,7b,100
70.5125,0.015922432765364647,0.01576130204834044,GTPO,7b,100
70.6125,0.016158517450094223,0.015769409416243434,GTPO,7b,100
70.7125,0.016844194382429123,0.015315595353022217,GTPO,7b,100
70.8125,0.014523925259709358,0.015091628972440959,GTPO,7b,100
70.9125,0.01635032519698143,0.015231358921155333,GTPO,7b,100
71.0125,0.024526018649339676,0.015338699789717794,GTPO,7b,100
71.1125,0.020691487938165665,0.01528095981106162,GTPO,7b,100
71.2125,0.016085278242826462,0.015375329572707415,GTPO,7b,100
71.3125,0.010592087171971798,0.015626338357105852,GTPO,7b,100
71.4125,0.011961206793785095,0.015726681612432004,GTPO,7b,100
71.5125,0.019784942269325256,0.015502115665003657,GTPO,7b,100
71.6125,0.01870681345462799,0.015420320881530643,GTPO,7b,100
71.7125,0.00840192474424839,0.014983526086434723,GTPO,7b,100
71.8125,0.016683263704180717,0.015021781353279948,GTPO,7b,100
71.9125,0.02467741072177887,0.014893967667594552,GTPO,7b,100
72.0125,0.01370636373758316,0.014901951644569636,GTPO,7b,100
72.1125,0.00978525448590517,0.015146750696003438,GTPO,7b,100
72.2125,0.011728356592357159,0.015090967006981372,GTPO,7b,100
72.3125,0.018609683960676193,0.014716227650642394,GTPO,7b,100
72.41250000000001,0.012141246348619461,0.014928788924589754,GTPO,7b,100
72.5125,0.01656143181025982,0.014938768791034817,GTPO,7b,100
72.6125,0.011841999366879463,0.014323116336017848,GTPO,7b,100
72.7125,0.019049283117055893,0.014338899524882437,GTPO,7b,100
72.8125,0.013661287724971771,0.014550680555403232,GTPO,7b,100
72.91250000000001,0.014106565155088902,0.01467410827986896,GTPO,7b,100
73.0125,0.014204183593392372,0.014909135382622481,GTPO,7b,100
73.1125,0.013071775436401367,0.01593695134855807,GTPO,7b,100
73.2125,0.013771817088127136,0.01606197259388864,GTPO,7b,100
73.3125,0.014581046998500824,0.016050163442268967,GTPO,7b,100
73.41250000000001,0.011470475234091282,0.015643642293289305,GTPO,7b,100
73.5125,0.016490083187818527,0.015557713713496924,GTPO,7b,100
73.6125,0.012851553037762642,0.01563950170762837,GTPO,7b,100
73.7125,0.0200299434363842,0.015352476360276342,GTPO,7b,100
73.8125,0.012246600352227688,0.015562843605875969,GTPO,7b,100
73.91250000000001,0.012365535832941532,0.015880351290106773,GTPO,7b,100
74.0125,0.014053687453269958,0.01604278792627156,GTPO,7b,100
74.1125,0.011797239072620869,0.01630799434147775,GTPO,7b,100
74.2125,0.01420044805854559,0.016275970954447983,GTPO,7b,100
74.3125,0.016071032732725143,0.0156510591506958,GTPO,7b,100
74.41250000000001,0.0194390881806612,0.014793593296781182,GTPO,7b,100
74.5125,0.014544891193509102,0.015024792067706585,GTPO,7b,100
74.6125,0.018206747248768806,0.01499631623737514,GTPO,7b,100
74.7125,0.021183254197239876,0.014951561614871024,GTPO,7b,100
74.8125,0.013454284518957138,0.015017283828929067,GTPO,7b,100
74.91250000000001,0.013875176198780537,0.015273458240553737,GTPO,7b,100
75.0125,0.014393497258424759,0.015333571704104543,GTPO,7b,100
75.11250000000001,0.018407829105854034,0.015518654836341739,GTPO,7b,100
75.2125,0.014424920082092285,0.01544864417053759,GTPO,7b,100
75.3125,0.019268721342086792,0.015397668676450848,GTPO,7b,100
75.41250000000001,0.014743287116289139,0.015201410092413426,GTPO,7b,100
75.5125,0.017362577840685844,0.015414417814463377,GTPO,7b,100
75.61250000000001,0.018605956807732582,0.015602324344217777,GTPO,7b,100
75.7125,0.021984223276376724,0.015800849413499237,GTPO,7b,100
75.8125,0.009948491118848324,0.01557286479510367,GTPO,7b,100
75.91250000000001,0.017674487084150314,0.015584513694047928,GTPO,7b,100
76.0125,0.018496543169021606,0.015765761500224473,GTPO,7b,100
76.11250000000001,0.013759649358689785,0.016084078550338745,GTPO,7b,100
76.2125,0.016138305887579918,0.016009765677154064,GTPO,7b,100
76.3125,0.013808544725179672,0.015666826125234366,GTPO,7b,100
76.41250000000001,0.010479903779923916,0.015270574949681759,GTPO,7b,100
76.5125,0.015242967754602432,0.015481398291885853,GTPO,7b,100
76.6125,0.019081318750977516,0.015492586893960833,GTPO,7b,100
76.71249999999999,0.013595222495496273,0.015260908855125307,GTPO,7b,100
76.8125,0.01656270958483219,0.015047467136755586,GTPO,7b,100
76.9125,0.01876106858253479,0.015245395498350262,GTPO,7b,100
77.01249999999999,0.01517820917069912,0.015316573129966855,GTPO,7b,100
77.1125,0.010023522190749645,0.01545318515971303,GTPO,7b,100
77.21249999999999,0.017153628170490265,0.015362610621377826,GTPO,7b,100
77.3125,0.012378268875181675,0.014794326610863209,GTPO,7b,100
77.4125,0.015580893494188786,0.01483687817119062,GTPO,7b,100
77.51249999999999,0.017575222998857498,0.01496361563913524,GTPO,7b,100
77.6125,0.011563446372747421,0.014920331314206123,GTPO,7b,100
77.71249999999999,0.013664781115949154,0.015137258619070053,GTPO,7b,100
77.8125,0.009911423549056053,0.015168309221044183,GTPO,7b,100
77.9125,0.009575431235134602,0.015284815048798918,GTPO,7b,100
78.01249999999999,0.019081905484199524,0.015764712495729326,GTPO,7b,100
78.1125,0.01241873949766159,0.015574491797015071,GTPO,7b,100
78.21249999999999,0.008776144124567509,0.015365024153143168,GTPO,7b,100
78.3125,0.01706610806286335,0.01548007714562118,GTPO,7b,100
78.4125,0.016560204327106476,0.015788879273459316,GTPO,7b,100
78.5125,0.023887068033218384,0.016095884032547473,GTPO,7b,100
78.6125,0.01701100543141365,0.016222475543618203,GTPO,7b,100
78.71249999999999,0.018871447071433067,0.01621859086677432,GTPO,7b,100
78.8125,0.012904763221740723,0.01616539977490902,GTPO,7b,100
78.9125,0.018628666177392006,0.01635899132117629,GTPO,7b,100
79.0125,0.0135122612118721,0.016239567641168833,GTPO,7b,100
79.1125,0.016964763402938843,0.016226879386231303,GTPO,7b,100
79.21249999999999,0.015782678499817848,0.016422680215910077,GTPO,7b,100
79.3125,0.01643710769712925,0.016246816162019968,GTPO,7b,100
79.4125,0.016326598823070526,0.016089884098619223,GTPO,7b,100
79.5125,0.014043492265045643,0.016152708698064087,GTPO,7b,100
79.6125,0.016933400183916092,0.01622315905056894,GTPO,7b,100
79.71249999999999,0.02058960124850273,0.01637549246661365,GTPO,7b,100
79.8125,0.01826263591647148,0.01628231305629015,GTPO,7b,100
79.9125,0.010273299179971218,0.016390256360173227,GTPO,7b,100
80.0125,0.014960814267396927,0.016193876089528204,GTPO,7b,100
80.1125,0.011889014393091202,0.01604828773997724,GTPO,7b,100
80.21249999999999,0.020580794662237167,0.016042389795184134,GTPO,7b,100
80.3125,0.014541219919919968,0.01609986334107816,GTPO,7b,100
80.4125,0.013815908692777157,0.015688402196392417,GTPO,7b,100
80.5125,0.014376988634467125,0.01532183182425797,GTPO,7b,100
80.6125,0.010328017175197601,0.01585070665925741,GTPO,7b,100
80.71249999999999,0.01538529060781002,0.01598855563439429,GTPO,7b,100
80.8125,0.01755877211689949,0.016073809210211037,GTPO,7b,100
80.9125,0.0164168830960989,0.015960952807217835,GTPO,7b,100
81.0125,0.014347352087497711,0.01584993815049529,GTPO,7b,100
81.1125,0.01653086021542549,0.015592682091519237,GTPO,7b,100
81.2125,0.016131961718201637,0.015516012329608203,GTPO,7b,100
81.3125,0.012861870229244232,0.01595068147405982,GTPO,7b,100
81.4125,0.0198456272482872,0.016132043255493046,GTPO,7b,100
81.5125,0.019703784957528114,0.01661168781109154,GTPO,7b,100
81.6125,0.010818002745509148,0.01652167282998562,GTPO,7b,100
81.7125,0.009084852412343025,0.016551903877407313,GTPO,7b,100
81.8125,0.0151606984436512,0.01681151700206101,GTPO,7b,100
81.9125,0.022198764607310295,0.016709760911762715,GTPO,7b,100
82.0125,0.026854749768972397,0.016554259592667223,GTPO,7b,100
82.1125,0.016777053475379944,0.016436940087005497,GTPO,7b,100
82.2125,0.013549938797950745,0.016541572716087104,GTPO,7b,100
82.3125,0.0190100260078907,0.01672705665230751,GTPO,7b,100
82.4125,0.014869257807731628,0.016692850524559617,GTPO,7b,100
82.5125,0.012985270470380783,0.01653423599898815,GTPO,7b,100
82.6125,0.014213617891073227,0.016259721759706736,GTPO,7b,100
82.7125,0.014295223169028759,0.015719984816387297,GTPO,7b,100
82.8125,0.019348546862602234,0.015392663152888418,GTPO,7b,100
82.9125,0.010469016619026661,0.015524594550952316,GTPO,7b,100
83.0125,0.015588575042784214,0.015442698076367379,GTPO,7b,100
83.1125,0.016524089500308037,0.015649017123505474,GTPO,7b,100
83.2125,0.016535870730876923,0.01586437630467117,GTPO,7b,100
83.3125,0.013471174985170364,0.01617093096487224,GTPO,7b,100
83.4125,0.016097642481327057,0.015787125378847123,GTPO,7b,100
83.5125,0.014181699603796005,0.01566287879832089,GTPO,7b,100
83.6125,0.025153782218694687,0.016215534312650562,GTPO,7b,100
83.7125,0.01785166934132576,0.01626430978067219,GTPO,7b,100
83.8125,0.016239924356341362,0.01636242260225117,GTPO,7b,100
83.9125,0.016209159046411514,0.016552202012389897,GTPO,7b,100
84.0125,0.012571925297379494,0.016624278128147124,GTPO,7b,100
84.1125,0.022507667541503906,0.016396846026182174,GTPO,7b,100
84.2125,0.0183169674128294,0.016454915208742024,GTPO,7b,100
84.3125,0.014059226959943771,0.01589123238809407,GTPO,7b,100
84.4125,0.015953311696648598,0.015606511747464538,GTPO,7b,100
84.5125,0.020544398576021194,0.015864565642550586,GTPO,7b,100
84.6125,0.01332235336303711,0.0161512238252908,GTPO,7b,100
84.7125,0.016336962580680847,0.016142129451036453,GTPO,7b,100
84.8125,0.008088852278888226,0.015569877019152046,GTPO,7b,100
84.91250000000001,0.011091040447354317,0.015555926701053976,GTPO,7b,100
85.0125,0.018325500190258026,0.015801699087023734,GTPO,7b,100
85.1125,0.01873951219022274,0.015563199948519468,GTPO,7b,100
85.2125,0.024975435808300972,0.015405452242121101,GTPO,7b,100
85.3125,0.008854884654283524,0.015821632938459517,GTPO,7b,100
85.41250000000001,0.013085732236504555,0.015954274786636233,GTPO,7b,100
85.5125,0.0184099730104208,0.016794141540303828,GTPO,7b,100
85.6125,0.01364588737487793,0.016795363817363976,GTPO,7b,100
85.7125,0.011511349119246006,0.016415146747604012,GTPO,7b,100
85.8125,0.022321198135614395,0.016159719256684184,GTPO,7b,100
85.91250000000001,0.013159762136638165,0.016111248163506387,GTPO,7b,100
86.0125,0.01628853939473629,0.01658118818886578,GTPO,7b,100
86.1125,0.010214780457317829,0.01654609203338623,GTPO,7b,100
86.2125,0.01649538241326809,0.016501465290784837,GTPO,7b,100
86.3125,0.014600545167922974,0.016767965601757168,GTPO,7b,100
86.41250000000001,0.016277486458420753,0.01700346020050347,GTPO,7b,100
86.5125,0.026043061167001724,0.016846440834924578,GTPO,7b,100
86.6125,0.012362520210444927,0.017160132173448802,GTPO,7b,100
86.7125,0.020540975034236908,0.01686157325282693,GTPO,7b,100
86.8125,0.02754081040620804,0.016794850109145044,GTPO,7b,100
86.91250000000001,0.014387937262654305,0.01666414870880544,GTPO,7b,100
87.0125,0.019165756180882454,0.016718608355149628,GTPO,7b,100
87.1125,0.01552656665444374,0.016579724857583644,GTPO,7b,100
87.2125,0.013230409473180771,0.016197664374485613,GTPO,7b,100
87.3125,0.01882915012538433,0.016417379416525366,GTPO,7b,100
87.41250000000001,0.011293736286461353,0.016176874460652472,GTPO,7b,100
87.5125,0.016964735463261604,0.015836937949061394,GTPO,7b,100
87.61250000000001,0.01587064191699028,0.01569982888177037,GTPO,7b,100
87.7125,0.016067985445261,0.015663020629435778,GTPO,7b,100
87.8125,0.020649652928113937,0.015410099374130369,GTPO,7b,100
87.91250000000001,0.014723647385835648,0.014991595987230539,GTPO,7b,100
88.0125,0.011783499270677567,0.014816932156682014,GTPO,7b,100
88.11250000000001,0.016450311988592148,0.015209880005568267,GTPO,7b,100
88.2125,0.013747322373092175,0.01529800240881741,GTPO,7b,100
88.3125,0.028707463294267654,0.015238969307392835,GTPO,7b,100
88.41250000000001,0.008478359319269657,0.015377334346994757,GTPO,7b,100
88.5125,0.017741860821843147,0.015428413162007928,GTPO,7b,100
88.61250000000001,0.015322709456086159,0.015619890466332435,GTPO,7b,100
88.7125,0.014538967050611973,0.01619101280346513,GTPO,7b,100
88.8125,0.013603483326733112,0.016313008768483996,GTPO,7b,100
88.91250000000001,0.019744357094168663,0.0167002915777266,GTPO,7b,100
89.0125,0.016820861026644707,0.01621551766060293,GTPO,7b,100
89.1125,0.022650791332125664,0.016531408596783877,GTPO,7b,100
89.21249999999999,0.019174600020051003,0.016365499710664155,GTPO,7b,100
89.3125,0.016990264877676964,0.016185580994933845,GTPO,7b,100
89.4125,0.013575196266174316,0.016435373583808543,GTPO,7b,100
89.51249999999999,0.014402996748685837,0.016275863666087388,GTPO,7b,100
89.6125,0.013040428049862385,0.016208672542124988,GTPO,7b,100
89.71249999999999,0.01291013415902853,0.01616708867251873,GTPO,7b,100
89.8125,0.019546087831258774,0.015984899178147317,GTPO,7b,100
89.9125,0.01626233011484146,0.01557685447856784,GTPO,7b,100
90.01249999999999,0.01196548342704773,0.0148627701215446,GTPO,7b,100
90.1125,0.01545480266213417,0.014786622533574701,GTPO,7b,100
90.21249999999999,0.02011571265757084,0.01486998206935823,GTPO,7b,100
90.3125,0.013428154401481152,0.015218068985268474,GTPO,7b,100
90.4125,0.01553209125995636,0.01516395910643041,GTPO,7b,100
90.51249999999999,0.011114362627267838,0.015138044413179159,GTPO,7b,100
90.6125,0.015244540758430958,0.014916997468098998,GTPO,7b,100
90.71249999999999,0.016366800293326378,0.015141840418800711,GTPO,7b,100
90.8125,0.019947871565818787,0.015546687413007021,GTPO,7b,100
90.9125,0.014319407753646374,0.015889139538630845,GTPO,7b,100
91.0125,0.011550136841833591,0.01600488368421793,GTPO,7b,100
91.1125,0.011892571114003658,0.01615563846193254,GTPO,7b,100
91.21249999999999,0.018602732568979263,0.01649705837946385,GTPO,7b,100
91.3125,0.011275546625256538,0.01656427971087396,GTPO,7b,100
91.4125,0.02905094623565674,0.01637682574801147,GTPO,7b,100
91.5125,0.01762215420603752,0.016039039343595504,GTPO,7b,100
91.6125,0.018864097073674202,0.016098707700148224,GTPO,7b,100
91.71249999999999,0.019354023039340973,0.0162257457152009,GTPO,7b,100
91.8125,0.013661827892065048,0.016377868559211493,GTPO,7b,100
91.9125,0.022732459008693695,0.016273259622976183,GTPO,7b,100
92.0125,0.011988372541964054,0.015984462164342402,GTPO,7b,100
92.1125,0.020133212208747864,0.015186893027275801,GTPO,7b,100
92.21249999999999,0.010611509904265404,0.01511973697692156,GTPO,7b,100
92.3125,0.017474820837378502,0.014994466444477439,GTPO,7b,100
92.4125,0.01821041852235794,0.014824339374899864,GTPO,7b,100
92.5125,0.017706239596009254,0.014982036501169204,GTPO,7b,100
92.6125,0.012544676661491394,0.015159084191545845,GTPO,7b,100
92.71249999999999,0.016445070505142212,0.01527795716188848,GTPO,7b,100
92.8125,0.018112609162926674,0.015018991874530912,GTPO,7b,100
92.9125,0.01036741491407156,0.015335664255544543,GTPO,7b,100
93.0125,0.0113452710211277,0.015327822361141443,GTPO,7b,100
93.1125,0.013942011632025242,0.015185970067977905,GTPO,7b,100
93.21249999999999,0.019246354699134827,0.015348256621509791,GTPO,7b,100
93.3125,0.01294904574751854,0.015920916432514788,GTPO,7b,100
93.4125,0.016403961926698685,0.016022847117856145,GTPO,7b,100
93.5125,0.022986792027950287,0.01616535060107708,GTPO,7b,100
93.6125,0.012130538932979107,0.016288080317899585,GTPO,7b,100
93.7125,0.022381532937288284,0.016287636244669557,GTPO,7b,100
93.8125,0.01980322226881981,0.016151190353557467,GTPO,7b,100
93.9125,0.015921732410788536,0.01566146733239293,GTPO,7b,100
94.0125,0.015078721567988396,0.015802396293729544,GTPO,7b,100
94.1125,0.030238082632422447,0.01567769848741591,GTPO,7b,100
94.2125,0.009096784517168999,0.015509160552173853,GTPO,7b,100
94.3125,0.011496073566377163,0.01571007803082466,GTPO,7b,100
94.4125,0.008787083439528942,0.015428346190601587,GTPO,7b,100
94.5125,0.009715736843645573,0.015394266676157713,GTPO,7b,100
94.6125,0.014753126539289951,0.01503477674908936,GTPO,7b,100
94.7125,0.018068931996822357,0.015070704827085137,GTPO,7b,100
94.8125,0.018883081153035164,0.01436402807943523,GTPO,7b,100
94.9125,0.012781189754605293,0.014988534934818745,GTPO,7b,100
95.0125,0.015553734265267849,0.015240559242665768,GTPO,7b,100
95.1125,0.015408890321850777,0.015318717323243618,GTPO,7b,100
95.2125,0.010666958056390285,0.015838758563622834,GTPO,7b,100
95.3125,0.016375428065657616,0.016085866596549748,GTPO,7b,100
95.4125,0.012154481373727322,0.015874629467725755,GTPO,7b,100
95.5125,0.02555469423532486,0.015685777040198447,GTPO,7b,100
95.6125,0.01649077795445919,0.015739513169974087,GTPO,7b,100
95.7125,0.015223372727632523,0.015611285883933306,GTPO,7b,100
95.8125,0.016151677817106247,0.015343163069337607,GTPO,7b,100
95.9125,0.016754744574427605,0.015521254548802972,GTPO,7b,100
96.0125,0.013502243906259537,0.01570168406702578,GTPO,7b,100
96.1125,0.01417614333331585,0.01643416970036924,GTPO,7b,100
96.2125,0.013944962061941624,0.015954667450860143,GTPO,7b,100
96.3125,0.017110159620642662,0.016158186607062818,GTPO,7b,100
96.4125,0.01152779906988144,0.01616528565995395,GTPO,7b,100
96.5125,0.015446154400706291,0.015911776768043638,GTPO,7b,100
96.6125,0.018781322985887527,0.015772112710401416,GTPO,7b,100
96.7125,0.01907004415988922,0.016159570245072245,GTPO,7b,100
96.8125,0.017334487289190292,0.01633291251026094,GTPO,7b,100
96.9125,0.017700497061014175,0.016341332299634814,GTPO,7b,100
97.0125,0.012946806848049164,0.016399687230587004,GTPO,7b,100
97.1125,0.01597580313682556,0.016658043432980777,GTPO,7b,100
97.2125,0.014035556465387344,0.01692235345952213,GTPO,7b,100
97.3125,0.019177371636033058,0.016256138468161225,GTPO,7b,100
97.41250000000001,0.014404780231416225,0.015837325993925334,GTPO,7b,100
97.5125,0.01171328965574503,0.016202425053343177,GTPO,7b,100
97.6125,0.014871875755488873,0.01574406072497368,GTPO,7b,100
97.7125,0.019982822239398956,0.015716343792155384,GTPO,7b,100
97.8125,0.014191728085279465,0.015998669797554613,GTPO,7b,100
97.91250000000001,0.011846013367176056,0.016246974663808943,GTPO,7b,100
98.0125,0.020471585914492607,0.016171912951394914,GTPO,7b,100
98.1125,0.015844594687223434,0.016511160330846906,GTPO,7b,100
98.2125,0.009915530681610107,0.01641366464085877,GTPO,7b,100
98.3125,0.01475120522081852,0.016264717299491166,GTPO,7b,100
98.41250000000001,0.028042281046509743,0.015985301975160838,GTPO,7b,100
98.5125,0.01691516302525997,0.01616988718509674,GTPO,7b,100
98.6125,0.01614140160381794,0.016851840494200587,GTPO,7b,100
98.7125,0.020116819068789482,0.01660205813124776,GTPO,7b,100
98.8125,0.01222521997988224,0.01675803485326469,GTPO,7b,100
98.91250000000001,0.01810121163725853,0.016814328990876676,GTPO,7b,100
99.0125,0.013084875419735909,0.01688709226436913,GTPO,7b,100
99.1125,0.02250276878476143,0.016650315495207905,GTPO,7b,100
99.2125,0.015542672015726566,0.01670184250921011,GTPO,7b,100
99.3125,0.018422599881887436,0.016403446393087506,GTPO,7b,100
99.41250000000001,0.014597778208553791,0.016247998732997447,GTPO,7b,100
99.5125,0.011482223868370056,0.01666925765780939,GTPO,7b,100
99.6125,0.0198637917637825,0.016721604039847123,GTPO,7b,100
99.7125,0.027237266302108765,0.01689576020313276,GTPO,7b,100
99.8125,0.017149098217487335,0.016354560090059585,GTPO,7b,100
99.91250000000001,0.015245983377099037,0.016219898191248548,GTPO,7b,100


==> figure3_6_reproduction/data/figure4_reward_entropy_ratio.csv <==
run_name,method,model_size,raw_step,checkpoint_label,checkpoint_selection,detected_collapse_raw_step,token_entropy_success,token_entropy_failure,failure_to_success_token_entropy_ratio,success_conditional_coverage,failure_conditional_coverage,training_failure_detected
outputs_grpo_qwen2_5_3b_seed42,GRPO,3b,4000,step_4000,final_endpoint,,0.0736339514408526,0.1209126421845539,1.6420773273546037,0.435,0.825,False
outputs_dapo_qwen2_5_3b_seed42,DAPO,3b,4000,step_4000,final_endpoint,,0.067606082328199,0.114860849153168,1.698972121998832,0.42,0.805,False
outputs_clip_cov_qwen2_5_3b_seed42,Clip-Cov,3b,4000,step_4000,final_endpoint,,0.0723217377347465,0.1103730494797979,1.5261393453322665,0.445,0.835,False
outputs_kl_cov_i4_beta05_qwen2_5_3b_seed42,KL-Cov,3b,4000,step_4000,final_endpoint,,0.1586826626474761,0.2312249696739898,1.4571533261177447,0.435,0.85,False
outputs_ep_grpo_qwen2_5_3b_seed42,EP-GRPO,3b,4000,step_4000,final_endpoint,,0.1137062085735634,0.1668312704973746,1.4672133790253097,0.405,0.855,False
outputs_gtpo_qwen2_5_3b_seed42,GTPO,3b,4000,step_4000,final_endpoint,,0.0177829806867156,0.0221201605541213,1.2438949883494896,0.415,0.795,False
outputs_grpo_qwen2_5_7b_seed42,GRPO,7b,8000,step_8000,final_endpoint,,0.0401377718715047,0.0568218516484499,1.4156703025358977,0.505,0.755,False
outputs_dapo_qwen2_5_7b_seed42,DAPO,7b,8000,step_8000,final_endpoint,,0.0404050804754961,0.0645621652012434,1.5978724566678568,0.49,0.73,False
outputs_clip_cov_qwen2_5_7b_seed42,Clip-Cov,7b,2000,step_2000,latest_evaluated_pre_failure,4000,0.03352272244408395,0.044563407414157895,1.3293492940046818,0.52,0.735,True
outputs_kl_cov_i4_beta05_qwen2_5_7b_seed42,KL-Cov,7b,8000,step_8000,final_endpoint,,0.0517340050655928,0.0785042922955427,1.5174601733619548,0.53,0.75,False
outputs_ep_grpo_qwen2_5_7b_seed42,EP-GRPO,7b,8000,step_8000,final_endpoint,,0.0771080254596525,0.2708013611067248,3.511973747122136,0.495,0.79,False
outputs_gtpo_qwen2_5_7b_seed42,GTPO,7b,8000,step_8000,final_endpoint,,0.0134474963900573,0.0187092768036648,1.3912832739258372,0.475,0.725,False


==> figure3_6_reproduction/data/figure5_paired_reward_entropy_ratio.csv <==
run_name,method,model_size,checkpoint,raw_step,checkpoint_selection,total_probe_questions,paired_question_count,paired_question_coverage,min_success_and_failure_count,paired_geometric_mean_ratio,paired_geometric_mean_ratio_ci_low,paired_geometric_mean_ratio_ci_high,paired_mean_log_ratio,ratio_of_paired_macro_means,paired_mean_success_entropy,paired_mean_failure_entropy,paired_mean_failed_minus_successful_entropy,positive_prompt_fraction,bootstrap_repeats,bootstrap_unit
outputs_grpo_qwen2_5_3b_seed42,GRPO,3b,step_4000,4000,final_checkpoint,200,52,0.26,8,1.215746277287795,1.1045219239236848,1.345410899694056,0.1953581082265744,1.2012320295140009,0.08950560359222429,0.10751699785596323,0.018011394263738954,0.7115384615384616,10000,question_with_paired_outcome_strata
outputs_dapo_qwen2_5_3b_seed42,DAPO,3b,step_4000,4000,final_checkpoint,200,45,0.225,8,1.1887916369081315,1.047868343239748,1.3322905634088376,0.17293736005430066,1.124972184027094,0.08921160238359141,0.10036057117402554,0.011148968790434125,0.7333333333333333,10000,question_with_paired_outcome_strata
outputs_clip_cov_qwen2_5_3b_seed42,Clip-Cov,3b,step_4000,4000,final_checkpoint,200,56,0.28,8,1.2253850529074828,1.1426700345822889,1.321233480330367,0.20325512350977765,1.2461963852150661,0.08384017107377997,0.10448131812795736,0.020641147054177387,0.8035714285714286,10000,question_with_paired_outcome_strata
outputs_kl_cov_i4_beta05_qwen2_5_3b_seed42,KL-Cov,3b,step_4000,4000,final_checkpoint,200,57,0.285,8,1.2088576328171081,1.0980276733831735,1.3294259642286401,0.18967580855088928,1.1485253959761728,0.1822437744779827,0.2093116032465174,0.027067828768534672,0.7017543859649122,10000,question_with_paired_outcome_strata
outputs_ep_grpo_qwen2_5_3b_seed42,EP-GRPO,3b,step_4000,4000,final_checkpoint,200,52,0.26,8,1.2668400714754597,1.0789768007789016,1.4871996183196654,0.23652566722773896,1.3163662094337725,0.120282834471887,0.1583362588737078,0.03805342440182081,0.7307692307692307,10000,question_with_paired_outcome_strata
outputs_gtpo_qwen2_5_3b_seed42,GTPO,3b,step_4000,4000,final_checkpoint,200,42,0.21,8,1.030758683165222,0.969413393501712,1.0994721301165045,0.030295116692816242,1.0183668416602383,0.0205035241625948,0.02088010914436605,0.00037658498177125366,0.5,10000,question_with_paired_outcome_strata
outputs_grpo_qwen2_5_7b_seed42,GRPO,7b,step_8000,8000,final_checkpoint,200,52,0.26,8,1.2227273027337846,1.1332228422672312,1.3234845232637784,0.20108385779011903,1.182645480449922,0.044183508105535355,0.05225342617143388,0.008069918065898525,0.7307692307692307,10000,question_with_paired_outcome_strata
outputs_dapo_qwen2_5_7b_seed42,DAPO,7b,step_8000,8000,final_checkpoint,200,44,0.22,8,1.1792677646518066,1.090878923057089,1.2800024495334454,0.16489370743324205,1.1270811397362972,0.04859120754014384,0.05476623357550828,0.00617502603536444,0.6590909090909091,10000,question_with_paired_outcome_strata
outputs_clip_cov_qwen2_5_7b_seed42,Clip-Cov,7b,step_2000,2000,precollapse_exception,200,51,0.255,8,1.102251470774116,1.038998321774676,1.1723191142828273,0.09735487959307008,1.079545232902696,0.03688521297590953,0.039819255832743795,0.002934042856834273,0.6862745098039216,10000,question_with_paired_outcome_strata
outputs_kl_cov_i4_beta05_qwen2_5_7b_seed42,KL-Cov,7b,step_8000,8000,final_checkpoint,200,56,0.28,8,1.1379985714116772,1.0790339541148464,1.2078079119454201,0.12927108035333112,1.1319051834127178,0.05670151979348612,0.06418074416162577,0.007479224368139643,0.7678571428571429,10000,question_with_paired_outcome_strata
outputs_ep_grpo_qwen2_5_7b_seed42,EP-GRPO,7b,step_8000,8000,final_checkpoint,200,57,0.285,8,2.2038591614502936,1.6962923768133495,2.9093408669719616,0.7902099879105483,6.089988822895766,0.08638949006042464,0.5261110288836509,0.4397215388232263,0.8245614035087719,10000,question_with_paired_outcome_strata
outputs_gtpo_qwen2_5_7b_seed42,GTPO,7b,step_8000,8000,final_checkpoint,200,40,0.2,8,1.0612325354557008,0.9980271825376466,1.1299445691858863,0.05943100192916423,1.0404867860917812,0.016055352435886273,0.01670538205558616,0.0006500296196998887,0.575,10000,question_with_paired_outcome_strata


==> figure3_6_reproduction/data/figure6_covariance_fit_summary.csv <==
scope,num_transitions,num_runs,sign_agreement_count,sign_agreement_rate,pearson_r,spearman_rho,ols_slope_observed_on_predicted,ols_intercept,ols_r_squared,median_absolute_error,median_relative_error,finite_difference_interval
all_transitions,48,12,45,0.9375,0.998587148036393,0.9845853234910985,0.8982825424940829,0.0003201885497917578,0.9971762922234579,0.00011826553371964985,0.11994648199301565,median raw-step delta=50
excluding_detected_training_failures,44,11,42,0.9545454545454546,0.9682193288931148,0.986046511627907,0.9927585550466099,0.0004371861323484437,0.937448668842233,0.00011826553371964985,0.1274008553927331,median raw-step delta=50
model_size=3b,24,6,23,0.9583333333333334,0.9941753067703709,0.9904347826086956,0.847738978004638,-8.207003268102357e-05,0.9883845405919603,7.972921329769999e-05,0.048183752449260944,median raw-step delta=50
model_size=3b;excluding_detected_training_failures,24,6,23,0.9583333333333334,0.9941753067703709,0.9904347826086956,0.847738978004638,-8.207003268102357e-05,0.9883845405919603,7.972921329769999e-05,0.048183752449260944,median raw-step delta=50
model_size=7b,24,6,22,0.9166666666666666,0.9986966568420814,0.9530434782608694,0.8965384480179491,0.0006099742370397425,0.9973950123875499,0.0002019267859983518,0.2352703778703645,median raw-step delta=50
model_size=7b;excluding_detected_training_failures,20,5,19,0.95,0.9620464120633476,0.9368421052631578,1.1528613017533724,0.0005399987796040201,0.9255332989639607,0.0002019267859983518,0.25964375269229145,median raw-step delta=50


==> figure3_6_reproduction/data/figure6_covariance_transitions.csv <==
run_name,method,model_size,train_seed,old_checkpoint,new_checkpoint,old_raw_step,new_raw_step,raw_step_delta,predicted_entropy_delta,observed_entropy_delta,prediction_residual,relative_prediction_error,sign_agreement,mean_absolute_residual,num_token_positions,training_failure_detected
outputs_clip_cov_qwen2_5_3b_seed42,Clip-Cov,3b,42,base,step_50,0,50,50,-8.045867272856072e-05,-6.518999378523756e-05,1.5268678943323156e-05,0.234218137734825,True,0.0004802557509526,10232,False
outputs_clip_cov_qwen2_5_3b_seed42,Clip-Cov,3b,42,step_1000,step_1050,1000,1050,50,-0.003419079150635,-0.0033840513649701,3.5027785664899867e-05,0.0103508433788827,True,0.0004956199001343,10240,False
outputs_clip_cov_qwen2_5_3b_seed42,Clip-Cov,3b,42,step_2000,step_2050,2000,2050,50,-0.012524777398623,-0.0111285378703521,0.0013962395282708,0.1254647775419506,True,0.0025378714293066,10240,False
outputs_clip_cov_qwen2_5_3b_seed42,Clip-Cov,3b,42,step_3000,step_3050,3000,3050,50,-0.0010506072179903,-0.0009199175598822,0.000130689658108,0.1420667066349243,True,0.0005156189462622,10240,False
outputs_dapo_qwen2_5_3b_seed42,DAPO,3b,42,base,step_50,0,50,50,-0.0003432446927291,-0.000331001535077,1.2243157652099975e-05,0.0369882201581085,True,0.0004828661223169,10232,False
outputs_dapo_qwen2_5_3b_seed42,DAPO,3b,42,step_1000,step_1050,1000,1050,50,-0.0169069781104681,-0.0133451341186714,0.0035618439917966,0.2669020753274606,True,0.0110986880667913,10240,False
outputs_dapo_qwen2_5_3b_seed42,DAPO,3b,42,step_2000,step_2050,2000,2050,50,0.0026772804934546,0.002756556401373,7.927590791839993e-05,0.0287590371373913,True,0.002156276273168,10240,False
outputs_dapo_qwen2_5_3b_seed42,DAPO,3b,42,step_3000,step_3050,3000,3050,50,-0.0010364870151982,-0.0009922092976627,4.4277717535499885e-05,0.0446253805923838,True,0.0012148838325212,10240,False
outputs_ep_grpo_qwen2_5_3b_seed42,EP-GRPO,3b,42,base,step_50,0,50,50,-5.056411438486715e-05,-2.095305148849186e-05,2.961106289637529e-05,1.413210047836646,True,0.0005079442707869,10232,False
outputs_ep_grpo_qwen2_5_3b_seed42,EP-GRPO,3b,42,step_1000,step_1050,1000,1050,50,-0.0027624537990629,-0.0026330373137713,0.0001294164852915,0.0491510259329505,True,0.000580138514436,10240,False
outputs_ep_grpo_qwen2_5_3b_seed42,EP-GRPO,3b,42,step_2000,step_2050,2000,2050,50,-0.001778371804148,-0.001698189285471,8.018251867700004e-05,0.0472164789655713,True,0.0003446374026554,10240,False
outputs_ep_grpo_qwen2_5_3b_seed42,EP-GRPO,3b,42,step_3000,step_3050,3000,3050,50,-0.0005929625365034,-0.0005685042200148,2.4458316488600073e-05,0.0430222250381243,True,0.000296255245037,10240,False
outputs_grpo_qwen2_5_3b_seed42,GRPO,3b,42,base,step_50,0,50,50,-5.8772128668228665e-05,-4.570437902584011e-05,1.3067749642388558e-05,0.2859189845900844,True,0.0004756152800302,10232,False
outputs_grpo_qwen2_5_3b_seed42,GRPO,3b,42,step_1000,step_1050,1000,1050,50,-0.0017462727044302,-0.0017989101366963,-5.2637432266099994e-05,0.0292607347039406,True,0.0005759425463956,10240,False
outputs_grpo_qwen2_5_3b_seed42,GRPO,3b,42,step_2000,step_2050,2000,2050,50,-0.0054714504071954,-0.0051728877217888,0.0002985626854066,0.0577168308040051,True,0.0010246085224788,10240,False
outputs_grpo_qwen2_5_3b_seed42,GRPO,3b,42,step_3000,step_3050,3000,3050,50,-0.0043131173025677,-0.0041236937183728,0.0001894235841949,0.0459354154628259,True,0.0005731019539121,10240,False
outputs_gtpo_qwen2_5_3b_seed42,GTPO,3b,42,base,step_50,0,50,50,-0.0006382146645842,-0.0006276021021355,1.0612562448699932e-05,0.0169096986969757,True,0.0004840040062142,10232,False
outputs_gtpo_qwen2_5_3b_seed42,GTPO,3b,42,step_1000,step_1050,1000,1050,50,-0.0020979611673789,-0.0015962155209557,0.0005017456464232,0.3143345242770164,True,0.0108716378176685,10240,False
outputs_gtpo_qwen2_5_3b_seed42,GTPO,3b,42,step_2000,step_2050,2000,2050,50,0.0007517050042188,0.0011215966833083,0.0003698916790895,0.3297902754120624,True,0.0085063038683838,10240,False
outputs_gtpo_qwen2_5_3b_seed42,GTPO,3b,42,step_3000,step_3050,3000,3050,50,-0.0001459130755548,6.651013673446697e-05,0.0002124232122892,3.193847174564366,False,0.0011369956673158,10240,False
outputs_kl_cov_i4_beta05_qwen2_5_3b_seed42,KL-Cov,3b,42,base,step_50,0,50,50,-0.0003448538543377,-0.0003400139297283,4.839924609399975e-06,0.0142344891965675,True,0.0004842672120919,10232,False
outputs_kl_cov_i4_beta05_qwen2_5_3b_seed42,KL-Cov,3b,42,step_1000,step_1050,1000,1050,50,-0.0036791727644523,-0.0035720581823046,0.0001071145821477,0.0299867965976389,True,0.0004538758728122,10240,False
outputs_kl_cov_i4_beta05_qwen2_5_3b_seed42,KL-Cov,3b,42,step_2000,step_2050,2000,2050,50,-0.0043586663001771,-0.0045270025341897,-0.0001683362340125,0.0371849215327931,True,0.0066015818989568,10207,False
outputs_kl_cov_i4_beta05_qwen2_5_3b_seed42,KL-Cov,3b,42,step_3000,step_3050,3000,3050,50,0.0004533814176951,0.0005207311932779,6.734977558279994e-05,0.1293369332435155,True,0.0003943534815052,10240,False
outputs_clip_cov_qwen2_5_7b_seed42,Clip-Cov,7b,42,base,step_50,0,50,50,0.0035969532379748,0.0036677093805079,7.075614253309985e-05,0.0192916436916006,True,0.0005245570292603,10240,True
outputs_clip_cov_qwen2_5_7b_seed42,Clip-Cov,7b,42,step_2000,step_2050,2000,2050,50,-0.000235228048254,0.0002171442644377,0.0004523723126917,2.0832800436296504,False,0.0031151038535355,10240,True
outputs_clip_cov_qwen2_5_7b_seed42,Clip-Cov,7b,42,step_4000,step_4050,4000,4050,50,0.1626677095325992,0.1459651788345731,-0.0167025306980261,0.1144281864440806,True,0.1799564300497796,9070,True
outputs_clip_cov_qwen2_5_7b_seed42,Clip-Cov,7b,42,step_6000,step_6050,6000,6050,50,0.0,0.0,0.0,0.0,True,0.0,10233,True
outputs_dapo_qwen2_5_7b_seed42,DAPO,7b,42,base,step_50,0,50,50,0.0009395989608679,0.0009853368456371,4.5737884769199866e-05,0.046418526792862,True,0.0005032020357952,10240,False
outputs_dapo_qwen2_5_7b_seed42,DAPO,7b,42,step_2000,step_2050,2000,2050,50,0.0010154510621231,0.0013301705478507,0.0003147194857276,0.2366008526020413,True,0.0072468475130717,10240,False
outputs_dapo_qwen2_5_7b_seed42,DAPO,7b,42,step_4000,step_4050,4000,4050,50,-0.0009245380661426,-0.0006147697488436,0.000309768317299,0.5038769683799232,True,0.001858068890589,10240,False
outputs_dapo_qwen2_5_7b_seed42,DAPO,7b,42,step_6000,step_6050,6000,6050,50,8.719395539302399e-05,9.738258071096525e-05,1.0188625317941258e-05,0.1046247208028039,True,0.0023380674197533,10240,False
outputs_ep_grpo_qwen2_5_7b_seed42,EP-GRPO,7b,42,base,step_50,0,50,50,0.0006997482297095,0.0007477227879744,4.797455826489991e-05,0.0641608882816908,True,0.0004859917048501,10240,False
outputs_ep_grpo_qwen2_5_7b_seed42,EP-GRPO,7b,42,step_2000,step_2050,2000,2050,50,-0.0101950831302197,-0.0079482257869476,0.002246857343272,0.2826866527825415,True,0.0074515600581972,10240,False
outputs_ep_grpo_qwen2_5_7b_seed42,EP-GRPO,7b,42,step_4000,step_4050,4000,4050,50,0.0005379695018817,0.0007988684886181,0.0002608989867364,0.3265856526494226,True,0.0018745443759743,10240,False
outputs_ep_grpo_qwen2_5_7b_seed42,EP-GRPO,7b,42,step_6000,step_6050,6000,6050,50,-0.0005734995130673,-0.0004173523077516,0.0001561472053157,0.3741376348364074,True,0.0007795335676142,10240,False
outputs_grpo_qwen2_5_7b_seed42,GRPO,7b,42,base,step_50,0,50,50,0.003460878096146,0.0035290850539269,6.820695778089964e-05,0.0193270937760494,True,0.0005382704677069,10240,False
outputs_grpo_qwen2_5_7b_seed42,GRPO,7b,42,step_2000,step_2050,2000,2050,50,0.0005415786529044,0.0006268374354409,8.525878253650007e-05,0.1360141844057724,True,0.0053808273401106,10240,False
outputs_grpo_qwen2_5_7b_seed42,GRPO,7b,42,step_4000,step_4050,4000,4050,50,0.0025885054019717,0.0038539830490584,0.0012654776470867,0.3283557895761581,True,0.0061195757341745,10240,False
outputs_grpo_qwen2_5_7b_seed42,GRPO,7b,42,step_6000,step_6050,6000,6050,50,0.0003528710454737,0.0002859710141281,-6.69000313456e-05,0.2339399031386876,True,0.0025496250669385,10240,False
outputs_gtpo_qwen2_5_7b_seed42,GTPO,7b,42,base,step_50,0,50,50,0.0023183776227589,0.002385467585762,6.708996300310022e-05,0.0281244496481679,True,0.0005209172909104,10240,False
outputs_gtpo_qwen2_5_7b_seed42,GTPO,7b,42,step_2000,step_2050,2000,2050,50,0.0008330477273244,0.0003343413279583,-0.0004987063993661,1.4916085977510387,True,0.0162941691734345,10240,False
outputs_gtpo_qwen2_5_7b_seed42,GTPO,7b,42,step_4000,step_4050,4000,4050,50,8.128529043007968e-05,0.0011810593266111,0.001099774036181,0.9311759463740764,True,0.0097411253020565,10240,False
outputs_gtpo_qwen2_5_7b_seed42,GTPO,7b,42,step_6000,step_6050,6000,6050,50,-0.0002567829256252,-9.05010448834965e-05,0.0001662818807417,1.8373476345578217,True,0.0022303538216491,10240,False
outputs_kl_cov_i4_beta05_qwen2_5_7b_seed42,KL-Cov,7b,42,base,step_50,0,50,50,0.0031330576750778,0.0032055027599909,7.244508491309996e-05,0.0226002254052982,True,0.0005362003300494,10240,False
outputs_kl_cov_i4_beta05_qwen2_5_7b_seed42,KL-Cov,7b,42,step_2000,step_2050,2000,2050,50,-0.0052519476669166,-0.0050143759756616,0.000237571691255,0.0473781169198535,True,0.0005837689307037,10240,False
outputs_kl_cov_i4_beta05_qwen2_5_7b_seed42,KL-Cov,7b,42,step_4000,step_4050,4000,4050,50,0.0118748364403746,0.0181159693313546,0.00624113289098,0.3445100163742288,True,0.0132575343275891,10240,False
outputs_kl_cov_i4_beta05_qwen2_5_7b_seed42,KL-Cov,7b,42,step_6000,step_6050,6000,6050,50,-0.0001783032094908,0.0001860996148519,0.0003644028243427,1.9581062789017352,False,0.0013741304333,10240,False


==> figure3_6_reproduction/validation/input_sha256.txt <==
99baf9c2085621c9ac5f3d5b84e5ee9620a7d62b404fbc480770ff447d86655d  data/figure3_failure_marker.csv
e6345f44e8cbb3ac4560b2da133289ee17e6e213fb6a0a6ce942732e91d61535  data/figure3_training_entropy_curves.csv
6443f1624c9ae7fbfe6d56dcc30de586f60fbc6efae641f68195702aaf8f7ad5  data/figure4_reward_entropy_ratio.csv
17f88bf5fd0a2dba5baca9a556b1c27c176cdee6c650ac028b61837236d4f2a7  data/figure5_paired_reward_entropy_ratio.csv
afd29ef19ec6ab19e7409a41febd8fd51394ec9ca5df1e2d48f186767eb86cff  data/figure6_covariance_fit_summary.csv
ce218b11ce496e864aeb9fe50497257b5fb5c44312d5327ee1bd1d232279cfe3  data/figure6_covariance_transitions.csv

